A Model Predictive Approach for Enhancing Transient Stability of Grid-Forming Converters

A model predictive control (MPC) method for enhancing post-fault transient stability of a grid-forming (GFM) inverter based resources (IBRs) is developed in this paper. This proposed controller is activated as soon as the converter enters into the post-fault current-saturation mode. It aims at mitigating the instability arising from insufficient deceleration due to current saturation and thus improving the transient stability of a GFM-IBR. The MPC approach optimises the post-fault trajectory of GFM IBRs by introducing appropriate corrective phase angle jumps and active power references where the post-fault dynamics of GFM IBRs are addressed. These two signals provide controllability over GFM IBR's post-fault trajectory. This paper addresses the mitigation of oscillations between current-saturation mode and normal mode by forced saturation if conditions for remaining in the normal mode do not hold. The performance of the proposal is tested via dynamic simulations under various grid conditions and compared with other existing strategies. The results demonstrate significant improvement in transient stability.

==> BodyPlot/ExtendedTrajectories/ExtendedSatBoundary.txt <==
theta	deltaw
0	    0.04230957
0.01	0.042236328
0.02	0.042163086
0.03	0.042089844
0.04	0.041943359
0.05	0.041870117
0.06	0.041723633
0.07	0.041650391
0.08	0.041577148
0.09	0.041430664
0.1 	0.04128418
0.11	0.041210937
0.12	0.041064453
0.13	0.040991211
0.14	0.040844727
0.15	0.040698242
0.16	0.040551758
0.17	0.040405273
0.18	0.040258789
0.19	0.040112305
0.2	    0.03996582
0.21	0.039819336
0.22	0.039672852
0.23	0.039526367
0.24	0.039379883
0.25	0.039233398
0.26	0.039086914
0.27	0.038867187
0.28	0.038720703
0.29	0.038500977
0.3 	0.038354492
0.31	0.038134766
0.32	0.037988281
0.33	0.037768555
0.34	0.03762207
0.35	0.037402344
0.36	0.037182617
0.37	0.036962891
0.38	0.036816406
0.39	0.03659668
0.4 	0.036376953
0.41	0.036157227
0.42	0.0359375
0.43	0.035717773
0.44	0.035498047
0.45	0.035205078
0.46	0.034985352
0.47	0.034765625
0.48	0.034545898
0.49	0.03425293
0.5	    0.034033203
0.51	0.033740234
0.52	0.033520508
0.53	0.033227539
0.54	0.03293457
0.55	0.032714844
0.56	0.032421875
0.57	0.032128906
0.58	0.031835937
0.59	0.031542969
0.6 	0.03125
0.61	0.030957031
0.62	0.030664062
0.63	0.030444336
0.64	0.030151367
0.65	0.029858398
0.66	0.02956543
0.67	0.029272461
0.68	0.028979492
0.69	0.028686523
0.7 	0.028320313
0.71	0.028027344
0.72	0.027734375
0.73	0.027441406
0.74	0.027148437
0.75	0.026855469
0.76	0.0265625
0.77	0.026269531
0.78	0.025976562
0.79	0.025610352
0.8 	0.025317383
0.81	0.025024414
0.82	0.024731445
0.83	0.024438477
0.84	0.024072266
0.85	0.023779297
0.86	0.023486328
0.87	0.023193359
0.88	0.022827148
0.89	0.02253418
0.9	    0.022241211
0.91	0.021875
0.92	0.021582031
0.93	0.021289062
0.94	0.020922852
0.95	0.020629883
0.96	0.020263672
0.97	0.019970703
0.98	0.019677734
0.99	0.019311523
1	    0.019018555
1.01	0.018652344
1.02	0.018359375
1.03	0.017993164
1.04	0.017700195
1.05	0.017333984
1.06	0.017041016
1.07	0.016674805
1.08	0.016381836
1.09	0.016015625
1.1	    0.015722656
1.11	0.015356445
1.12	0.014990234
1.13	0.014697266
1.14	0.014331055
1.15	0.013964844
1.16	0.013671875
1.17	0.013305664
1.18	0.013012695
1.19	0.012646484
1.2 	0.012280273
1.21	0.011914062
1.22	0.011621094
1.23	0.011254883
1.24	0.010888672
1.25	0.010595703
1.26	0.010229492
1.27	0.009863281
1.28	0.00949707
1.29	0.009130859
1.3	    0.008837891
1.31	0.00847168
1.32	0.008105469
1.33	0.007739258
1.34	0.007373047
1.35	0.007006836
1.36	0.006713867
1.37	0.006347656
1.38	0.005981445
1.39	0.005615234
1.4  	0.005249023
1.41	0.004882813
1.42	0.004516602
1.43	0.004150391
1.44	0.00378418
1.45	0.003417969
1.46	0.003051758
1.47	0.002685547
1.48	0.002392578
1.49	0.002026367
1.5	    0.001660156
1.51	0.001293945
1.52	0.000854492
1.53	0.000488281
1.54	0.00012207
1.545159992	-9.77E-05
1.555159992	-0.000390625
1.565159992	-0.00078125
1.575159992	-0.001171875
1.585159992	-0.0015625
1.595159992	-0.001855469
1.605159992	-0.002246094
1.615159992	-0.002636719
1.625159992	-0.003027344
1.635159992	-0.003417969
1.645159992	-0.003808594
1.655159992	-0.004199219
1.665159992	-0.004492187
1.675159992	-0.004882813
1.685159992	-0.005273437
1.695159992	-0.005664062
1.705159992	-0.006054688
1.715159992	-0.006445312
1.725159992	-0.006835938
1.735159992	-0.007226563
1.745159992	-0.007519531
1.755159992	-0.007910156
1.765159992	-0.008300781
1.775159992	-0.008691406
1.785159992	-0.009082031
1.795159992	-0.009472656
1.805159992	-0.009863281
1.815159992	-0.010253906
1.825159992	-0.010644531
1.835159992	-0.011035156
1.845159992	-0.011425781
1.855159992	-0.011816406
1.865159992	-0.012207031
1.875159992	-0.012597656
1.885159992	-0.012988281
1.895159992	-0.013378906
1.905159992	-0.013769531
1.915159992	-0.014160156
1.925159992	-0.014550781
1.935159992	-0.014941406
1.945159992	-0.015332031
1.955159992	-0.015722656
1.965159992	-0.016113281
1.975159992	-0.016503906
1.985159992	-0.016894531
1.995159992	-0.017285156
2.005159992	-0.017675781
2.015159992	-0.018066406
2.025159992	-0.018457031
2.035159992	-0.018847656
2.045159992	-0.019238281
2.055159992	-0.019628906
2.065159992	-0.020019531
2.075159992	-0.020410156
2.085159992	-0.020800781
2.095159992	-0.021191406
2.105159992	-0.021582031
2.115159992	-0.021972656
2.125159992	-0.022363281
2.135159992	-0.022753906
2.145159992	-0.023144531
2.155159992	-0.023535156
2.165159992	-0.024023437
2.175159992	-0.024414063
2.185159992	-0.024804688
2.195159992	-0.025195313
2.205159992	-0.025585938
2.215159992	-0.025976563
2.225159992	-0.026367188
2.235159992	-0.026757813
2.245159992	-0.027148438
2.255159992	-0.027539063
2.265159992	-0.028027344
2.275159992	-0.028417969
2.285159992	-0.028808594
2.295159992	-0.029199219
2.305159992	-0.029589844
2.315159992	-0.029980469
2.325159992	-0.030371094
2.335159992	-0.030761719
2.345159992	-0.03125
2.355159992	-0.031640625

==> BodyPlot/ExtendedTrajectories/ExtraTrajectories.txt <==
1.445159992	-9.77E-05	1.645159992	-0.007519531	1.845159992	-0.015332031	2.045159992	-0.023144531	1.645159992	-9.77E-05	1.845159992	-0.007519531	2.045159992	-0.015332031	2.245159992	-0.023144531	2.101643992	-0.030761719	1.868127993	-0.030761719	1.634611994	-0.030761719	1.401095995	-0.030761719	1.167579996	-0.030761719	2.568675991	-0.030761719	2.80219199	-0.030761719	3.035707989	-0.030761719	3.269223988	-0.030761719	3.502739987	-0.030761719
1.444480685	-0.000278513	1.618184083	-0.006734028	1.790588576	-0.013483092	1.963085238	-0.020180577	1.645165428	0.000119222	1.818994236	-0.006265066	1.991493963	-0.012959566	2.164052431	-0.019620809	1.992138405	-0.027066504	1.75755482	-0.027681026	1.523105327	-0.028214709	1.288840623	-0.028638545	1.054801334	-0.028929558	2.461471619	-0.025731374	2.696096146	-0.025083523	2.930611387	-0.024496335	3.164963052	-0.02400176	3.399105774	-0.023626657
1.44314195	-0.000446593	1.593963774	-0.006066573	1.742508328	-0.011908558	1.891407697	-0.017661004	1.645959324	0.000319501	1.797277234	-0.005171174	1.946204028	-0.010912027	2.095361159	-0.016593665	1.895555537	-0.023947779	1.657719768	-0.025100535	1.420473187	-0.026082135	1.184018726	-0.026839091	0.948515306	-0.027330736	2.372031472	-0.0213885	2.610154825	-0.020123448	2.847862696	-0.01896195	3.084926305	-0.01796786	3.321152794	-0.017195367
1.441188222	-0.000604048	1.57208211	-0.005501096	1.699955333	-0.010568112	1.828569851	-0.015518503	1.647484315	0.000506185	1.77944547	-0.004213906	1.908151547	-0.009140059	2.037346062	-0.013987534	1.809877238	-0.02131676	1.566878032	-0.02293973	1.325279285	-0.024291971	1.085521099	-0.025299857	0.847938107	-0.025910587	2.2979397	-0.017631738	2.541838725	-0.015778333	2.78487791	-0.014058249	3.026532801	-0.012567951	3.266359215	-0.011389481
1.438656262	-0.000752776	1.552178498	-0.005023939	1.662106461	-0.009427834	1.773249356	-0.013696407	1.64969374	0.000681922	1.765019501	-0.003372861	1.876370616	-0.007601925	1.988532238	-0.011738168	1.733396193	-0.019098412	1.483565886	-0.02113096	1.236338672	-0.022783718	0.992460045	-0.023967552	0.75247582	-0.024623722	2.237141162	-0.014372334	2.488990486	-0.011955259	2.739440527	-0.009691754	2.987545584	-0.007712658	3.232503703	-0.00612882
1.43557606	-0.000894455	1.533940292	-0.00462347	1.628257085	-0.00845915	1.724321691	-0.01214709	1.652550407	0.000849064	1.753591582	-0.002630614	1.850041466	-0.006262292	1.947669895	-0.009791123	1.664667122	-0.017229648	1.406555591	-0.019617454	1.152677603	-0.021506496	0.904133776	-0.022797445	0.661691796	-0.02343269	2.187894586	-0.011533577	2.449784705	-0.0085721	2.709671887	-0.005777759	2.966054889	-0.003318789	3.217662927	-0.001336418
1.431971609	-0.001030572	1.517095706	-0.004289767	1.597802484	-0.007637945	1.68082856	-0.010830529	1.65602555	0.001009711	1.7448153	-0.001972231	1.828468122	-0.005091196	1.913699868	-0.00810032	1.602464819	-0.015657536	1.334817504	-0.018351519	1.073500147	-0.020417406	0.819996552	-0.021752	0.575278657	-0.022306886	2.148729009	-0.009049649	2.422687855	-0.005557034	2.693996991	-0.00224079	2.960451625	0.000689035	3.220193991	0.003058576
1.427861601	-0.001162442	1.501407827	-0.004014356	1.57022233	-0.006943827	1.6419514	-0.009713065	1.66009794	0.001165748	1.738396859	-0.00138488	1.811059705	-0.004063164	1.885724358	-0.006626737	1.545748673	-0.014337677	1.26748856	-0.017292993	0.998160487	-0.019480167	0.739633491	-0.020799778	0.493146769	-0.021098973	2.118405003	-0.006864258	2.406420988	-0.002847579	2.691110114	0.000985736	2.969396759	0.004377839	3.238708409	0.00711933
1.423260019	-0.001291234	1.486669548	-0.003789988	1.545067716	-0.006359515	1.606989231	-0.008766348	1.664753145	0.001318882	1.734087761	-0.000857491	1.797314778	-0.003156483	1.862982292	-0.005337281	1.493632982	-0.013232784	1.203846199	-0.016407921	0.92613992	-0.018664007	0.66273914	-0.019914557	0.416032225	-0.019621739	2.09588107	-0.004929294	2.399926428	-0.00038946	2.699942367	0.003960191	2.991789732	0.007806307	3.272041613	0.010900529
1.418176666	-0.001417987	1.472699267	-0.003610457	1.521950313	-0.005870338	1.57534019	-0.007966456	1.669982907	0.001470672	1.731678623	-0.000380488	1.786808252	-0.002352585	1.844828659	-0.004203822	1.445362251	-0.012311474	1.143286872	-0.015667471	0.857027689	-0.017942761	0.589099045	-0.01907463	0.344900414	-0.01790744	2.080284964	-0.003203573	2.402338754	0.001864515	2.719632111	0.006733541	3.026737388	0.011025024	3.3192202	0.014447963
1.412617628	-0.001543626	1.459337233	-0.003470443	1.500533267	-0.005463814	1.546486127	-0.00729316	1.675784626	0.001622552	1.730993975	5.45E-05	1.779180414	-0.001635543	1.830717213	-0.003202385	1.400290709	-0.011547258	1.085308308	-0.015047032	0.790504879	-0.017294153	0.518607642	-0.018203955	0.280579034	-0.015995999	2.070889484	-0.001651745	2.412959887	0.003955486	2.749498324	0.009350094	3.073523923	0.01407675	3.379427924	0.017798266
1.406585674	-0.001668976	1.446442428	-0.003365384	1.48052356	-0.005129304	1.519979737	-0.00672932	1.682160941	0.00177586	1.73188786	0.000454589	1.774127723	-0.000991641	1.820186015	-0.002312467	1.357865338	-0.010917696	1.029494885	-0.014525489	0.726330776	-0.016699221	0.451780767	-0.017100377	0.223736992	-0.013931861	2.067092145	-0.000243339	2.431237862	0.005919452	2.789016652	0.011848149	3.131581745	0.01699661	3.451970807	0.020978691
1.400080618	-0.001794774	1.433889909	-0.00329136	1.461665563	-0.004857721	1.49543381	-0.006260381	1.689119391	0.001931856	1.734240119	0.000826283	1.771395086	-0.000409027	1.812845317	-0.001516475	1.317611824	-0.010403705	0.975505506	-0.014084621	0.664331159	-0.01614187	0.389490127	-0.015780755	0.174870718	-0.011762011	2.068398203	0.001048046	2.456748782	0.007788036	2.837797626	0.014260477	3.200462801	0.019812133	3.536241363	0.024006868
1.393099628	-0.00192168	1.421568544	-0.003245006	1.443735608	-0.004641293	1.472512216	-0.005873952	1.696672161	0.002091739	1.737953257	0.001175143	1.770769354	0.000122589	1.808367431	-0.000799254	1.279122922	-0.009988981	0.923063524	-0.013708628	0.604388143	-0.015608509	0.33249679	-0.014277368	0.134297883	-0.00953406	2.074406492	0.00224542	2.489181437	0.009589115	2.895566396	0.016614629	3.27980979	0.022543127	3.631681921	0.026890573
1.385637508	-0.002050283	1.409379064	-0.003223428	1.426537379	-0.004473361	1.450922338	-0.005559469	1.704835882	0.002256669	1.742949799	0.001506137	1.772073863	0.000612178	1.806478224	-0.000147691	1.242048802	-0.009659525	0.871948295	-0.013383746	0.546432942	-0.01507643	0.2814334	-0.012626223	0.102158007	-0.007294542	2.084797662	0.003368981	2.528324069	0.011347319	2.962143307	0.018933049	3.369326639	0.02520141	3.737747169	0.029627576
1.377686949	-0.00218111	1.397232408	-0.003224134	1.409898026	-0.004348205	1.430408708	-0.0053079	1.713631504	0.002427777	1.749170071	0.001823701	1.775163829	0.001067603	1.806949993	0.000449611	1.206089051	-0.009403254	0.821988057	-0.013097936	0.490721396	-0.014375433	0.236792409	-0.010865694	0.07841899	-0.005087518	2.099324402	0.004436591	2.574052798	0.013084403	3.037424576	0.021232997	3.46874773	0.027790417	3.853866449	0.032205701
1.36923875	-0.002314631	1.385048307	-0.003244979	1.393664853	-0.00426091	1.410747635	-0.00511151	1.723084222	0.002606184	1.756570333	0.002131823	1.779922483	0.001495797	1.809595481	0.00100261	1.170986028	-0.00920967	0.773053853	-0.01284064	0.43798959	-0.013479935	0.198919521	-0.009035134	0.062888391	-0.002953484	2.117803363	0.005464186	2.62632124	0.014819492	3.121362364	0.023526288	3.577805607	0.030304792	3.979406854	0.034603259
1.360282028	-0.002451266	1.372754069	-0.003284109	1.377702514	-0.004207237	1.39174268	-0.004963658	1.733223456	0.002793013	1.765121238	0.002434124	1.786257823	0.001902911	1.81426286	0.001520057	1.136519348	-0.009069597	0.725054276	-0.012602595	0.38893028	-0.012414419	0.168012251	-0.007173569	0.055228271	-0.000928589	2.140108479	0.006466115	2.685150832	0.0165692	3.213943541	0.025818848	3.696197232	0.032730066	4.113638836	0.036790036
1.350804403	-0.002591385	1.360283548	-0.003339922	1.361890627	-0.004183528	1.373220819	-0.004858629	1.744082879	0.002989401	1.774806551	0.00273392	1.794099896	0.002294445	1.820831526	0.002009696	1.102501296	-0.008974955	0.67793087	-0.012375677	0.344138653	-0.011206335	0.144123158	-0.00531855	0.054972536	0.000955882	2.166165481	0.007455419	2.750621402	0.018347626	3.315166548	0.028110138	3.823549417	0.035042595	4.255706719	0.038728998
1.340792174	-0.002735313	1.347576271	-0.003411027	1.346121751	-0.004186611	1.3550292	-0.004791492	1.755700497	0.003196516	1.785622112	0.003034286	1.803398537	0.002675361	1.829208588	0.002478427	1.068773023	-0.008918575	0.63165403	-0.01215279	0.304102509	-0.00988527	0.127167104	-0.003505196	0.061545882	0.00267383	2.195947392	0.008444075	2.822861488	0.02016621	3.425015911	0.03039249	3.959384701	0.037209936	4.404607004	0.040378812
1.33023049	-0.002883332	1.334576693	-0.003496213	1.330299671	-0.004213733	1.337032405	-0.004757979	1.768118777	0.003415561	1.797575004	0.003338101	1.814121497	0.003050172	1.839325943	0.002932453	1.035201375	-0.008894045	0.586219288	-0.011927775	0.26919574	-0.008482037	0.116931753	-0.001765442	0.074283649	0.0042045	2.229470851	0.009443185	2.902037871	0.022033451	3.54343424	0.032650455	4.103089715	0.039191886	4.55917759	0.04169718
1.31910351	-0.003035681	1.321233579	-0.003594417	1.314337942	-0.00426249	1.319110124	-0.004754382	1.781384814	0.003647796	1.810682917	0.003648103	1.826252909	0.003423033	1.851137865	0.003377402	1.001676269	-0.008895582	0.541651007	-0.011673112	0.239675274	-0.007027757	0.113090563	-0.000127492	0.092452051	0.005532509	2.26679309	0.010463135	2.98834381	0.023954474	3.67029195	0.034860288	4.253888794	0.040942341	4.718100652	0.042644771
1.307394561	-0.003192558	1.30749948	-0.003704698	1.298158669	-0.00433077	1.301155199	-0.004777467	1.795550552	0.003894543	1.824973665	0.003966925	1.839792063	0.003797811	1.864619019	0.003818435	0.968108502	-0.00891793	0.498309681	-0.011249796	0.21568141	-0.005552988	0.115217548	0.001384561	0.115268361	0.006647787	2.30800944	0.011513708	3.081985383	0.025930454	3.805355515	0.036989745	4.410826153	0.042412072	4.879920959	0.04318942
1.295086301	-0.003354116	1.293330314	-0.00382622	1.281691477	-0.004416712	1.283071968	-0.004824396	1.810673049	0.004157202	1.840484867	0.004297133	1.854752425	0.00417815	1.879762872	0.004260341	0.934427921	-0.008956268	0.456843422	-0.010665126	0.197241293	-0.00408695	0.122803206	0.002750967	0.141920679	0.00754541	2.353251221	0.012604169	3.183165429	0.027957904	3.948255785	0.038998409	4.572760058	0.043552371	5.043079718	0.043310057
1.282160876	-0.003520468	1.278685019	-0.003958221	1.264872656	-0.004518656	1.264774886	-0.004892664	1.826814786	0.004437261	1.857263759	0.004641266	1.871160909	0.004567531	1.896580419	0.004707617	0.900581899	-0.009006146	0.417829401	-0.00993786	0.184275121	-0.002656861	0.13527111	0.003956421	0.171586944	0.00822535	2.402683857	0.013743303	3.292064607	0.030027854	4.098458702	0.040838744	4.738371887	0.044319317	5.205961973	0.042999785
1.26860009	-0.003691679	1.26352529	-0.004100003	1.247644461	-0.004635109	1.246187364	-0.004980043	1.844044035	0.004736316	1.875367139	0.005001863	1.889057345	0.004969324	1.915099221	0.005164542	0.866534037	-0.009063429	0.381770493	-0.00908878	0.176604629	-0.001287409	0.151994696	0.004990067	0.203452839	0.008692135	2.456505073	0.014939407	3.408819268	0.032124991	4.255241513	0.042458074	4.906191733	0.044678213	5.366953465	0.042267616
1.254385576	-0.003867768	1.24781537	-0.004250913	1.229954535	-0.004764712	1.227240815	-0.005084531	1.862435264	0.005056074	1.89486143	0.005381499	1.90849414	0.005386832	1.935362697	0.005635244	0.832263058	-0.00912425	0.34908848	-0.008140185	0.173963367	-3.40E-07	0.172313902	0.005845404	0.236728241	0.008954405	2.514942985	0.016200238	3.533496116	0.03422684	4.417678104	0.043801542	5.07464021	0.044607588	5.524501252	0.04113853
1.239498979	-0.004048705	1.23152192	-0.004410324	1.21175546	-0.004906211	1.207873873	-0.005204311	1.882069606	0.005398378	1.915822852	0.00578281	1.929536118	0.005823341	1.957429645	0.006123756	0.797761845	-0.009184983	0.320119292	-0.007115321	0.176008299	0.001185825	0.195551308	0.006520105	0.270661874	0.009024394	2.57825387	0.01753289	3.666064069	0.03630314	4.584637128	0.044815998	5.242083739	0.044102149	5.677171672	0.039651871
1.223922152	-0.004234405	1.214613927	-0.004577627	1.193004404	-0.00505843	1.188031761	-0.005337713	1.903035379	0.005765214	1.938337712	0.006208522	1.952260503	0.006282156	1.981373988	0.006634071	0.763036575	-0.009242221	0.295110448	-0.006037781	0.1823323	0.002255967	0.221027457	0.007015757	0.304553863	0.008917337	2.646719377	0.018943603	3.806364316	0.038315587	4.754795925	0.045454483	5.40689838	0.043174129	5.823699731	0.037858321
1.207637358	-0.004424727	1.197062676	-0.00475221	1.173662866	-0.005220251	1.167665796	-0.005483181	1.925428661	0.006158732	1.962502781	0.006661478	1.976757066	0.006766639	2.007284701	0.00717019	0.728105923	-0.00929276	0.274220737	-0.004930927	0.192477154	0.003198453	0.248075057	0.007337525	0.337765985	0.008650832	2.72064287	0.020437491	3.954080348	0.040218168	4.926671718	0.045680824	5.567535651	0.041852793	5.963025422	0.035816003
1.19062749	-0.004619472	1.178841767	-0.004933454	1.153696498	-0.005390587	1.14673301	-0.005639243	1.949353928	0.006581258	1.988425784	0.007144663	2.003128397	0.007280242	2.035265908	0.007736163	0.693000301	-0.009333596	0.257522044	-0.003817338	0.205946702	0.004005129	0.276051814	0.00749375	0.369729455	0.008244184	2.800344567	0.022018161	4.108710558	0.041958307	5.09866939	0.045473659	5.722583392	0.040182169	6.094314652	0.033586285
1.17287631	-0.004818372	1.159927173	-0.005120714	1.133075013	-0.005568371	1.12519588	-0.005804485	1.974924751	0.007035311	2.016225972	0.007661228	2.0314903	0.007826542	2.065437146	0.008336128	0.657761105	-0.009361927	0.245003137	-0.002718328	0.222219835	0.004671231	0.304351624	0.007495484	0.39995026	0.007717756	2.886155073	0.023687226	4.269546779	0.04347899	5.269142538	0.044829228	5.870815557	0.038217391	6.216964653	0.031229854
1.154368695	-0.005021094	1.140297344	-0.005313317	1.111772143	-0.005752533	1.103022139	-0.00597753	2.00226455	0.007523623	2.046034788	0.008214512	2.06197231	0.008409265	2.097933746	0.008974346	0.622439947	-0.009375158	0.23657518	-0.001653525	0.240763039	0.005195234	0.332413979	0.007356	0.428012102	0.007092365	2.97840686	0.02544369	4.435662617	0.044721937	5.436462184	0.043762408	6.011226722	0.036020279	6.330595672	0.02880348
1.13509091	-0.005227228	1.119933348	-0.005510542	1.089765674	-0.00594199	1.080184681	-0.006157017	2.031507416	0.008049148	2.077996604	0.008808061	2.0947183	0.009032313	2.132907347	0.009655225	0.587097852	-0.009370914	0.232078664	-0.000640539	0.261042242	0.005578627	0.359731448	0.007090269	0.453577163	0.006388735	3.077423214	0.027283209	4.605915351	0.045631683	5.599086039	0.042305762	6.143049557	0.033654818	6.435031948	0.026357683
1.115030887	-0.005436289	1.098819043	-0.005711621	1.067037523	-0.006135629	1.056661527	-0.006341585	2.062798983	0.008615082	2.112269539	0.009445644	2.12988718	0.009699784	2.170526486	0.010383341	0.551805983	-0.009337353	0.231291486	0.000305292	0.282533725	0.005825638	0.385855208	0.006714444	0.476384936	0.005627031	3.183504195	0.029197237	4.778964366	0.046160238	5.755620985	0.040506772	6.26575589	0.031183108	6.530275522	0.023935354
1.09417853	-0.005647709	1.07694129	-0.005915724	1.04357386	-0.0063323	1.032435855	-0.006529856	2.09629736	0.009224873	2.149026321	0.010131267	2.167653663	0.010415984	2.210977256	0.011163451	0.516850474	-0.009165191	0.233937843	0.001171087	0.304733915	0.005942911	0.410398647	0.006245368	0.496249444	0.004826478	3.296909227	0.031172088	4.953307317	0.046271738	5.904872656	0.038423722	6.379043886	0.028662175	6.616476318	0.021571215
1.072526034	-0.005860832	1.054290188	-0.006121955	1.01936528	-0.006530801	1.007496083	-0.006720422	2.132174094	0.00988223	2.188455185	0.010869177	2.208209057	0.011185436	2.254463982	0.012000487	0.482791378	-0.008849574	0.239697677	0.001946516	0.32716789	0.005939147	0.433039172	0.005700113	0.513055175	0.00400507	3.417836083	0.033187978	5.127332877	0.045946391	6.04587817	0.036120934	6.482814933	0.026141813	6.693901427	0.019291966
1.050068213	-0.006074913	1.030859336	-0.006329344	0.994406994	-0.006729876	0.981835991	-0.00691184	2.170615169	0.01059113	2.230760783	0.011663857	2.251762072	0.012012867	2.301209868	0.012899542	0.450146617	-0.008404329	0.248216384	0.00262384	0.349396496	0.005824723	0.453518369	0.005095575	0.526752068	0.003179362	3.546396378	0.035218154	5.299386163	0.04518302	6.177920755	0.03366404	6.57714415	0.023663446	6.762905778	0.017116899
1.026802845	-0.006289114	1.006646117	-0.006536845	0.968699059	-0.006928205	0.955454881	-0.00710262	2.211822006	0.011355811	2.276165048	0.012520011	2.298539581	0.012903197	2.351457542	0.013865835	0.419379051	-0.007844961	0.259114545	0.00319788	0.371022001	0.005611303	0.47164074	0.004448131	0.537349823	0.002364331	3.682588111	0.037228257	5.467840672	0.043999719	6.300527481	0.03111589	6.662248103	0.02125984	6.823905678	0.015058794
1.002731033	-0.006502502	0.981651998	-0.00674333	0.942246615	-0.007124403	0.928357757	-0.007291221	2.256012435	0.012180761	2.324907975	0.013442529	2.34878726	0.013861491	2.405469425	0.014904639	0.390890663	-0.007188336	0.271997448	0.00366593	0.391692299	0.005311455	0.487271247	0.003773359	0.544911827	0.001573308	3.82626646	0.039176109	5.631169169	0.042432454	6.41345314	0.028533433	6.73845265	0.018955485	6.877355994	0.013124954
0.977857558	-0.006714047	0.955882836	-0.006947589	0.915060138	-0.007317018	0.90055552	-0.00747605	2.303421586	0.013070687	2.377248245	0.014436434	2.40277005	0.014892898	2.463527793	0.01602119	0.365018081	-0.006452295	0.286464188	0.004027619	0.411103682	0.004938284	0.500331905	0.003085815	0.549548875	0.000817944	3.977114815	0.041012152	5.788006112	0.040531851	6.516654265	0.025965715	6.806162993	0.016767393	6.923731276	0.011318244
0.952191249	-0.006922623	0.929349198	-0.007148325	0.887155692	-0.007504531	0.872065163	-0.007655463	2.354302651	0.01403047	2.433463576	0.015506793	2.460772304	0.016002546	2.525934401	0.01722054	0.342029574	-0.005655249	0.302116181	0.004284728	0.429002281	0.004505092	0.510797653	0.002398882	0.551412858	0.000108228	4.134618896	0.042680766	5.937195619	0.038358728	6.610257416	0.023452927	6.865837206	0.014706142	6.963510712	0.009638067
0.92574534	-0.007127009	0.902066669	-0.007344164	0.858555174	-0.007685361	0.842909966	-0.007827764	2.408927417	0.01506509	2.493850704	0.016658593	2.52309749	0.017195401	2.593009468	0.018507357	0.32212363	-0.004815751	0.318564914	0.004440977	0.445184299	0.004025083	0.518691722	0.001724654	0.550690544	-0.000547483	4.298047519	0.044122605	6.077821479	0.035979109	6.694525403	0.021026311	6.917963869	0.012776991	6.997166606	0.008081242
0.898537823	-0.007325894	0.874056157	-0.007533651	0.829286541	-0.007857871	0.813119669	-0.00799122	2.467586465	0.016179516	2.5587248	0.017896569	2.590067255	0.01847607	2.6650898	0.019885656	0.305429117	-0.003952089	0.335438833	0.004501769	0.459495167	0.003511096	0.524080668	0.001073879	0.5475975	-0.001142414	4.466444013	0.045277999	6.209218476	0.033459428	6.769824303	0.018708697	6.963043908	0.010980983	7.025155939	0.00664275
0.870591785	-0.00751788	0.845344171	-0.007715262	0.799384004	-0.008020376	0.782730611	-0.008144062	2.530588884	0.017378551	2.628418135	0.019224966	2.662019631	0.019848525	2.742525756	0.021358444	0.292006964	-0.003081892	0.352389262	0.004473933	0.471827806	0.002975394	0.527069235	0.000455927	0.542372242	-0.001671309	4.638632025	0.046091231	6.330966793	0.030862492	6.836593241	0.016515433	7.001576418	0.009315939	7.047914527	0.005316352
0.841935715	-0.007701491	0.815963082	-0.007887409	0.768888193	-0.008171155	0.751785832	-0.008284503	2.598261319	0.018666627	2.703277726	0.020647221	2.739306092	0.021315757	2.82567671	0.022927267	0.281853248	-0.002221782	0.369095297	0.004365445	0.482120138	0.00242949	0.52779515	-0.000121208	0.535270604	-0.002130371	4.813238449	0.046515304	6.442872956	0.028244519	6.895318069	0.014455522	7.034048051	0.007777333	7.065853295	0.004095083
0.812603786	-0.007875183	0.785951333	-0.008048453	0.737846258	-0.008308469	0.720335125	-0.008410751	2.670946106	0.020047519	2.783661649	0.022165566	2.822287105	0.022879323	2.914904622	0.024591644	0.274903511	-0.001387073	0.385267662	0.004185148	0.490352026	0.001884012	0.526423956	-0.000650896	0.526560361	-0.002517189	4.988734272	0.046516549	6.544941554	0.025653322	6.946509436	0.012532791	7.060925461	0.006359029	7.079356247	0.002971646
0.782636091	-0.008037355	0.755353614	-0.008196719	0.706311921	-0.008430575	0.688435015	-0.008521031	2.748998214	0.021523984	2.86993364	0.023780509	2.911325811	0.02453878	3.01056525	0.026348371	0.271038139	-0.000591523	0.400651524	0.003942489	0.496541768	0.001348614	0.523143933	-0.00112783	0.516516122	-0.002830669	5.163491562	0.04607837	6.63734198	0.023127553	6.990685216	0.010747018	7.082650278	0.005053874	7.08877973	0.001938706
0.752078829	-0.008186369	0.724220972	-0.008330511	0.67434545	-0.008535748	0.656148671	-0.008613601	2.832780637	0.023097287	2.962455573	0.025490202	3.006779356	0.026290999	3.112996565	0.028190719	0.270088565	0.000152859	0.415028325	0.00364726	0.500742298	0.000831903	0.518161168	-0.001547991	0.505414485	-0.00307096	5.335852102	0.045203427	6.720373813	0.020696788	7.028357001	0.009094943	7.099636117	0.003854173	7.094452686	0.000989107
0.720984422	-0.008320561	0.692610849	-0.008448135	0.642013551	-0.008622305	0.623545729	-0.008686781	2.922657835	0.024766628	3.06157734	0.027289692	3.108987435	0.028129359	3.222503923	0.030107512	0.271844101	0.000835943	0.428216677	0.003309364	0.503037182	0.000341412	0.511694795	-0.001908591	0.49352949	-0.003239373	5.50420097	0.043913832	6.794433585	0.018382193	7.060020163	0.007571136	7.112267172	0.002752049	7.096677614	0.000116032
0.689411577	-0.008438267	0.660587049	-0.008547917	0.609389176	-0.008688629	0.590702026	-0.008738976	3.018986779	0.026528432	3.167623701	0.029170049	3.218257606	0.030042833	3.339341666	0.032082159	0.276059193	0.001449563	0.440072429	0.002938607	0.503536525	-0.000116423	0.503972446	-0.002208018	0.481128386	-0.003338293	5.667037303	0.042249271	6.859984753	0.016197557	7.086146937	0.006168714	7.120898027	0.001739714	7.095732033	-0.000686897
0.657425247	-0.008537841	0.628219612	-0.00862823	0.576551222	-0.008733194	0.557699226	-0.008768703	3.122105143	0.02837553	3.28087769	0.031117414	3.334847043	0.03201502	3.463691063	0.034091695	0.282460871	0.001987543	0.450487977	0.002544519	0.502372846	-0.000536256	0.495225916	-0.002445774	0.468467731	-0.003371086	5.823034884	0.040263397	6.917531877	0.014150479	7.107181973	0.004879922	7.125854341	0.000809668	7.091870274	-0.001425545
0.625096516	-0.008617685	0.595584597	-0.00868752	0.543597317	-0.008727146	0.524759066	-0.008672924	3.232316205	0.030296233	3.401560375	0.03311202	3.458940617	0.034023177	3.595634823	0.036105965	0.290756233	0.002445675	0.45939095	0.002136196	0.499696987	-0.000913814	0.485687095	-0.002622402	0.455789879	-0.003341994	5.971086982	0.038019088	6.96759934	0.012243571	7.123539854	0.003696587	7.127434185	-4.52E-05	7.085325466	-0.002105234
0.59250238	-0.008676272	0.562763759	-0.008724334	0.510916621	-0.008571667	0.492421703	-0.008436777	3.349870162	0.032273359	3.529807006	0.03512729	3.590625535	0.036037401	3.735128997	0.038087109	0.300639773	0.002821654	0.466742359	0.001722177	0.495674113	-0.001245872	0.475584151	-0.002739413	0.443319863	-0.00325602	6.110332515	0.035583372	7.010714504	0.010475594	7.13560412	0.002610457	7.125909795	-0.000831353	7.076311629	-0.002730725
0.559725431	-0.008712176	0.529925385	-0.00866116	0.479055089	-0.008281083	0.461195756	-0.008072702	3.474941771	0.034283274	3.665640073	0.037129144	3.72986332	0.038020097	3.881973741	0.039989569	0.31180039	0.003114979	0.472534324	0.001310347	0.490479825	-0.001530212	0.465138031	-0.002799204	0.43126273	-0.003118806	6.240163442	0.033022681	7.047394919	0.008842451	7.143727442	0.001613456	7.121529602	-0.001554894	7.065025777	-0.003306225
0.526962003	-0.008633951	0.497590222	-0.008449569	0.448500293	-0.007868527	0.431540086	-0.00759478	3.607604614	0.0362951	3.808940405	0.039075729	3.876460596	0.039925961	4.0357853	0.041760835	0.323927959	0.00332681	0.47678747	0.00090786	0.484296433	-0.00176558	0.454559273	-0.002804963	0.419801344	-0.002936508	6.360215638	0.030398991	7.078139066	0.007338047	7.148232605	0.000697868	7.114520409	-0.002221201	7.051649987	-0.003835401
0.494748614	-0.008411272	0.466276756	-0.008108307	0.419687603	-0.007348667	0.403858055	-0.007018458	3.747802839	0.038270236	3.959418218	0.040917767	4.030040969	0.041702697	4.195972349	0.043343137	0.336719336	0.003459811	0.479548082	0.00052109	0.477309415	-0.001951633	0.444045182	-0.002760576	0.409094688	-0.002715656	6.470347078	0.02776708	7.103420032	0.00595498	7.149414084	-0.000143546	7.105089624	-0.002835093	7.036353398	-0.004321403
0.463596546	-0.008060229	0.436450961	-0.007651143	0.392994929	-0.006737387	0.378492947	-0.006360206	3.895321948	0.040162418	4.116586884	0.042599763	4.190021159	0.043292669	4.36172051	0.044676206	0.349883707	0.003517959	0.480885096	0.000155595	0.469704082	-0.002088876	0.433777372	-0.002670522	0.399276674	-0.002463021	6.570607692	0.025172961	7.123681589	0.004685104	7.147539988	-0.000917469	7.093427486	-0.003400804	7.019294096	-0.004766902
0.433966633	-0.007594708	0.40852442	-0.007093252	0.36873869	-0.006051449	0.355724709	-0.005637155	4.049761035	0.041918544	4.279742946	0.044062241	4.355595155	0.044635626	4.531989052	0.045701053	0.363147214	0.003506351	0.480887001	-0.000183897	0.461662484	-0.002178601	0.423919724	-0.002539761	0.390455463	-0.00218548	6.661205107	0.022653334	7.139336133	0.003519952	7.142854246	-0.001629983	7.079709229	-0.003922009	7.000620869	-0.00517412
0.40626495	-0.007029965	0.38284957	-0.00645089	0.347171166	-0.005308108	0.335768131	-0.004866709	4.210509709	0.043480458	4.447956365	0.04524503	4.52573041	0.045672443	4.705523235	0.046364502	0.376256827	0.003430996	0.479658688	-0.000493492	0.453360572	-0.002222811	0.414616752	-0.002373624	0.382713304	-0.001889882	6.742469761	0.02023584	7.150764078	0.002451068	7.135578897	-0.002286555	7.064097147	-0.004401849	6.980474827	-0.005544876
0.380838156	-0.006382308	0.359716229	-0.005741029	0.328479277	-0.004524727	0.318772467	-0.004066155	4.376733558	0.044787806	4.620074833	0.04609149	4.699179575	0.046349642	4.880884397	0.046623993	0.388983424	0.003298606	0.477318328	-0.00077012	0.444965646	-0.002224141	0.405992405	-0.002177697	0.376106843	-0.001582924	6.81482196	0.017939848	7.158314302	0.001470237	7.12591642	-0.002892035	7.046742548	-0.004842969	6.958990863	-0.005880621
0.357970163	-0.005668726	0.339349542	-0.004980979	0.31278483	-0.003718401	0.304822494	-0.003252305	4.547372125	0.045781899	4.794745035	0.04655325	4.87450994	0.046624189	5.056497628	0.046451954	0.401124104	0.003116398	0.473994293	-0.001011516	0.436634108	-0.002185779	0.398149299	-0.001957706	0.370667902	-0.001271033	6.878742497	0.015777559	7.162305365	0.000569652	7.11405203	-0.003450675	7.027787555	-0.005247555	6.936298951	-0.006182487
0.337880202	-0.004906511	0.321909365	-0.004187999	0.300146137	-0.0029056	0.293940903	-0.002441153	4.721152811	0.046410297	4.970451897	0.046594887	5.050150513	0.046467897	5.230714194	0.04583901	0.412503752	0.002891895	0.469822167	-0.00121619	0.428509539	-0.002111372	0.391168381	-0.001719407	0.366404673	-0.000960266	6.934747673	0.013755218	7.163027252	-0.000257975	7.100155895	-0.003966154	7.007366775	-0.005617376	6.912525287	-0.006451326
0.320722341	-0.00411287	0.307491083	-0.003378931	0.290560928	-0.00210185	0.286091897	-0.001647577	4.896622589	0.046631599	5.145574323	0.046197794	5.224454001	0.045870694	5.40188322	0.044795436	0.4229759	0.002632755	0.464941883	-0.001383393	0.420721106	-0.00200494	0.385109003	-0.001468476	0.363303273	-0.000656215	6.983368935	0.011874333	7.160743453	-0.001019344	7.084385249	-0.004441606	6.985608801	-0.005953823	6.887793257	-0.006687761
0.306586415	-0.003304568	0.296127776	-0.002569859	0.283970397	-0.001321457	0.281185823	-0.000885095	5.072197189	0.046419742	5.318453182	0.045362556	5.395768282	0.044842139	5.568425344	0.04335052	0.43242294	0.002346605	0.459495007	-0.00151307	0.413382326	-0.001870778	0.380009391	-0.00121041	0.361329628	-0.000363937	7.025136927	0.010132784	7.15569324	-0.001720536	7.066886377	-0.004879661	6.962637551	-0.006257957	6.86222424	-0.006892222
0.295500305	-0.00249758	0.287793599	-0.001775806	0.280264205	-0.000577274	0.279084663	-0.000165664	5.246224626	0.045767078	5.487464989	0.04410935	5.562510141	0.04341087	5.728900524	0.041549948	0.440755761	0.002040897	0.453622197	-0.001605813	0.406590172	-0.001713371	0.375887471	-0.000950439	0.360431603	-8.79E-05	7.060569531	0.008525803	7.148094038	-0.002366999	7.047796456	-0.005282481	6.938573448	-0.006530551	6.835938243	-0.007065
0.287433409	-0.0017068	0.28240824	-0.001010477	0.279286255	0.000119466	0.279608188	0.000500469	5.417057402	0.044685643	5.651093542	0.042476267	5.723233422	0.041622046	5.882063183	0.039451648	0.447912882	0.001722787	0.447460864	-0.001662802	0.400424533	-0.001537293	0.372742025	-0.000693445	0.360541331	0.000168113	7.09016333	0.007046797	7.138143796	-0.002963555	7.027245243	-0.005651804	6.913534432	-0.006772133	6.809054371	-0.00720628
0.282301169	-0.000945789	0.279842243	-0.000286053	0.280841055	0.000759283	0.282540571	0.001104859	5.58312597	0.043206335	5.807992025	0.040515825	5.876684733	0.039533243	6.026900059	0.037120818	0.453859152	0.001399034	0.441143041	-0.001685751	0.394948013	-0.001347125	0.370554121	-0.00044389	0.361577683	0.000400917	7.114387898	0.005688015	7.126023324	-0.00351442	7.005356605	-0.005988987	6.887636801	-0.006983032	6.781691135	-0.007316192
0.279970461	-0.000226569	0.279923038	0.00038696	0.284700444	0.00133452	0.287637279	0.00164091	5.743005678	0.041376133	5.957029745	0.03829031	6.021841974	0.037209485	6.162648954	0.034624876	0.4585841	0.00107591	0.434793503	-0.001676836	0.390206053	-0.00114737	0.369288787	-0.000205767	0.3634488	0.000608051	7.133682377	0.004441077	7.111898525	-0.004023231	6.98224989	-0.006295044	6.86099589	-0.007163422	6.753966607	-0.007394845
0.280265655	0.000440522	0.282441453	0.000999843	0.29061054	0.001839371	0.294632057	0.002103876	5.895470518	0.039253836	6.097320295	0.035866664	6.157933774	0.0347182	6.2887993	0.03202901	0.462099991	0.000759142	0.428528121	-0.001638629	0.386227365	-0.000942374	0.368896861	1.74E-05	0.36605465	0.000787716	7.148453832	0.003297379	7.095922534	-0.004493079	6.958041128	-0.006570697	6.833726585	-0.007313364	6.725998417	-0.00744237
0.282975158	0.001046932	0.287158545	0.001545709	0.298298683	0.00226986	0.303243836	0.002490813	6.039529302	0.036905051	6.22823077	0.033311675	6.284440673	0.032124727	6.405077527	0.029392724	0.464439679	0.000453858	0.422452491	-0.001574032	0.383024632	-0.000736258	0.369316988	0.000222817	0.36928954	0.000938771	7.159076944	0.002248397	7.078237701	-0.004926549	6.932844073	-0.006816415	6.805943673	-0.007432849	6.697903621	-0.007458955
0.287858238	0.001585945	0.293812542	0.002019516	0.30748026	0.002623784	0.313183416	0.002800508	6.174442703	0.034397177	6.349374109	0.030687997	6.40108097	0.029488822	6.511421398	0.026767554	0.465654291	0.000164558	0.416660822	-0.001486197	0.380595472	-0.000532859	0.37047769	0.000407967	0.37304455	0.0010607	7.165894706	0.001285903	7.058977441	-0.005325756	6.906771077	-0.007032459	6.777762033	-0.00752184	6.669798426	-0.007444875
0.294651968	0.002052681	0.302125746	0.002418028	0.317865229	0.002900616	0.324159783	0.003033352	6.299722306	0.031795022	6.460588282	0.028051286	6.507785374	0.026862341	6.607947714	0.024195929	0.465810815	-0.00010491	0.411235106	-0.00137846	0.378923601	-0.000335672	0.372299487	0.000571082	0.377209827	0.001153576	7.169219818	0.000402118	7.038267926	-0.005692391	6.879933801	-0.007218926	6.749296681	-0.00758031	6.641797811	-0.007400523
0.303078096	0.00244406	0.311811229	0.002739743	0.329164237	0.003101379	0.335885947	0.003191209	6.415114802	0.029157454	6.5619067	0.025448517	6.604664868	0.024288047	6.69491736	0.021710962	0.464989635	-0.000351356	0.406244549	-0.001254266	0.377980187	-0.000147816	0.374696998	0.0007109	0.381676714	0.001218007	7.169336553	-0.000410191	7.016229617	-0.006027763	6.852443759	-0.00737579	6.72066266	-0.00760828	6.614015031	-0.007326437
0.31284971	0.002758725	0.322579193	0.002984782	0.341094213	0.003228498	0.348084211	0.003277248	6.520575538	0.026535229	6.653524108	0.022917345	6.691975798	0.021799388	6.77270086	0.019336948	0.463282051	-0.000572242	0.401745274	-0.001117105	0.377725325	2.80E-05	0.377581	0.000826693	0.386339687	0.001255084	7.166502931	-0.001157652	6.992978638	-0.006332837	6.824412704	-0.007502949	6.691974805	-0.007605856	6.586561047	-0.007223318
0.323677552	0.002996928	0.334142873	0.003154757	0.353383368	0.003285625	0.360490793	0.003295765	6.616235826	0.023969935	6.735761555	0.020486291	6.770085351	0.019420962	6.841746625	0.017090304	0.460787829	-0.000765674	0.397780278	-0.000970438	0.378109629	0.000189502	0.380860391	0.000918239	0.391098069	0.00126632	7.160953056	-0.00184626	6.96862798	-0.006608286	6.795952858	-0.007600263	6.663347375	-0.007573253	6.55954388	-0.007092043
0.335275864	0.003160396	0.346223882	0.003252607	0.365775518	0.00327746	0.372859756	0.003251993	6.702367909	0.021493864	6.809033098	0.018175496	6.839439683	0.017169448	6.902553185	0.014980735	0.457612815	-0.000930381	0.394379626	-0.000817646	0.379075876	0.000334849	0.384444041	0.000985784	0.395857507	0.001253581	7.152899513	-0.002481371	6.943288549	-0.006854527	6.767176978	-0.007667591	6.63489358	-0.00751083	6.53306792	-0.006933682
0.347367673	0.003252168	0.358556925	0.003282423	0.378033707	0.00320956	0.38496622	0.003151913	6.779350682	0.01913056	6.873815972	0.015997801	6.900535995	0.015054774	6.955645991	0.01301247	0.45386663	-0.001065684	0.391560871	-0.000661963	0.380560669	0.000462651	0.388242487	0.001030003	0.400531204	0.001219029	7.142535767	-0.003067713	6.917070049	-0.007071766	6.738198291	-0.007704836	6.606725008	-0.007419108	6.507233202	-0.006749496
0.359689446	0.003276416	0.370893838	0.003249267	0.389943113	0.003088145	0.396608856	0.003002061	6.847638245	0.016895784	6.930625115	0.013959964	6.953899155	0.013081344	7.0015588	0.011185445	0.449660491	-0.001171467	0.389329669	-0.000506439	0.3824961	0.000571946	0.392169462	0.001051945	0.40504091	0.001165047	7.130038496	-0.003609408	6.890081694	-0.007260046	6.709130273	-0.007711976	6.578950978	-0.007298791	6.482134677	-0.006540938
0.371995054	0.003238265	0.383006908	0.003158974	0.401313235	0.002919915	0.407611663	0.002809349	6.907732539	0.014798696	6.979992325	0.012063881	7.000062932	0.011249226	7.040819337	0.009496366	0.445105158	-0.001248132	0.387680576	-0.000353886	0.38481136	0.000662196	0.396143234	0.001052992	0.40931766	0.001094184	7.115569825	-0.004110001	6.86243277	-0.007419283	6.680086316	-0.007689095	6.551677828	-0.007150778	6.457861492	-0.006309652
0.384059028	0.003143597	0.394691476	0.003017967	0.411979387	0.002711867	0.417825087	0.002580887	6.960160553	0.01284309	7.022449884	0.010307715	7.039555506	0.009555227	7.07393874	0.007939634	0.440309057	-0.001296557	0.386597982	-0.00020685	0.387434282	0.000733254	0.400087753	0.001034795	0.413302278	0.001009085	7.099279448	-0.004572496	6.834233029	-0.007549312	6.651179263	-0.007636415	6.525008169	-0.006976168	6.434496302	-0.006057455
0.395679102	0.002998864	0.405767834	0.00283307	0.421803542	0.002471133	0.427126505	0.002323832	7.005456113	0.011028565	7.058518216	0.00868689	7.072888786	0.007993815	7.101404202	0.006508105	0.435376559	-0.001318047	0.386057178	-6.76E-05	0.390292782	0.000785343	0.403933592	0.000999228	0.416945659	0.000912441	7.081306599	-0.004999394	6.805592923	-0.007649927	6.622520851	-0.007554323	6.499040115	-0.006776268	6.412114631	-0.005786325
0.406678044	0.002810905	0.41608245	0.002611341	0.430674575	0.002204827	0.435420142	0.002045239	7.044145909	0.009351585	7.088697034	0.00719493	7.100550949	0.006557887	7.123674226	0.005193698	0.430406469	-0.00131428	0.386025506	6.20E-05	0.393316192	0.000819017	0.407618685	0.00094833	0.420208835	0.000806932	7.061781885	-0.005392731	6.776623695	-0.007720922	6.594221066	-0.007443383	6.473866517	-0.006552583	6.390784294	-0.005498384
0.416904823	0.002586775	0.425508552	0.002359902	0.438507962	0.001919914	0.442636491	0.001751946	7.076739248	0.007806377	7.113459389	0.005824146	7.12300161	0.005239389	7.141175956	0.00398788	0.425490705	-0.001287253	0.386463568	0.000180255	0.396436445	0.000835126	0.411088864	0.000884257	0.423062851	0.000695177	7.040828956	-0.005754125	6.747437313	-0.007762129	6.566387427	-0.007304359	6.449574211	-0.006306814	6.370564905	-0.005195869
0.426235146	0.002333586	0.433946149	0.002085807	0.445245009	0.001623088	0.44873129	0.001450461	7.103720957	0.006385688	7.133248048	0.004566171	7.140669089	0.004029796	7.154304114	0.002882027	0.420713189	-0.001239228	0.387326481	0.000285941	0.399589127	0.000834776	0.414298209	0.000809227	0.425488476	0.000579696	7.018566019	-0.006084817	6.718146266	-0.007773452	6.539124225	-0.007138223	6.426243323	-0.006040839	6.35150747	-0.004881115
0.43457143	0.002058363	0.441321529	0.001795906	0.450851679	0.001320682	0.453684136	0.00114688	7.125546845	0.005081377	7.148473696	0.003412386	7.153949294	0.002920479	7.163421132	0.001867687	0.416148963	-0.001172667	0.388565127	0.000378107	0.402714363	0.000819285	0.417209212	0.000725478	0.427475752	0.00046287	6.995107189	-0.00638571	6.688863234	-0.007754902	6.512531732	-0.006946157	6.40394661	-0.005756699	6.333654084	-0.004556517
0.441842262	0.001767926	0.447586318	0.001496743	0.45531707	0.001018583	0.457496806	0.000846813	7.1426412	0.003884887	7.159514531	0.002354225	7.163205817	0.001902977	7.168858157	0.000936777	0.411863512	-0.001090181	0.390127389	0.000456135	0.405757557	0.000790144	0.419792772	0.000635224	0.429023418	0.000346912	6.970563682	-0.006657417	6.659700633	-0.007706626	6.486705403	-0.006729553	6.382748897	-0.005456573	6.317037731	-0.004224511
0.448001426	0.001468776	0.45271616	0.001194464	0.458651635	0.000722172	0.460191332	0.000555336	7.155395846	0.002787597	7.166716876	0.001383404	7.168770917	0.00096919	7.170916665	8.17E-05	0.407912306	-0.000994472	0.391959352	0.000519716	0.408669961	0.000748971	0.422028042	0.000540617	0.430138234	0.00023384	6.945044835	-0.006900303	6.630770059	-0.007628931	6.461735092	-0.006490011	6.362706585	-0.005142757	6.301682194	-0.003887538
0.453026558	0.001167011	0.456709089	0.000894743	0.460885187	0.000436277	0.461807907	0.000276945	7.16417037	0.001781081	7.170396529	0.000492076	7.170947111	0.000111507	7.169870471	-0.000704543	0.404340557	-0.000888276	0.394006433	0.000568832	0.411409095	0.000697476	0.423902133	0.000443713	0.430834206	0.000125457	6.918658976	-0.007114527	6.602181643	-0.00752231	6.4377043	-0.006229318	6.343867265	-0.004817634	6.28760208	-0.00354802
0.456917498	0.000868254	0.459583657	0.000602729	0.462064747	0.000165137	0.462402669	1.55E-05	7.169293194	0.000857293	7.170840598	-0.000327065	7.170009178	-0.00067711	7.16596799	-0.001428363	0.401183169	-0.000774315	0.396214443	0.000603731	0.413939013	0.000637415	0.425409703	0.000346442	0.43113176	2.33E-05	6.891514122	-0.007300084	6.574043328	-0.007387452	6.414689478	-0.005949442	6.326269442	-0.004483643	6.274802941	-0.003208328
0.459694398	0.0005776	0.46137687	0.000323003	0.462252295	-8.76E-05	0.462045403	-0.000225605	7.171063227	8.69E-06	7.168309656	-0.001080723	7.166206407	-0.001403079	7.159434608	-0.002095509	0.398464883	-0.000655245	0.398530548	0.000624905	0.416230432	0.00057056	0.426552444	0.000250587	0.431056858	-7.12E-05	6.86371852	-0.007456852	6.546460104	-0.007225258	6.392759394	-0.005652502	6.309942359	-0.004143253	6.263281514	-0.002870757
0.46139566	0.000299571	0.462142003	5.96E-05	0.461522466	-0.000318958	0.460817221	-0.000443815	7.16975191	-0.000771689	7.163040073	-0.001774967	7.159764974	-0.002072178	7.150475097	-0.002711101	0.396200595	-0.000533615	0.400904137	0.000633057	0.418260721	0.000498663	0.427338486	0.000157762	0.430640098	-0.000156991	6.835381028	-0.007584629	6.519533202	-0.007036843	6.37197459	-0.005340752	6.294905946	-0.003798933	6.253026041	-0.002537502
0.462075735	3.81E-05	0.461946323	-0.000184253	0.45996023	-0.000526492	0.458808247	-0.00063704	7.165605487	-0.001490185	7.155246421	-0.002415228	7.150890349	-0.00268955	7.139275995	-0.003279635	0.39439583	-0.000411827	0.403287569	0.000629073	0.420013778	0.000423424	0.427781733	6.94E-05	0.429915802	-0.000233252	6.806611339	-0.007683177	6.493359278	-0.006823539	6.352386929	-0.005016549	6.281170879	-0.003453117	6.244016694	-0.002210637
0.46180285	-0.000203506	0.460868781	-0.000405647	0.457658592	-0.000708414	0.456115338	-0.000803817	7.158847388	-0.002152495	7.145123876	-0.003006305	7.139769684	-0.003259714	7.126007909	-0.003805011	0.393047351	-0.000292104	0.405636806	0.000613989	0.421479789	0.000346469	0.427901155	-1.33E-05	0.428921109	-0.000299341	6.777520052	-0.007752259	6.468029612	-0.006586887	6.334039251	-0.004682324	6.26873874	-0.003108181	6.236226061	-0.001892092
0.460656703	-0.00042253	0.458997698	-0.000602478	0.454716348	-0.000863507	0.452839879	-0.000943257	7.149680643	-0.002763683	7.132850562	-0.003552389	7.126574117	-0.00378659	7.110827711	-0.004290565	0.392143889	-0.00017646	0.407911935	0.000588962	0.422654904	0.000269323	0.427720043	-8.92E-05	0.427695095	-0.00035487	6.748218597	-0.007791681	6.443629327	-0.006328629	6.316965143	-0.004340555	6.257602296	-0.002766416	6.229619718	-0.00158364
0.458726152	-0.00061688	0.456428496	-0.00077319	0.451235924	-0.000991115	0.449085682	-0.001055013	7.138290252	-0.00332819	7.118589808	-0.004057086	7.111460974	-0.004273535	7.093880608	-0.004739104	0.391666963	-6.67E-05	0.410077561	0.000555237	0.423540827	0.00019339	0.427265254	-0.000157589	0.426277926	-0.000399668	6.718819021	-0.007801324	6.420236669	-0.006050688	6.30118882	-0.003993733	6.247745863	-0.002429999	6.224156838	-0.001286884
0.456106956	-0.00078505	0.45326148	-0.000916801	0.447321319	-0.001091106	0.444956993	-0.001139245	7.124845489	-0.003849866	7.102492277	-0.004523459	7.094575841	-0.004723375	7.07530206	-0.005152949	0.391591775	3.57E-05	0.412103089	0.000514117	0.424144337	0.000119945	0.426566447	-0.000217763	0.424710056	-0.000433771	6.689433645	-0.007781179	6.397922342	-0.005755154	6.286725125	-0.003644332	6.239145759	-0.002100978	6.219790864	-0.001003244
0.452899567	-0.000926106	0.44959973	-0.001032872	0.443076181	-0.001163839	0.440556652	-0.001196579	7.109502078	-0.004331998	7.084697962	-0.004954062	7.076054489	-0.005138446	7.055219553	-0.005533971	0.391888151	0.00012938	0.413962897	0.000466934	0.424476766	5.01E-05	0.425655333	-0.0002693	0.423031488	-0.0004574	6.660174596	-0.007731374	6.376748932	-0.005444254	6.273579639	-0.003294782	6.231770838	-0.001781248	6.216470198	-0.000733954
0.449207032	-0.001039655	0.445547093	-0.001121478	0.438602033	-0.001210122	0.435984406	-0.001228063	7.092404255	-0.004777347	7.065338032	-0.005350983	7.056024657	-0.005520637	7.033754217	-0.005883638	0.392521513	0.000213352	0.415636399	0.000415025	0.42455343	-1.51E-05	0.424564952	-0.000311953	0.42128109	-0.000470947	6.631153242	-0.007652203	6.356770423	-0.005120331	6.261748908	-0.002947435	6.225583085	-0.001472538	6.214138919	-0.000480054
0.445133006	-0.001125814	0.441206328	-0.001183164	0.433996658	-0.001231163	0.4313354	-0.001235121	7.073686676	-0.005188193	7.044536527	-0.005715881	7.034607668	-0.005871429	7.011022274	-0.006203057	0.393453859	0.000286843	0.417108019	0.000359704	0.424393039	-7.50E-05	0.423328975	-0.000345648	0.419495994	-0.000474954	6.602479539	-0.007544146	6.338031819	-0.00478581	6.251220763	-0.002604546	6.220538266	-0.0011764	6.212737505	-0.000242393
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			
																																			


==> BodyPlot/ExtendedTrajectories/MPCConsvTraj.txt <==
theta_0_3	deltaw_0_3	theta_0_6	deltaw_0_6	theta_0_9	deltaw_0_9	theta_1_2	deltaw_1_2	theta_1_5	deltaw_1_5
0	0.057104492	0	0.069702148	0	0.081347656	0	0.089770508	0	0.096728516
0.01	0.056958008	0.01	0.069555664	0.01	0.08112793	0.01	0.089624023	0.01	0.096508789
0.02	0.056811523	0.02	0.06940918	0.02	0.080981445	0.02	0.089477539	0.02	0.096362305
0.03	0.056738281	0.03	0.069262695	0.03	0.080834961	0.03	0.089331055	0.03	0.09621582
0.04	0.056591797	0.04	0.069116211	0.04	0.080688477	0.04	0.08918457	0.04	0.096069336
0.05	0.056445312	0.05	0.068969727	0.05	0.080541992	0.05	0.088964844	0.05	0.095849609
0.06	0.056298828	0.06	0.068823242	0.06	0.080395508	0.06	0.088818359	0.06	0.095703125
0.07	0.056152344	0.07	0.068676758	0.07	0.080249023	0.07	0.088671875	0.07	0.095556641
0.08	0.056079102	0.08	0.068530273	0.08	0.080029297	0.08	0.088525391	0.08	0.095336914
0.09	0.055932617	0.09	0.068383789	0.09	0.079882813	0.09	0.088305664	0.09	0.09519043
0.1	0.055786133	0.1	0.068237305	0.1	0.079736328	0.1	0.08815918	0.1	0.095043945
0.11	0.055639648	0.11	0.06809082	0.11	0.079589844	0.11	0.088012695	0.11	0.094824219
0.12	0.055493164	0.12	0.067944336	0.12	0.079370117	0.12	0.087792969	0.12	0.094677734
0.13	0.05534668	0.13	0.067724609	0.13	0.079223633	0.13	0.087646484	0.13	0.094458008
0.14	0.055200195	0.14	0.067578125	0.14	0.079077148	0.14	0.087426758	0.14	0.094311523
0.15	0.054980469	0.15	0.067431641	0.15	0.078857422	0.15	0.087280273	0.15	0.094165039
0.16	0.054833984	0.16	0.067285156	0.16	0.078710937	0.16	0.087060547	0.16	0.093945312
0.17	0.0546875	0.17	0.06706543	0.17	0.078491211	0.17	0.086914063	0.17	0.093798828
0.18	0.054541016	0.18	0.066918945	0.18	0.078344727	0.18	0.086694336	0.18	0.093579102
0.19	0.054394531	0.19	0.066772461	0.19	0.078198242	0.19	0.086547852	0.19	0.093359375
0.2	0.054174805	0.2	0.066552734	0.2	0.077978516	0.2	0.086328125	0.2	0.093212891
0.21	0.05402832	0.21	0.06640625	0.21	0.077832031	0.21	0.086181641	0.21	0.092993164
0.22	0.053881836	0.22	0.066186523	0.22	0.077612305	0.22	0.085961914	0.22	0.09284668
0.23	0.053662109	0.23	0.066040039	0.23	0.077392578	0.23	0.085742187	0.23	0.092626953
0.24	0.053515625	0.24	0.065820313	0.24	0.077246094	0.24	0.085595703	0.24	0.092407227
0.25	0.053369141	0.25	0.065673828	0.25	0.077026367	0.25	0.085375977	0.25	0.0921875
0.26	0.053149414	0.26	0.065454102	0.26	0.076879883	0.26	0.085229492	0.26	0.092041016
0.27	0.05300293	0.27	0.065307617	0.27	0.076660156	0.27	0.085009766	0.27	0.091821289
0.28	0.052783203	0.28	0.065087891	0.28	0.07644043	0.28	0.084790039	0.28	0.091601562
0.29	0.052636719	0.29	0.064868164	0.29	0.076220703	0.29	0.084570312	0.29	0.091455078
0.3	0.052416992	0.3	0.06472168	0.3	0.076074219	0.3	0.084423828	0.3	0.091235352
0.31	0.052197266	0.31	0.064501953	0.31	0.075854492	0.31	0.084204102	0.31	0.091015625
0.32	0.052050781	0.32	0.064282227	0.32	0.075634766	0.32	0.083984375	0.32	0.090795898
0.33	0.051831055	0.33	0.0640625	0.33	0.075415039	0.33	0.083764648	0.33	0.090649414
0.34	0.051611328	0.34	0.063916016	0.34	0.075268555	0.34	0.083618164	0.34	0.090356445
0.35	0.051391602	0.35	0.063696289	0.35	0.075048828	0.35	0.083398438	0.35	0.090136719
0.36	0.051245117	0.36	0.063476563	0.36	0.074829102	0.36	0.083178711	0.36	0.089990234
0.37	0.051025391	0.37	0.063256836	0.37	0.074609375	0.37	0.082958984	0.37	0.089770508
0.38	0.050805664	0.38	0.063037109	0.38	0.074389648	0.38	0.082739258	0.38	0.089550781
0.39	0.050585937	0.39	0.062817383	0.39	0.074169922	0.39	0.082519531	0.39	0.089331055
0.4	0.050366211	0.4	0.062597656	0.4	0.073950195	0.4	0.082299805	0.4	0.089111328
0.41	0.050146484	0.41	0.06237793	0.41	0.073730469	0.41	0.082080078	0.41	0.088891602
0.42	0.049926758	0.42	0.062158203	0.42	0.073510742	0.42	0.081860352	0.42	0.088671875
0.43	0.049707031	0.43	0.061938477	0.43	0.073291016	0.43	0.081640625	0.43	0.088452148
0.44	0.049487305	0.44	0.06171875	0.44	0.073071289	0.44	0.081420898	0.44	0.088232422
0.45	0.049267578	0.45	0.061499023	0.45	0.072851562	0.45	0.081201172	0.45	0.088012695
0.46	0.048974609	0.46	0.061279297	0.46	0.072631836	0.46	0.080981445	0.46	0.087792969
0.47	0.048754883	0.47	0.06105957	0.47	0.072338867	0.47	0.080761719	0.47	0.0875
0.48	0.048535156	0.48	0.060766602	0.48	0.072119141	0.48	0.08046875	0.48	0.087280273
0.49	0.04831543	0.49	0.060546875	0.49	0.071899414	0.49	0.080249023	0.49	0.087060547
0.5	0.048022461	0.5	0.060327148	0.5	0.071679687	0.5	0.080029297	0.5	0.08684082
0.51	0.047802734	0.51	0.060107422	0.51	0.071459961	0.51	0.07980957	0.51	0.086621094
0.52	0.047583008	0.52	0.059814453	0.52	0.071240234	0.52	0.079516602	0.52	0.086328125
0.53	0.047290039	0.53	0.059594727	0.53	0.070947266	0.53	0.079296875	0.53	0.086108398
0.54	0.047070312	0.54	0.059375	0.54	0.070727539	0.54	0.079077148	0.54	0.085888672
0.55	0.046777344	0.55	0.059082031	0.55	0.070507812	0.55	0.07878418	0.55	0.085668945
0.56	0.046557617	0.56	0.058862305	0.56	0.070214844	0.56	0.078564453	0.56	0.085449219
0.57	0.046264648	0.57	0.058496094	0.57	0.069921875	0.57	0.078271484	0.57	0.085083008
0.58	0.045898438	0.58	0.058203125	0.58	0.069555664	0.58	0.077905273	0.58	0.084716797
0.59	0.045605469	0.59	0.057910156	0.59	0.069189453	0.59	0.077539063	0.59	0.084350586
0.6	0.0453125	0.6	0.057543945	0.6	0.068896484	0.6	0.077172852	0.6	0.083984375
0.61	0.045019531	0.61	0.057250977	0.61	0.068530273	0.61	0.076879883	0.61	0.083618164
0.62	0.04465332	0.62	0.056884766	0.62	0.068237305	0.62	0.076513672	0.62	0.083251953
0.63	0.044360352	0.63	0.056591797	0.63	0.067871094	0.63	0.076147461	0.63	0.082885742
0.64	0.044067383	0.64	0.056225586	0.64	0.067504883	0.64	0.07578125	0.64	0.082519531
0.65	0.043774414	0.65	0.055932617	0.65	0.067211914	0.65	0.075415039	0.65	0.08215332
0.66	0.043408203	0.66	0.055566406	0.66	0.066845703	0.66	0.075048828	0.66	0.081787109
0.67	0.043115234	0.67	0.055273437	0.67	0.066479492	0.67	0.074755859	0.67	0.081420898
0.68	0.042822266	0.68	0.054907227	0.68	0.066186523	0.68	0.074389648	0.68	0.081054688
0.69	0.042456055	0.69	0.054614258	0.69	0.065820313	0.69	0.074023437	0.69	0.080688477
0.7	0.042163086	0.7	0.054248047	0.7	0.065454102	0.7	0.073657227	0.7	0.080322266
0.71	0.041870117	0.71	0.053955078	0.71	0.065161133	0.71	0.073291016	0.71	0.079956055
0.72	0.041503906	0.72	0.053588867	0.72	0.064794922	0.72	0.072924805	0.72	0.079589844
0.73	0.041210937	0.73	0.053222656	0.73	0.064428711	0.73	0.072558594	0.73	0.079150391
0.74	0.040844727	0.74	0.052929687	0.74	0.0640625	0.74	0.072192383	0.74	0.07878418
0.75	0.040551758	0.75	0.052563477	0.75	0.063769531	0.75	0.071826172	0.75	0.078417969
0.76	0.040258789	0.76	0.052270508	0.76	0.06340332	0.76	0.071459961	0.76	0.078051758
0.77	0.039892578	0.77	0.051904297	0.77	0.063037109	0.77	0.07109375	0.77	0.077685547
0.78	0.039599609	0.78	0.051538086	0.78	0.062670898	0.78	0.070800781	0.78	0.077319336
0.79	0.039233398	0.79	0.051245117	0.79	0.062304687	0.79	0.07043457	0.79	0.076953125
0.8	0.03894043	0.8	0.050878906	0.8	0.062011719	0.8	0.070068359	0.8	0.076513672
0.81	0.038574219	0.81	0.050512695	0.81	0.061645508	0.81	0.069702148	0.81	0.076147461
0.82	0.03828125	0.82	0.050219727	0.82	0.061279297	0.82	0.069335938	0.82	0.07578125
0.83	0.037915039	0.83	0.049853516	0.83	0.060913086	0.83	0.068969727	0.83	0.075415039
0.84	0.03762207	0.84	0.049487305	0.84	0.060546875	0.84	0.068530273	0.84	0.075048828
0.85	0.037255859	0.85	0.049121094	0.85	0.060253906	0.85	0.068164062	0.85	0.074609375
0.86	0.036962891	0.86	0.048828125	0.86	0.059887695	0.86	0.067797852	0.86	0.074243164
0.87	0.03659668	0.87	0.048461914	0.87	0.059521484	0.87	0.067431641	0.87	0.073876953
0.88	0.036230469	0.88	0.048095703	0.88	0.059155273	0.88	0.06706543	0.88	0.073510742
0.89	0.0359375	0.89	0.047729492	0.89	0.058789062	0.89	0.066699219	0.89	0.073071289
0.9	0.035571289	0.9	0.047436523	0.9	0.058422852	0.9	0.066333008	0.9	0.072705078
0.91	0.03527832	0.91	0.047070312	0.91	0.058056641	0.91	0.065966797	0.91	0.072338867
0.92	0.034912109	0.92	0.046704102	0.92	0.05769043	0.92	0.065600586	0.92	0.071899414
0.93	0.034545898	0.93	0.046337891	0.93	0.057324219	0.93	0.065234375	0.93	0.071533203
0.94	0.03425293	0.94	0.04597168	0.94	0.056958008	0.94	0.064868164	0.94	0.071166992
0.95	0.033886719	0.95	0.045678711	0.95	0.056591797	0.95	0.064501953	0.95	0.070800781
0.96	0.03359375	0.96	0.0453125	0.96	0.056225586	0.96	0.0640625	0.96	0.070361328
0.97	0.033227539	0.97	0.044946289	0.97	0.055859375	0.97	0.063696289	0.97	0.069995117
0.98	0.032861328	0.98	0.044580078	0.98	0.055493164	0.98	0.063330078	0.98	0.069555664
0.99	0.032495117	0.99	0.044213867	0.99	0.055200195	0.99	0.062963867	0.99	0.069189453
1	0.032202148	1	0.043847656	1	0.054833984	1	0.062597656	1	0.068823242
1.01	0.031835937	1.01	0.043554687	1.01	0.054467773	1.01	0.062231445	1.01	0.068383789
1.02	0.031469727	1.02	0.043188477	1.02	0.05402832	1.02	0.061791992	1.02	0.068017578
1.03	0.031176758	1.03	0.042822266	1.03	0.053662109	1.03	0.061425781	1.03	0.067651367
1.04	0.030810547	1.04	0.042456055	1.04	0.053295898	1.04	0.06105957	1.04	0.067211914
1.05	0.030444336	1.05	0.042089844	1.05	0.052929687	1.05	0.060693359	1.05	0.066845703
1.06	0.030078125	1.06	0.041723633	1.06	0.052563477	1.06	0.060253906	1.06	0.06640625
1.07	0.029785156	1.07	0.041357422	1.07	0.052197266	1.07	0.059887695	1.07	0.066040039
1.08	0.029418945	1.08	0.040991211	1.08	0.051831055	1.08	0.059521484	1.08	0.065600586
1.09	0.029052734	1.09	0.040625	1.09	0.051464844	1.09	0.059155273	1.09	0.065234375
1.1	0.028686523	1.1	0.040258789	1.1	0.051098633	1.1	0.05871582	1.1	0.064794922
1.11	0.028320313	1.11	0.039892578	1.11	0.050732422	1.11	0.058349609	1.11	0.064428711
1.12	0.027954102	1.12	0.039526367	1.12	0.050366211	1.12	0.057983398	1.12	0.063989258
1.13	0.027661133	1.13	0.039160156	1.13	0.05	1.13	0.057543945	1.13	0.063623047
1.14	0.027294922	1.14	0.038793945	1.14	0.049633789	1.14	0.057177734	1.14	0.063183594
1.15	0.026928711	1.15	0.038427734	1.15	0.049194336	1.15	0.056811523	1.15	0.062817383
1.16	0.0265625	1.16	0.038061523	1.16	0.048828125	1.16	0.05637207	1.16	0.06237793
1.17	0.026196289	1.17	0.037695312	1.17	0.048461914	1.17	0.056005859	1.17	0.062011719
1.18	0.025830078	1.18	0.037329102	1.18	0.048095703	1.18	0.055639648	1.18	0.061572266
1.19	0.025463867	1.19	0.036962891	1.19	0.047729492	1.19	0.055200195	1.19	0.061206055
1.2	0.025097656	1.2	0.03659668	1.2	0.047363281	1.2	0.054833984	1.2	0.060766602
1.21	0.024804687	1.21	0.036230469	1.21	0.04699707	1.21	0.054467773	1.21	0.060327148
1.22	0.024438477	1.22	0.035864258	1.22	0.046557617	1.22	0.05402832	1.22	0.059960937
1.23	0.024072266	1.23	0.035498047	1.23	0.046191406	1.23	0.053662109	1.23	0.059521484
1.24	0.023706055	1.24	0.035131836	1.24	0.045825195	1.24	0.053222656	1.24	0.059082031
1.25	0.023339844	1.25	0.034765625	1.25	0.045458984	1.25	0.052856445	1.25	0.05871582
1.26	0.022973633	1.26	0.034326172	1.26	0.045092773	1.26	0.052490234	1.26	0.058276367
1.27	0.022607422	1.27	0.033959961	1.27	0.04465332	1.27	0.052050781	1.27	0.057910156
1.28	0.022241211	1.28	0.03359375	1.28	0.044287109	1.28	0.05168457	1.28	0.057470703
1.29	0.021875	1.29	0.033227539	1.29	0.043920898	1.29	0.051245117	1.29	0.05703125
1.3	0.021508789	1.3	0.032861328	1.3	0.043554687	1.3	0.050878906	1.3	0.056665039
1.31	0.021142578	1.31	0.032495117	1.31	0.043115234	1.31	0.050439453	1.31	0.056225586
1.32	0.020776367	1.32	0.032128906	1.32	0.042749023	1.32	0.050073242	1.32	0.055786133
1.33	0.020410156	1.33	0.031689453	1.33	0.042382813	1.33	0.049633789	1.33	0.05534668
1.34	0.020043945	1.34	0.031323242	1.34	0.042016602	1.34	0.049267578	1.34	0.054980469
1.35	0.019677734	1.35	0.030957031	1.35	0.041577148	1.35	0.048828125	1.35	0.054541016
1.36	0.019311523	1.36	0.03059082	1.36	0.041210937	1.36	0.048461914	1.36	0.054101562
1.37	0.01887207	1.37	0.030224609	1.37	0.040844727	1.37	0.048022461	1.37	0.053662109
1.38	0.018505859	1.38	0.029785156	1.38	0.040405273	1.38	0.04765625	1.38	0.053295898
1.39	0.018139648	1.39	0.029418945	1.39	0.040039063	1.39	0.047216797	1.39	0.052856445
1.4	0.017773437	1.4	0.029052734	1.4	0.039672852	1.4	0.046850586	1.4	0.052416992
1.41	0.017407227	1.41	0.028686523	1.41	0.039233398	1.41	0.046411133	1.41	0.051977539
1.42	0.017041016	1.42	0.02824707	1.42	0.038867187	1.42	0.046044922	1.42	0.051538086
1.43	0.016674805	1.43	0.027880859	1.43	0.038500977	1.43	0.045605469	1.43	0.051171875
1.44	0.016308594	1.44	0.027514648	1.44	0.038061523	1.44	0.045239258	1.44	0.050732422
1.45	0.015942383	1.45	0.027148437	1.45	0.037695312	1.45	0.044799805	1.45	0.050292969
1.46	0.01550293	1.46	0.026708984	1.46	0.037329102	1.46	0.044360352	1.46	0.049853516
1.47	0.015136719	1.47	0.026342773	1.47	0.036889648	1.47	0.043994141	1.47	0.049414062
1.48	0.014770508	1.48	0.025976562	1.48	0.036523437	1.48	0.043554687	1.48	0.048974609
1.49	0.014404297	1.49	0.025610352	1.49	0.036157227	1.49	0.043188477	1.49	0.048535156
1.5	0.014038086	1.5	0.025170898	1.5	0.035717773	1.5	0.042749023	1.5	0.048168945
1.51	0.013671875	1.51	0.024804687	1.51	0.035351562	1.51	0.04230957	1.51	0.047729492
1.52	0.013232422	1.52	0.024438477	1.52	0.034912109	1.52	0.041943359	1.52	0.047290039
1.53	0.012866211	1.53	0.023999023	1.53	0.034545898	1.53	0.041503906	1.53	0.046850586
1.54	0.0125	1.54	0.023632812	1.54	0.034179687	1.54	0.041064453	1.54	0.046411133
1.55	1.21E-02	1.55	0.023266602	1.55	0.033740234	1.55	0.040698242	1.55	0.04597168
1.56	0.011694336	1.56	0.022827148	1.56	0.033374023	1.56	0.040258789	1.56	0.045532227
1.57	0.011328125	1.57	0.022460937	1.57	0.03293457	1.57	0.039819336	1.57	0.045092773
1.58	0.010961914	1.58	0.022094727	1.58	0.032568359	1.58	0.039453125	1.58	0.04465332
1.59	0.010595703	1.59	0.021655273	1.59	0.032128906	1.59	0.039013672	1.59	0.044213867
1.6	0.010229492	1.6	0.021289062	1.6	0.031762695	1.6	0.038574219	1.6	0.043774414
1.61	0.009790039	1.61	0.020922852	1.61	0.031396484	1.61	0.038134766	1.61	0.043334961
1.62	0.009423828	1.62	0.020483398	1.62	0.030957031	1.62	0.037768555	1.62	0.042895508
1.63	0.009057617	1.63	0.020117187	1.63	0.03059082	1.63	0.037329102	1.63	0.042456055
1.64	0.008618164	1.64	0.019677734	1.64	0.030151367	1.64	0.036889648	1.64	0.042016602
1.65	0.008251953	1.65	0.019311523	1.65	0.029785156	1.65	0.036450195	1.65	0.041577148
1.66	0.007885742	1.66	0.018945312	1.66	0.029345703	1.66	0.036083984	1.66	0.041137695
1.67	0.007519531	1.67	0.018505859	1.67	0.028979492	1.67	0.035644531	1.67	0.040698242
1.68	0.007080078	1.68	0.018139648	1.68	0.028540039	1.68	0.035205078	1.68	0.040185547
1.69	0.006713867	1.69	0.017700195	1.69	0.028173828	1.69	0.034765625	1.69	0.039746094
1.7	0.006347656	1.7	0.017333984	1.7	0.027734375	1.7	0.034326172	1.7	0.039306641
1.71	0.005908203	1.71	0.016967773	1.71	0.027368164	1.71	0.033959961	1.71	0.038867187
1.72	0.005541992	1.72	0.01652832	1.72	0.026928711	1.72	0.033520508	1.72	0.038427734
1.73	0.005175781	1.73	0.016162109	1.73	0.0265625	1.73	0.033081055	1.73	0.037988281
1.74	0.004736328	1.74	0.015722656	1.74	0.026123047	1.74	0.032641602	1.74	0.037475586
1.75	0.004370117	1.75	0.015356445	1.75	0.025756836	1.75	0.032202148	1.75	0.037036133
1.76	0.003930664	1.76	0.014916992	1.76	0.025317383	1.76	0.031762695	1.76	0.03659668
1.77	0.003564453	1.77	0.014550781	1.77	0.024951172	1.77	0.031396484	1.77	0.036157227
1.78	0.003198242	1.78	0.014111328	1.78	0.024511719	1.78	0.030957031	1.78	0.035644531
1.79	0.002758789	1.79	0.013745117	1.79	0.024145508	1.79	0.030517578	1.79	0.035205078
1.8	0.002392578	1.8	0.013305664	1.8	0.023706055	1.8	0.030078125	1.8	0.034765625
1.81	0.002026367	1.81	0.012939453	1.81	0.023266602	1.81	0.029638672	1.81	0.034326172
1.82	0.001586914	1.82	0.0125	1.82	0.022900391	1.82	0.029199219	1.82	0.033813477
1.83	0.001220703	1.83	0.012133789	1.83	0.022460937	1.83	0.028759766	1.83	0.033374023
1.84	0.00078125	1.84	0.011694336	1.84	0.022094727	1.84	0.028320313	1.84	0.032861328
1.85	0.000415039	1.85	0.011328125	1.85	0.021655273	1.85	0.027880859	1.85	0.032421875
1.86	4.88E-05	1.86	0.010888672	1.86	0.021289062	1.86	0.027441406	1.86	0.031982422
1.861230405	-9.77E-05	1.87	0.010522461	1.87	0.020849609	1.87	0.027001953	1.87	0.031469727
1.871230405	-0.000488281	1.88	0.010083008	1.88	0.020410156	1.88	0.0265625	1.88	0.031030273
1.881230405	-0.000878906	1.89	0.009716797	1.89	0.020043945	1.89	0.026123047	1.89	0.030517578
1.891230405	-0.001269531	1.9	0.009277344	1.9	0.019604492	1.9	0.025683594	1.9	0.030078125
1.901230405	-0.001660156	1.91	0.008911133	1.91	0.019238281	1.91	0.025244141	1.91	0.02956543
1.911230405	-0.002050781	1.92	0.00847168	1.92	0.018798828	1.92	0.024804687	1.92	0.029125977
1.921230405	-0.002441406	1.93	0.008105469	1.93	0.018359375	1.93	0.024365234	1.93	0.028613281
1.931230405	-0.002832031	1.94	0.007666016	1.94	0.017993164	1.94	0.023925781	1.94	0.028173828
1.941230405	-0.003222656	1.95	0.007299805	1.95	0.017553711	1.95	0.023486328	1.95	0.027661133
1.951230405	-0.003613281	1.96	0.006860352	1.96	0.0171875	1.96	0.023046875	1.96	0.027148437
1.961230405	-0.004003906	1.97	0.006494141	1.97	0.016748047	1.97	0.02253418	1.97	0.026708984
1.971230405	-0.004394531	1.98	0.006054687	1.98	0.016308594	1.98	0.022094727	1.98	0.026196289
1.981230405	-0.004882813	1.99	0.005688477	1.99	0.015942383	1.99	0.021655273	1.99	0.025683594
1.991230405	-0.005273437	2	0.005249023	2	0.01550293	2	0.02121582	2	0.025244141
2.001230405	-0.005664062	2.01	0.00480957	2.01	0.015136719	2.01	0.020776367	2.01	0.024731445
2.011230405	-0.006054688	2.02	0.004443359	2.02	0.014697266	2.02	0.020263672	2.02	0.02421875
2.021230405	-0.006445312	2.03	0.004003906	2.03	0.014257812	2.03	0.019824219	2.03	0.023706055
2.031230405	-0.006835938	2.04	0.003637695	2.04	0.013891602	2.04	0.019384766	2.04	0.023193359
2.041230405	-0.007226563	2.05	0.003198242	2.05	0.013452148	2.05	0.018945312	2.05	0.022680664
2.051230405	-0.007617187	2.06	0.002832031	2.06	0.013012695	2.06	0.018432617	2.06	0.022167969
2.061230405	-0.008105469	2.07	0.002392578	2.07	0.012646484	2.07	0.017993164	2.07	0.021655273
2.071230405	-0.008496094	2.08	0.001953125	2.08	0.012207031	2.08	0.017480469	2.08	0.021142578
2.081230405	-0.008886719	2.09	0.001586914	2.09	0.011767578	2.09	0.017041016	2.09	0.020629883
2.091230405	-0.009277344	2.1	0.001147461	2.1	0.011401367	2.1	0.016601562	2.1	0.020117187
2.101230405	-0.009667969	2.11	0.00078125	2.11	0.010961914	2.11	0.016088867	2.11	0.019604492
2.111230405	-0.010058594	2.12	0.000341797	2.12	0.010522461	2.12	0.015649414	2.12	0.019018555
2.121230405	-0.010449219	2.129251431	-9.77E-05	2.13	0.01015625	2.13	0.015136719	2.13	0.018505859
2.131230405	-0.0109375	2.139251431	-0.000488281	2.14	0.009716797	2.14	0.014624023	2.14	0.017919922
2.141230405	-0.011328125	2.149251431	-0.000878906	2.15	0.009277344	2.15	0.01418457	2.15	0.017407227
2.151230405	-0.01171875	2.159251431	-0.001269531	2.16	0.008911133	2.16	0.013671875	2.16	0.016821289
2.161230405	-0.012109375	2.169251431	-0.001660156	2.17	0.00847168	2.17	0.01315918	2.17	0.016308594
2.171230405	-0.0125	2.179251431	-0.002148438	2.18	0.008032227	2.18	0.012646484	2.18	0.015722656
2.181230405	-0.012890625	2.189251431	-0.002539063	2.19	0.007592773	2.19	0.012207031	2.19	0.015136719
2.191230405	-0.013378906	2.199251431	-0.002929688	2.2	0.007226562	2.2	0.011694336	2.2	0.014550781
2.201230405	-0.013769531	2.209251431	-0.003320313	2.21	0.006787109	2.21	0.011181641	2.21	0.013964844
2.211230405	-0.014160156	2.219251431	-0.003710937	2.22	0.006347656	2.22	0.010595703	2.22	0.013305664
2.221230405	-0.014550781	2.229251431	-0.004199219	2.23	0.005981445	2.23	0.010083008	2.23	0.012719727
2.231230405	-0.014941406	2.239251431	-0.004589844	2.24	0.005541992	2.24	0.009570312	2.24	0.012060547
2.241230405	-0.015332031	2.249251431	-0.004980469	2.25	0.005102539	2.25	0.008984375	2.25	0.011401367
2.251230405	-0.015820313	2.259251431	-0.005371094	2.26	0.004663086	2.26	0.00847168	2.26	0.010742187
2.261230405	-0.016210937	2.269251431	-0.005761719	2.27	0.004223633	2.27	0.007885742	2.27	0.010083008
2.271230405	-0.016601563	2.279251431	-0.00625	2.28	0.003857422	2.28	0.007299805	2.28	0.009350586
2.281230405	-0.016992188	2.289251431	-0.006640625	2.29	0.003417969	2.29	0.006640625	2.29	0.008618164
2.291230405	-0.017382813	2.299251431	-0.00703125	2.3	0.002978516	2.3	0.005981445	2.3	0.0078125
2.301230405	-0.017871094	2.309251431	-0.007421875	2.31	0.002539062	2.31	0.005322266	2.31	0.007006836
2.311230405	-0.018261719	2.319251431	-0.007910156	2.32	0.002099609	2.32	0.004589844	2.32	0.006054687
2.321230405	-0.018652344	2.329251431	-0.008300781	2.33	0.001586914	2.33	0.00378418	2.33	0.005102539
2.331230405	-0.019042969	2.339251431	-0.008691406	2.34	0.001147461	2.34	0.002905273	2.34	0.003930664
2.341230405	-0.019433594	2.349251431	-0.009082031	2.35	0.000561523	2.35	0.001733398	2.35	0.002319336
2.351230405	-0.019921875	2.34931949	-0.009082031	2.35556949	0	2.35556949	0	2.35556949	0
2.35306949	-0.019921875	2.35556949	-0.011082031	2.35556949	-0.002	2.35556949	-0.002	2.35556949	-0.002
2.35556949	-0.021921875	2.35556949	-0.013082031	2.35556949	-0.004	2.35556949	-0.004	2.35556949	-0.004
2.35556949	-0.023921875	2.35556949	-0.015082031	2.35556949	-0.006	2.35556949	-0.006	2.35556949	-0.006
2.35556949	-0.025921875	2.35556949	-0.017082031	2.35556949	-0.008	2.35556949	-0.008	2.35556949	-0.008
2.35556949	-0.027921875	2.35556949	-0.019082031	2.35556949	-0.01	2.35556949	-0.01	2.35556949	-0.01
2.35556949	-0.029921875	2.35556949	-0.021082031	2.35556949	-0.012	2.35556949	-0.012	2.35556949	-0.012
2.35556949	-0.031921875	2.35556949	-0.023082031	2.35556949	-0.014	2.35556949	-0.014	2.35556949	-0.014
2.35556949	-0.031921875	2.35556949	-0.025082031	2.35556949	-0.016	2.35556949	-0.016	2.35556949	-0.016
2.35556949	-0.031921875	2.35556949	-0.027082031	2.35556949	-0.018	2.35556949	-0.018	2.35556949	-0.018
2.35556949	-0.031921875	2.35556949	-0.029082031	2.35556949	-0.02	2.35556949	-0.02	2.35556949	-0.02
2.35556949	-0.031921875	2.35556949	-0.031082031	2.35556949	-0.022	2.35556949	-0.022	2.35556949	-0.022
2.35556949	-0.031921875	2.35556949	-0.031082031	2.35556949	-0.024	2.35556949	-0.024	2.35556949	-0.024
2.35556949	-0.031921875	2.35556949	-0.031082031	2.35556949	-0.026	2.35556949	-0.026	2.35556949	-0.026
2.35556949	-0.031921875	2.35556949	-0.031082031	2.35556949	-0.028	2.35556949	-0.028	2.35556949	-0.028
2.35556949	-0.031921875	2.35556949	-0.031082031	2.35556949	-0.03	2.35556949	-0.03	2.35556949	-0.03
2.35556949	-0.031921875	2.35556949	-0.031082031	2.35556949	-0.032	2.35556949	-0.032	2.35556949	-0.032


==> BodyPlot/ThetaSat.txt <==
Vg	ThetaSat0_46	ThetaSat0_6	ThetaSat0_7	ThetaSat0_77	ThetaSat0_83	ThetaSat0_9
0.01	0	0	0	0	1.154692297	3.141592654
0.02	0	0	0	0	1.359630472	3.141592654
0.03	0	0	0	0	1.422183223	3.141592654
0.04	0	0	0	0	1.450707898	3.141592654
0.05	0	0	0	0	1.465763314	3.141592654
0.06	0	0	0	0	1.474112434	3.141592654
0.07	0	0	0	0	1.478637355	3.141592654
0.08	0	0	0	0.304823298	1.480774789	3.141592569
0.09	0	0	0	0.54068644	1.481321433	2.645490136
0.1	0	0	0	0.67433874	1.480754707	2.468664555
0.11	0	0	0	0.767491671	1.479378136	2.348105088
0.12	0	0	0	0.837574939	1.477393912	2.256649291
0.13	0	0	0	0.892586535	1.474941916	2.183400475
0.14	0	0	0	0.936974522	1.472121993	2.122672409
0.15	0	0	0	0.973494729	1.469007312	2.071071111
0.16	0	0	0	1.003978792	1.465652704	2.026395
0.17	0	0	0.314722382	1.029706327	1.462100061	1.987131888
0.18	0	0	0.432840941	1.051605479	1.458381935	1.952198467
0.19	0	0	0.516127488	1.070369581	1.454523992	1.920793058
0.2	0	0	0.580843672	1.086529064	1.450546735	1.892306804
0.21	0	0	0.633513811	1.100497846	1.446466739	1.866267332
0.22	0	0	0.677581931	1.112604379	1.442297537	1.842301544
0.23	0	0	0.715142207	1.123113073	1.438050284	1.820110227
0.24	0	0	0.74758435	1.132239473	1.433734255	1.799450228
0.25	0	0	0.77588715	1.14016123	1.429357216	1.780121652
0.26	0	0	0.800770407	1.147026209	1.424925719	1.761958473
0.27	0	0	0.822781096	1.152958565	1.420445323	1.744821531
0.28	0	0	0.842345695	1.158063372	1.415920774	1.728593223
0.29	0	0.22251812	0.859803717	1.162430192	1.411356142	1.713173418
0.3	0	0.308906222	0.875430115	1.166135866	1.406754935	1.698476288
0.31	0	0.371526665	0.889450787	1.169246715	1.402120192	1.684427803
0.32	0	0.421442002	0.902053624	1.171820296	1.397454553	1.670963748
0.33	0	0.463044001	0.913396575	1.173906813	1.392760317	1.658028127
0.34	0	0.498636811	0.923613656	1.175550262	1.3880395	1.645571873
0.35	0	0.52961824	0.932819516	1.176789365	1.383293866	1.633551796
0.36	0	0.556916697	0.941112949	1.177658342	1.378524969	1.621929717
0.37	0	0.581188358	0.948579649	1.17818755	1.373734177	1.610671758
0.38	0	0.60291847	0.955294387	1.178404011	1.368922697	1.599747739
0.39	0	0.62247844	0.961322752	1.178331859	1.364091597	1.589130687
0.4	0	0.640160329	0.966722564	1.177992719	1.359241823	1.578796412
0.41	0	0.656198841	0.971545022	1.177406018	1.354374211	1.568723155
0.42	0	0.670785993	0.975835648	1.176589263	1.349489503	1.558891284
0.43	0	0.684081232	0.979635072	1.175558266	1.344588357	1.549283039
0.44	0	0.696218648	0.982979688	1.174327347	1.339671354	1.539882312
0.45	0.069998415	0.707312234	0.9859022	1.172909502	1.33473901	1.530674452
0.46	0.168981775	0.717459815	0.988432089	1.171316552	1.32979178	1.521646105
0.47	0.225526101	0.726746033	0.990596003	1.169559272	1.324830066	1.512785071
0.48	0.268135028	0.735244658	0.992418097	1.167647502	1.319854222	1.504080178
0.49	0.302865636	0.743020404	0.99392032	1.165590244	1.314864557	1.495521176
0.5	0.332295533	0.750130366	0.995122664	1.163395749	1.309861341	1.48709864
0.51	0.357819463	0.756625183	0.996043378	1.161071591	1.30484481	1.478803887
0.52	0.380298576	0.762549976	0.996699155	1.158624733	1.299815165	1.470628906
0.53	0.400311559	0.767945127	0.997105295	1.15606159	1.294772579	1.462566286
0.54	0.418271001	0.772846914	0.997275849	1.153388072	1.289717195	1.454609167
0.55	0.434484229	0.777288047	0.997223739	1.150609638	1.284649135	1.446751181
0.56	0.449187994	0.781298117	0.996960874	1.147731336	1.279568495	1.438986412
0.57	0.462569599	0.784903973	0.996498243	1.144757834	1.274475351	1.431309355
0.58	0.474780462	0.788130044	0.995846001	1.141693459	1.269369758	1.423714875
0.59	0.48594519	0.790998618	0.995013549	1.138542224	1.264251755	1.41619818
0.6	0.496167873	0.793530077	0.994009595	1.135307853	1.259121362	1.408754791
0.61	0.505536565	0.795743103	0.992842223	1.131993807	1.253978583	1.401380511
0.62	0.514126579	0.797654854	0.99151894	1.128603304	1.24882341	1.394071407
0.63	0.522002933	0.79928112	0.990046729	1.125139337	1.243655818	1.386823788
0.64	0.529222226	0.80063646	0.988432089	1.121604694	1.238475769	1.37963418
0.65	0.53583409	0.801734318	0.986681078	1.118001973	1.233283214	1.372499317
0.66	0.54188232	0.802587132	0.984799346	1.114333596	1.228078093	1.365416117
0.67	0.547405791	0.803206423	0.982792165	1.110601819	1.222860331	1.358381673
0.68	0.55243918	0.803602877	0.980664464	1.106808749	1.217629847	1.351393239
0.69	0.557013569	0.803786424	0.978420848	1.102956352	1.212386546	1.344448216
0.7	0.561156928	0.803766295	0.976065626	1.099046463	1.207130326	1.33754414
0.71	0.564894522	0.803551085	0.973602832	1.095080794	1.201861073	1.330678678
0.72	0.568249251	0.803148805	0.971036245	1.091060945	1.196578666	1.323849612
0.73	0.571241937	0.802566929	0.968369403	1.086988407	1.191282974	1.317054835
0.74	0.573891561	0.801812434	0.965605625	1.082864574	1.185973859	1.310292339
0.75	0.576215472	0.800891838	0.962748022	1.078690746	1.180651171	1.303560215
0.76	0.578229566	0.79981124	0.959799515	1.074468134	1.175314757	1.296856636
0.77	0.579948432	0.798576342	0.956762839	1.070197868	1.169964451	1.290179863
0.78	0.581385493	0.797192485	0.953640566	1.065881002	1.164600083	1.283528228
0.79	0.582553111	0.795664672	0.950435104	1.061518513	1.159221473	1.276900138
0.8	0.583462694	0.793997587	0.947148717	1.057111314	1.153828433	1.270294063
0.81	0.584124781	0.792195625	0.943783524	1.052660249	1.14842077	1.263708538
0.82	0.584549122	0.790262904	0.940341518	1.048166102	1.142998281	1.257142152
0.83	0.584744742	0.788203284	0.936824562	1.0436296	1.137560756	1.250593551
0.84	0.584720004	0.786020386	0.933234406	1.039051412	1.132107977	1.24406143
0.85	0.584482664	0.783717603	0.929572687	1.034432156	1.126639721	1.23754453
0.86	0.584039914	0.781298117	0.925840936	1.029772399	1.121155754	1.231041638
0.87	0.58339843	0.77876491	0.922040587	1.02507266	1.115655837	1.224551579
0.88	0.582564406	0.776120772	0.918172977	1.020333413	1.110139722	1.21807322
0.89	0.581543588	0.773368316	0.914239354	1.015555087	1.104607153	1.211605459
0.9	0.580341309	0.770509988	0.910240881	1.01073807	1.099057867	1.20514723
0.91	0.57896251	0.76754807	0.906178636	1.005882708	1.093491594	1.198697499
0.92	0.577411766	0.764484694	0.902053624	1.000989311	1.087908053	1.192255258
0.93	0.575693312	0.761321844	0.897866769	0.996058148	1.082306957	1.185819527
0.94	0.573811057	0.758061368	0.893618928	0.991089454	1.076688011	1.179389352
0.95	0.571768605	0.754704982	0.889310886	0.986083428	1.07105091	1.172963802
0.96	0.569569269	0.751254272	0.884943362	0.981040235	1.065395342	1.166541965
0.97	0.567216086	0.747710705	0.880517013	0.975960007	1.059720984	1.160122951
0.98	0.564711828	0.744075629	0.87603243	0.970842843	1.054027506	1.15370589
0.99	0.562059014	0.740350281	0.871490148	0.965688811	1.048314568	1.147289926
1	0.559259919	0.736535787	0.86689064	0.960497948	1.04258182	1.140874219
1.01	0.556316581	0.732633167	0.862234325	0.955270261	1.036828903	1.134457945
1.02	0.55323081	0.72864334	0.857521566	0.950005727	1.031055446	1.128040291
1.03	0.550004194	0.724567123	0.85275267	0.944704291	1.025261071	1.121620457
1.04	0.5466381	0.720405235	0.847927893	0.939365874	1.019445386	1.115197653
1.05	0.543133683	0.7161583	0.843047438	0.933990363	1.013607991	1.1087711
1.06	0.539491884	0.711826846	0.838111458	0.928577621	1.007748471	1.102340025
1.07	0.535713433	0.70741131	0.833120054	0.923127477	1.001866404	1.095903664
1.08	0.53179885	0.702912034	0.828073276	0.917639737	0.995961351	1.089461258
1.09	0.527748444	0.698329273	0.822971128	0.912114176	0.990032864	1.083012055
1.1	0.523562309	0.693663187	0.81781356	0.90655054	0.98408048	1.076555306


==> BodyPlot/ThetaSatWeak.txt <==
Vg	ThetaSat0_9
0.08	3.141592569
0.09	2.645490136
0.1	2.468664555
0.11	2.348105088
0.12	2.256649291
0.13	2.183400475
0.14	2.122672409
0.15	2.071071111
0.16	2.026395
0.17	1.987131888
0.18	1.952198467
0.19	1.920793058
0.2	1.892306804
0.21	1.866267332
0.22	1.842301544
0.23	1.820110227
0.24	1.799450228
0.25	1.780121652
0.26	1.761958473
0.27	1.744821531
0.28	1.728593223
0.29	1.713173418
0.3	1.698476288
0.31	1.684427803
0.32	1.670963748
0.33	1.658028127
0.34	1.645571873
0.35	1.633551796
0.36	1.621929717
0.37	1.610671758
0.38	1.599747739
0.39	1.589130687
0.4	1.578796412
0.41	1.568723155
0.42	1.558891284
0.43	1.549283039
0.44	1.539882312
0.45	1.530674452
0.46	1.521646105
0.47	1.512785071
0.48	1.504080178
0.49	1.495521176
0.5	1.48709864
0.51	1.478803887
0.52	1.470628906
0.53	1.462566286
0.54	1.454609167
0.55	1.446751181
0.56	1.438986412
0.57	1.431309355
0.58	1.423714875
0.59	1.41619818
0.6	1.408754791
0.61	1.401380511
0.62	1.394071407
0.63	1.386823788
0.64	1.37963418
0.65	1.372499317
0.66	1.365416117
0.67	1.358381673
0.68	1.351393239
0.69	1.344448216
0.7	1.33754414
0.71	1.330678678
0.72	1.323849612
0.73	1.317054835
0.74	1.310292339
0.75	1.303560215
0.76	1.296856636
0.77	1.290179863
0.78	1.283528228
0.79	1.276900138
0.8	1.270294063
0.81	1.263708538
0.82	1.257142152
0.83	1.250593551
0.84	1.24406143
0.85	1.23754453
0.86	1.231041638
0.87	1.224551579
0.88	1.21807322
0.89	1.211605459
0.9	1.20514723
0.91	1.198697499
0.92	1.192255258
0.93	1.185819527
0.94	1.179389352
0.95	1.172963802
0.96	1.166541965
0.97	1.160122951
0.98	1.15370589
0.99	1.147289926
1	1.140874219
1.01	1.134457945
1.02	1.128040291
1.03	1.121620457
1.04	1.115197653
1.05	1.1087711
1.06	1.102340025
1.07	1.095903664
1.08	1.089461258
1.09	1.083012055
1.1	1.076555306
	
	
	
	
	
	
	


==> BodyPlot/Trajectories/BoundarySat.txt <==
theta               deltaW
0	               0.0423095703125000
0.0100000000000000	0.0422363281250000
0.0200000000000000	0.0421630859375000
0.0300000000000000	0.0420898437499999
0.0400000000000000	0.0419433593749998
0.0500000000000000	0.0418701171875000
0.0600000000000000	0.0417236328124999
0.0700000000000000	0.0416503906250001
0.0800000000000000	0.0415771484375000
0.0900000000000000	0.0414306640625000
0.100000000000000	0.0412841796874999
0.110000000000000	0.0412109374999998
0.120000000000000	0.0410644531249997
0.130000000000000	0.0409912109374999
0.140000000000000	0.0408447265624998
0.150000000000000	0.0406982421875000
0.160000000000000	0.0405517578124999
0.170000000000000	0.0404052734375000
0.180000000000000	0.0402587890624999
0.190000000000000	0.0401123046875000
0.200000000000000	0.0399658203125000
0.210000000000000	0.0398193359374999
0.220000000000000	0.0396728515624998
0.230000000000000	0.0395263671874999
0.240000000000000	0.0393798828124998
0.250000000000000	0.0392333984375000
0.260000000000000	0.0390869140624999
0.270000000000000	0.0388671874999997
0.280000000000000	0.0387207031249996
0.290000000000000	0.0385009765624997
0.300000000000000	0.0383544921874999
0.310000000000000	0.0381347656249997
0.320000000000000	0.0379882812499999
0.330000000000000	0.0377685546875000
0.340000000000000	0.0376220703124999
0.350000000000000	0.0374023437499997
0.360000000000000	0.0371826171874998
0.370000000000000	0.0369628906249999
0.380000000000000	0.0368164062499998
0.390000000000000	0.0365966796874997
0.400000000000000	0.0363769531249996
0.410000000000000	0.0361572265624996
0.420000000000000	0.0359374999999997
0.430000000000000	0.0357177734374998
0.440000000000000	0.0354980468749999
0.450000000000000	0.0352050781249997
0.460000000000000	0.0349853515624996
0.470000000000000	0.0347656249999997
0.480000000000000	0.0345458984374998
0.490000000000000	0.0342529296874996
0.500000000000000	0.0340332031249995
0.510000000000000	0.0337402343749997
0.520000000000000	0.0335205078124996
0.530000000000000	0.0332275390624996
0.540000000000000	0.0329345703124997
0.550000000000000	0.0327148437499998
0.560000000000000	0.0324218749999998
0.570000000000000	0.0321289062499999
0.580000000000000	0.0318359374999999
0.590000000000000	0.0315429687499997
0.600000000000000	0.0312499999999998
0.610000000000000	0.0309570312499998
0.620000000000000	0.0306640624999996
0.630000000000000	0.0304443359374997
0.640000000000000	0.0301513671874998
0.650000000000000	0.0298583984374998
0.660000000000000	0.0295654296874999
0.670000000000000	0.0292724609374999
0.680000000000000	0.0289794921875000
0.690000000000000	0.0286865234375000
0.700000000000000	0.0283203125000000
0.710000000000000	0.0280273437499998
0.720000000000000	0.0277343749999999
0.730000000000000	0.0274414062499999
0.740000000000000	0.0271484374999997
0.750000000000000	0.0268554687499998
0.760000000000000	0.0265624999999998
0.770000000000000	0.0262695312499999
0.780000000000000	0.0259765624999999
0.790000000000000	0.0256103515624997
0.800000000000000	0.0253173828124997
0.810000000000000	0.0250244140624998
0.820000000000000	0.0247314453124996
0.830000000000000	0.0244384765624996
0.840000000000000	0.0240722656249996
0.850000000000000	0.0237792968749999
0.860000000000000	0.0234863281249997
0.870000000000000	0.0231933593749996
0.880000000000000	0.0228271484374998
0.890000000000000	0.0225341796874996
0.900000000000000	0.0222412109374996
0.910000000000000	0.0218749999999996
0.920000000000000	0.0215820312499997
0.930000000000000	0.0212890624999997
0.940000000000000	0.0209228515624995
0.950000000000000	0.0206298828124996
0.960000000000000	0.0202636718749996
0.970000000000000	0.0199707031249994
0.980000000000000	0.0196777343749996
0.990000000000000	0.0193115234374996
1	0.0190185546874997
1.01000000000000	0.0186523437499997
1.02000000000000	0.0183593749999997
1.03000000000000	0.0179931640624997
1.04000000000000	0.0177001953124998
1.05000000000000	0.0173339843749996
1.06000000000000	0.0170410156249998
1.07000000000000	0.0166748046874996
1.08000000000000	0.0163818359374996
1.09000000000000	0.0160156249999996
1.10000000000000	0.0157226562499997
1.11000000000000	0.0153564453124997
1.12000000000000	0.0149902343749999
1.13000000000000	0.0146972656249997
1.14000000000000	0.0143310546875000
1.15000000000000	0.0139648437499997
1.16000000000000	0.0136718749999998
1.17000000000000	0.0133056640624998
1.18000000000000	0.0130126953124996
1.19000000000000	0.0126464843749998
1.20000000000000	0.0122802734374998
1.21000000000000	0.0119140624999998
1.22000000000000	0.0116210937499996
1.23000000000000	0.0112548828124996
1.24000000000000	0.0108886718749996
1.25000000000000	0.0105957031249995
1.26000000000000	0.0102294921874997
1.27000000000000	0.00986328124999969
1.28000000000000	0.00949707031249969
1.29000000000000	0.00913085937499991
1.30000000000000	0.00883789062499973
1.31000000000000	0.00847167968749996
1.32000000000000	0.00810546874999973
1.33000000000000	0.00773925781249973
1.34000000000000	0.00737304687499973
1.35000000000000	0.00700683593749973
1.36000000000000	0.00671386718749978
1.37000000000000	0.00634765624999978
1.38000000000000	0.00598144531249978
1.39000000000000	0.00561523437500000
1.40000000000000	0.00524902343750000
1.41000000000000	0.00488281250000000
1.42000000000000	0.00451660156249978
1.43000000000000	0.00415039062500000
1.44000000000000	0.00378417968749978
1.45000000000000	0.00341796874999978
1.46000000000000	0.00305175781249978
1.47000000000000	0.00268554687500000
1.48000000000000	0.00239257812499982
1.49000000000000	0.00202636718749982
1.50000000000000	0.00166015624999982
1.51000000000000	0.00129394531249960
1.52000000000000	0.000854492187499778
1.53000000000000	0.000488281249999778
1.54000000000000	0.000122070312499778

==> BodyPlot/Trajectories/BoundaryUnsat.txt <==
theta    deltaW
0	    0.0951171874999996
0.0100	0.0949707031249996
0.0200	0.0948242187499997
0.0300	0.0946044921874998
0.0400	0.0944580078124997
0.0500	0.0943115234374998
0.0600	0.0941650390624997
0.0700	0.0939453124999998
0.0800	0.0937988281249997
0.0900	0.0936523437499999
0.100	0.0934326171875000
0.110	0.0932861328124999
0.120	0.0930664062500000
0.130	0.0929199218750001
0.140	0.0927734375000000
0.150	0.0925537109374999
0.160	0.0924072265624998
0.170	0.0921874999999999
0.180	0.0920410156250000
0.190	0.0918212890624999
0.200	0.0916015624999997
0.210	0.0914550781249996
0.220	0.0912353515624997
0.230	0.0910888671874999
0.240	0.0908691406249997
0.250	0.0906494140624998
0.260	0.0905029296875000
0.270	0.0902832031249998
0.280	0.0900634765624999
0.290	0.0898437500000000
0.300	0.0896972656249999
0.310	0.0894775390625000
0.320	0.0892578125000001
0.330	0.0890380859375000
0.340	0.0888183593749998
0.350	0.0885986328124999
0.360	0.0884521484375000
0.370	0.0882324218749999
0.380	0.0880126953124998
0.390	0.0877929687499999
0.400	0.0875732421875000
0.410	0.0873535156249998
0.420	0.0871337890624999
0.430	0.0869140625000000
0.440	0.0866943359374999
0.450	0.0864746093749997
0.460	0.0861816406250000
0.470	0.0859619140624999
0.480	0.0857421874999997
0.490	0.0855224609374998
0.500	0.0853027343749999
0.510	0.0850830078124998
0.520	0.0847900390624998
0.530	0.0845703124999999
0.540	0.0843505859375000
0.550	0.0841308593750001
0.560	0.0838378906249999
0.570	0.0836181640625000
0.580	0.0833984375000001
0.590	0.0831054687499999
0.600	0.0828857421875000
0.610	0.0825927734375000
0.620	0.0823730468749999
0.630	0.0820800781249997
0.640	0.0818603515624998
0.650	0.0816406249999999
0.660	0.0813476562500000
0.670	0.0810546875000000
0.680	0.0808349609375001
0.690	0.0805419921875001
0.700	0.0803222656250000
0.710	0.0800292968750003
0.720	0.0797363281250001
0.730	0.0795166015625000
0.740	0.0792236328125000
0.750	0.0789306640625000
0.760	0.0787109374999999
0.770	0.0784179687500000
0.780	0.0781250000000000
0.790	0.0778320312500000
0.800	0.0776123046875001
0.810	0.0773193359375000
0.820	0.0770263671875000
0.830	0.0767333984375000
0.840	0.0764404296874999
0.850	0.0761474609374999
0.860	0.0758544921875000
0.870	0.0755615234375000
0.880	0.0752685546875000
0.890	0.0749755859374999
0.900	0.0746826171874999
0.910	0.0743896484375000
0.920	0.0740966796874998
0.930	0.0738037109374998
0.940	0.0735107421874999
0.950	0.0732177734374999
0.960	0.0729248046875000
0.970	0.0726318359374998
0.980	0.0723388671874998
0.990	0.0719726562499998
1	0.0716796874999996
1.01	0.0713867187499997
1.02	0.0710937499999997
1.03	0.0707275390624997
1.04	0.0704345703124998
1.05	0.0701416015624998
1.06	0.0697753906249998
1.07	0.0694824218750001
1.08	0.0691894531249999
1.09	0.0688232421874999
1.10	0.0685302734375000
1.11	0.0681640624999997
1.12	0.0678710937499998
1.13	0.0675781249999998
1.14	0.0672119140624998
1.15	0.0669189453124999
1.16	0.0665527343750001
1.17	0.0661865234375001
1.18	0.0658935546875001
1.19	0.0655273437499999
1.20	0.0652343750000000
1.21	0.0648681640625000
1.22	0.0645019531249997
1.23	0.0642089843750000
1.24	0.0638427734375000
1.25	0.0634765625000000
1.26	0.0631835937499998
1.27	0.0628173828124998
1.28	0.0624511718749998
1.29	0.0620849609374998
1.30	0.0617919921874999
1.31	0.0614257812499999
1.32	0.0610595703124999
1.33	0.0606933593749996
1.34	0.0603271484374999
1.35	0.0599609374999996
1.36	0.0595947265624996
1.37	0.0592285156249996
1.38	0.0588623046874999
1.39	0.0584960937499996
1.40	0.0581298828124996
1.41	0.0577636718749996
1.42	0.0573974609374996
1.43	0.0570312499999996
1.44	0.0566650390624996
1.45	0.0562988281249996
1.46	0.0559326171874999
1.47	0.0555664062499999
1.48	0.0552001953124999
1.49	0.0548339843749996
1.50	0.0544677734374999
1.51	0.0540283203124996
1.52	0.0536621093749998
1.53	0.0532958984374998
1.54	0.0529296874999998
1.55	0.0525634765624998
1.56	0.0521240234375000
1.57	0.0517578125000000
1.58	0.0513916015624998
1.59	0.0509521484375000
1.60	0.0505859374999997
1.61	0.0502197265624997
1.62	0.0497802734374999
1.63	0.0494140624999999
1.64	0.0490478515624997
1.65	0.0486083984374999
1.66	0.0482421874999996
1.67	0.0478027343749998
1.68	0.0474365234374998
1.69	0.0469970703124998
1.70	0.0466308593750000
1.71	0.0461914062500000
1.72	0.0458251953125000
1.73	0.0453857421874999
1.74	0.0450195312499999
1.75	0.0445800781249996
1.76	0.0441406249999998
1.77	0.0437744140624998
1.78	0.0433349609375000
1.79	0.0429687500000000
1.80	0.0425292968750002
1.81	0.0420898437499999
1.82	0.0417236328124999
1.83	0.0412841796874999
1.84	0.0408447265624998
1.85	0.0404052734375000
1.86	0.0400390625000000
1.87	0.0395996093749997
1.88	0.0391601562499999
1.89	0.0387207031249996
1.90	0.0382812499999998
1.91	0.0379150390624998
1.92	0.0374755859374998
1.93	0.0370361328124997
1.94	0.0365966796874997
1.95	0.0361572265624996
1.96	0.0357177734374998
1.97	0.0352783203124998
1.98	0.0348388671874997
1.99	0.0344726562499997
2	0.0340332031249995
2.01	0.0335937499999996
2.02	0.0331542968749998
2.03	0.0327148437499998
2.04	0.0322753906249997
2.05	0.0318359374999999
2.06	0.0313964843749996
2.07	0.0309570312499998
2.08	0.0304443359374997
2.09	0.0300048828124997
2.10	0.0295654296874999
2.11	0.0291259765624998
2.12	0.0286865234375000
2.13	0.0282470703125000
2.14	0.0278076171874999
2.15	0.0273681640624999
2.16	0.0269287109374998
2.17	0.0264160156249997
2.18	0.0259765624999999
2.19	0.0255371093749996
2.20	0.0250976562499998
2.21	0.0246582031249996
2.22	0.0241455078124997
2.23	0.0237060546874999
2.24	0.0232666015624996
2.25	0.0228271484374998
2.26	0.0223144531249995
2.27	0.0218749999999996
2.28	0.0214355468749998
2.29	0.0209228515624995
2.30	0.0204833984374997
2.31	0.0200439453124994
2.32	0.0195312499999996
2.33	0.0190917968749997
2.34	0.0186523437499997
2.35	0.0181396484374998
2.36	0.0177001953124998
2.37	0.0172607421874997
2.38	0.0167480468749996
2.39	0.0163085937499996
2.40	0.0157958984374997
2.41	0.0153564453124997
2.42	0.0148437499999998
2.43	0.0144042968750000
2.44	0.0138916015624997
2.45	0.0134521484374999
2.46	0.0130126953124996
2.47	0.0124999999999997
2.48	0.0120605468749999
2.49	0.0115478515624996
2.50	0.0111083984374998
2.51	0.0105957031249995
2.52	0.0100830078124996
2.53	0.00964355468749978
2.54	0.00913085937499991
2.55	0.00869140624999987
2.56	0.00817871093749978
2.57	0.00773925781249973
2.58	0.00722656249999965
2.59	0.00671386718749978
2.60	0.00627441406249973
2.61	0.00576171874999987
2.62	0.00532226562499982
2.63	0.00480957031249996
2.64	0.00429687499999987
2.65	0.00385742187499982
2.66	0.00334472656249973
2.67	0.00283203124999987
2.68	0.00239257812499982
2.69	0.00187988281249973
2.70	0.00136718749999964
2.71	0.000927734374999822
2.72	0.000415039062499734

==> BodyPlot/Trajectories/FreqBoundFaultOn.txt <==
theta   deltaw
0.411735160918672	0
0.411735160918672	0.000217499999999982
0.411817156486930	0.000433187499999876
0.411980464327045	0.000647077604166491
0.412224406836752	0.000859185290798425
0.412548312060469	0.00106952541337502
0.412951513642247	0.00127811270159683
0.413433350779103	0.00148496176241686
0.413993168174743	0.00169008708106344
0.414630315993679	0.00189350302205460
0.415344149815715	0.00209522383020411
0.416134030590827	0.00229526363161914
0.416999324594404	0.00249363643468903
0.417939403382878	0.00269035613106672
0.418953643749706	0.00288543649664108
0.420041427681735	0.00307889119250238
0.421202142315923	0.00327073376589815
0.422435179896419	0.00346097765118225
0.423739937732002	0.00364963617075564
0.425115818153880	0.00383672253599943
0.426562228473835	0.00402224984819943
0.428078580942716	0.00420623109946439
0.429664292709281	0.00438867917363561
0.431318785779384	0.00456960684718855
0.433041486975495	0.00474902679012867
0.434831827896563	0.00492695156687750
0.436689244878214	0.00510339363715362
0.438613178953277	0.00527836535684401
0.440603075812640	0.00545187897887023
0.442658385766434	0.00562394665404642
0.444778563705538	0.00579458043192926
0.446963069063408	0.00596379226166310
0.449211365778221	0.00613159399281593
0.451522922255336	0.00629799737620917
0.453897211330067	0.00646301406474081
0.456333710230768	0.00659999999999994
0.458821851612411	0.00659999999999994
0.461309992994054	0.00659999999999994
0.463798134375697	0.00659999999999994
0.466286275757340	0.00659999999999994
0.468774417138983	0.00659999999999994
0.471262558520627	0.00659999999999994
0.473750699902270	0.00659999999999994
0.476238841283913	0.00659999999999994
0.478726982665556	0.00659999999999994
0.481215124047199	0.00659999999999994
0.483703265428842	0.00659999999999994
0.486191406810485	0.00659999999999994
0.488679548192128	0.00659999999999994
0.491167689573771	0.00659999999999994
0.493655830955414	0.00659999999999994
0.496143972337058	0.00659999999999994
0.498632113718701	0.00659999999999994
0.501120255100344	0.00659999999999994
0.503608396481987	0.00659999999999994
0.506096537863630	0.00659999999999994
0.508584679245273	0.00659999999999994
0.511072820626916	0.00659999999999994
0.513560962008559	0.00659999999999994
0.516049103390202	0.00659999999999994
0.518537244771846	0.00659999999999994
0.521025386153489	0.00659999999999994
0.523513527535132	0.00659999999999994
0.526001668916775	0.00659999999999994
0.528489810298418	0.00659999999999994
0.530977951680061	0.00659999999999994
0.533466093061704	0.00659999999999994
0.535954234443347	0.00659999999999994
0.538442375824990	0.00659999999999994
0.540930517206633	0.00659999999999994
0.543418658588277	0.00659999999999994
0.545906799969920	0.00659999999999994
0.548394941351563	0.00659999999999994
0.550883082733206	0.00659999999999994
0.553371224114849	0.00659999999999994
0.555859365496492	0.00659999999999994
0.558347506878135	0.00659999999999994
0.560835648259778	0.00659999999999994
0.563323789641421	0.00659999999999994
0.565811931023065	0.00659999999999994
0.568300072404708	0.00659999999999994
0.570788213786351	0.00659999999999994
0.573276355167994	0.00659999999999994
0.575764496549637	0.00659999999999994
0.578252637931280	0.00659999999999994
0.580740779312923	0.00659999999999994
0.583228920694566	0.00659999999999994
0.585717062076209	0.00659999999999994
0.588205203457852	0.00659999999999994
0.590693344839496	0.00659999999999994
0.593181486221139	0.00659999999999994
0.595669627602782	0.00659999999999994
0.598157768984425	0.00659999999999994
0.600645910366068	0.00659999999999994
0.603134051747711	0.00659999999999994
0.605622193129354	0.00659999999999994
0.608110334510997	0.00659999999999994
0.610598475892640	0.00659999999999994
0.613086617274284	0.00659999999999994
0.615574758655927	0.00659999999999994
0.618062900037570	0.00659999999999994
0.620551041419213	0.00659999999999994
0.623039182800856	0.00659999999999994
0.625527324182499	0.00659999999999994
0.628015465564142	0.00659999999999994
0.630503606945785	0.00659999999999994
0.632991748327428	0.00659999999999994
0.635479889709071	0.00659999999999994
0.637968031090715	0.00659999999999994
0.640456172472358	0.00659999999999994
0.642944313854001	0.00659999999999994
0.645432455235644	0.00659999999999994
0.647920596617287	0.00659999999999994
0.650408737998930	0.00659999999999994
0.652896879380573	0.00659999999999994
0.655385020762216	0.00659999999999994
0.657873162143859	0.00659999999999994
0.660361303525503	0.00659999999999994
0.662849444907146	0.00659999999999994
0.665337586288789	0.00659999999999994
0.667825727670432	0.00659999999999994
0.670313869052075	0.00659999999999994
0.672802010433718	0.00659999999999994
0.675290151815361	0.00659999999999994
0.677778293197004	0.00659999999999994
0.680266434578647	0.00659999999999994
0.682754575960290	0.00659999999999994
0.685242717341934	0.00659999999999994
0.687730858723577	0.00659999999999994
0.690219000105220	0.00659999999999994
0.692707141486863	0.00659999999999994
0.695195282868506	0.00659999999999994
0.697683424250149	0.00659999999999994
0.700171565631792	0.00659999999999994
0.702659707013435	0.00659999999999994
0.705147848395078	0.00659999999999994
0.707635989776722	0.00659999999999994
0.710124131158365	0.00659999999999994
0.712612272540008	0.00659999999999994
0.715100413921651	0.00659999999999994
0.717588555303294	0.00659999999999994
0.720076696684937	0.00659999999999994
0.722564838066580	0.00659999999999994
0.725052979448223	0.00659999999999994
0.727541120829866	0.00659999999999994
0.730029262211509	0.00659999999999994
0.732517403593153	0.00659999999999994
0.735005544974796	0.00659999999999994
0.737493686356439	0.00659999999999994
0.739981827738082	0.00659999999999994
0.742469969119725	0.00659999999999994
0.744958110501368	0.00659999999999994
0.747446251883011	0.00659999999999994
0.749934393264654	0.00659999999999994
0.752422534646297	0.00659999999999994
0.754910676027941	0.00659999999999994
0.757398817409584	0.00659999999999994
0.759886958791227	0.00659999999999994
0.762375100172870	0.00659999999999994
0.764863241554513	0.00659999999999994
0.767351382936156	0.00659999999999994
0.769839524317799	0.00659999999999994
0.772327665699442	0.00659999999999994
0.774815807081085	0.00659999999999994
0.777303948462728	0.00659999999999994
0.779792089844372	0.00659999999999994
0.782280231226015	0.00659999999999994
0.784768372607658	0.00659999999999994
0.787256513989301	0.00659999999999994
0.789744655370944	0.00659999999999994
0.792232796752587	0.00659999999999994
0.794720938134230	0.00659999999999994
0.797209079515873	0.00659999999999994
0.799697220897516	0.00659999999999994
0.802185362279160	0.00659999999999994
0.804673503660803	0.00659999999999994
0.807161645042446	0.00659999999999994
0.809649786424089	0.00659999999999994
0.812137927805732	0.00659999999999994
0.814626069187375	0.00659999999999994
0.817114210569018	0.00659999999999994
0.819602351950661	0.00659999999999994
0.822090493332304	0.00659999999999994
0.824578634713947	0.00659999999999994
0.827066776095591	0.00659999999999994
0.829554917477234	0.00659999999999994
0.832043058858877	0.00659999999999994
0.834531200240520	0.00659999999999994
0.837019341622163	0.00659999999999994
0.839507483003806	0.00659999999999994
0.841995624385449	0.00659999999999994
0.844483765767092	0.00659999999999994
0.846971907148735	0.00659999999999994
0.849460048530379	0.00659999999999994
0.851948189912022	0.00659999999999994
0.854436331293665	0.00659999999999994
0.856924472675308	0.00659999999999994
0.859412614056951	0.00659999999999994
0.861900755438594	0.00659999999999994
0.864388896820237	0.00659999999999994

==> BodyPlot/Trajectories/NoFreqBoundFaultOn.txt <==
theta               deltaw
0.411735160918672	0
0.411735160918672	0.000217499999999982
0.411817156486930	0.000433187499999876
0.411980464327045	0.000647077604166491
0.412224406836752	0.000859185290798425
0.412548312060469	0.00106952541337502
0.412951513642247	0.00127811270159683
0.413433350779103	0.00148496176241686
0.413993168174743	0.00169008708106344
0.414630315993679	0.00189350302205460
0.415344149815715	0.00209522383020411
0.416134030590827	0.00229526363161914
0.416999324594404	0.00249363643468903
0.417939403382878	0.00269035613106672
0.418953643749706	0.00288543649664108
0.420041427681735	0.00307889119250238
0.421202142315923	0.00327073376589815
0.422435179896419	0.00346097765118225
0.423739937732002	0.00364963617075564
0.425115818153880	0.00383672253599943
0.426562228473835	0.00402224984819943
0.428078580942716	0.00420623109946439
0.429664292709281	0.00438867917363561
0.431318785779384	0.00456960684718855
0.433041486975495	0.00474902679012867
0.434831827896563	0.00492695156687750
0.436689244878214	0.00510339363715362
0.438613178953277	0.00527836535684401
0.440603075812640	0.00545187897887023
0.442658385766434	0.00562394665404642
0.444778563705538	0.00579458043192926
0.446963069063408	0.00596379226166310
0.449211365778221	0.00613159399281593
0.451522922255336	0.00629799737620917
0.453897211330067	0.00646301406474081
0.456333710230768	0.00662665561420139
0.458831900542221	0.00678893348408294
0.461391268169338	0.00694985903838230
0.464011303301154	0.00710944354639587
0.466691500375130	0.00726769818350914
0.469431358041748	0.00742463403197990
0.472230379129404	0.00758026208171336
0.475088070609587	0.00773459323103243
0.478003943562361	0.00788763828744044
0.480977513142121	0.00803940796837832
0.484008298543641	0.00818991290197513
0.487095822968407	0.00833916362779208
0.490239613591226	0.00848717059756043
0.493439201527113	0.00863394417591401
0.496694121798460	0.00877949464111483
0.500003913302471	0.00892383218577231
0.503368118778873	0.00906696691755760
0.506786284777898	0.00920890885991121
0.510257961628523	0.00934966795274539
0.513782703406985	0.00948925405313927
0.517360067905552	0.00962767693602973
0.520989616601556	0.00976494629489610
0.524670914626685	0.00990107174243859
0.528403530736531	0.0100360628112517
0.532187037280386	0.0101699289544912
0.536021010171301	0.0103026795465371
0.539905028856384	0.0104343238836493
0.543838676287350	0.0105648711846189
0.547821538891316	0.0106943305914138
0.551853206541842	0.0108227111698187
0.555933272530205	0.0109500219100702
0.560061333536924	0.0110762717274864
0.564236989603512	0.0112014694630906
0.568459844104471	0.0113256238842316
0.572729503719514	0.0114487436851964
0.577045578406023	0.0115708374878198
0.581407681371737	0.0116919138420879
0.585815429047662	0.0118119812267372
0.590268441061213	0.0119310480498478
0.594766340209577	0.0120491226494324
0.599308752433296	0.0121662132940203
0.603895306790076	0.0122823281832369
0.608525635428808	0.0123974754483767
0.613199373563810	0.0125116631529736
0.617916159449278	0.0126248992933655
0.622675634353960	0.0127371917992540
0.627477442536028	0.0128485485342602
0.632321231218171	0.0129589772964747
0.637206650562888	0.0130684858190040
0.642133353647991	0.0131770817705124
0.647100996442310	0.0132847727557581
0.652109237781602	0.0133915663161268
0.657157739344659	0.0134974699301591
0.662246165629615	0.0136024910140744
0.667374183930456	0.0137066369222905
0.672541464313715	0.0138099149479380
0.677747679595372	0.0139123323233719
0.682992505317940	0.0140138962206771
0.688275619727746	0.0141146137521715
0.693596703752396	0.0142144919709033
0.698955440978432	0.0143135378711459
0.704351517629176	0.0144117583888863
0.709784622542757	0.0145091604023122
0.715254447150316	0.0146057507322930
0.720760685454404	0.0147015361428573
0.726303034007550	0.0147965233416669
0.731881191891012	0.0148907189804863
0.737494860693704	0.0149841296556490
0.743143744491299	0.0150767619085186
0.748827549825506	0.0151686222259475
0.754545985683520	0.0152597170407314
0.760298763477643	0.0153500527320587
0.766085597025073	0.0154396356259583
0.771906202527866	0.0155284719957420
0.777760298553062	0.0156165680624443
0.783647606012973	0.0157039299952573
0.789567848145644	0.0157905639119635
0.795520750495468	0.0158764758793639
0.801506040893968	0.0159616719137026
0.807523449440740	0.0160461579810884
0.813572708484547	0.0161299399979127
0.819653552604582	0.0162130238312634
0.825765718591875	0.0162954152993362
0.831908945430865	0.0163771201718417
0.838082974281123	0.0164581441704097
0.844287548459221	0.0165384929689896
0.850522413420760	0.0166181721942480
0.856787316742545	0.0166971874259625
0.863082008104906	0.0167755441974129
0.869406239274174	0.0168532479957677
0.875759764085290	0.0169303042624696
0.882142338424571	0.0170067183936156
0.888553720212618	0.0170824957403355
0.894993669387356	0.0171576416091661
0.901461947887230	0.0172321612624231
0.907958319634530	0.0173060599185695
0.914482550518862	0.0173793427525815
0.921034408380749	0.0174520148963100
0.927613662995380	0.0175240814388407
0.934220086056480	0.0175955474268503
0.940853451160330	0.0176664178649599
0.947513533789907	0.0177366977160853
0.954200111299162	0.0178063919017846
0.960912962897433	0.0178755053026030
0.967651869633976	0.0179440427584145
0.974416614382641	0.0180120090687610
0.981206981826658	0.0180794089931879
0.988022758443568	0.0181462472515781
0.994863732490261	0.0182125285244816
1.00172969398816	0.0182782574534444
1.00862043470850	0.0183434386413324
1.01553574815776	0.0184080766526546
1.02247542956320	0.0184721760138826
1.02943927585853	0.0185357412137670
1.03642708566965	0.0185987767036522
1.04343865930060	0.0186612868977885
1.05047379871956	0.0187232761736402
1.05753230754495	0.0187847488721933
1.06461399103172	0.0188457092982584
1.07171865605769	0.0189061617207729
1.07884611111003	0.0189661103730998
1.08599616627187	0.0190255594533240
1.09316863320895	0.0190845131245463
1.10036332515648	0.0191429755151751
1.10758005690604	0.0192009507192152
1.11481864479261	0.0192584427965552
1.12207890668172	0.0193154557732507
1.12936066195668	0.0193719936418069
1.13666373150594	0.0194280603614585
1.14398793771054	0.0194836598584462
1.15133310443170	0.0195387960262925
1.15869905699845	0.0195934727260734
1.16608562219539	0.0196476937866894
1.17349262825062	0.0197014630051338
1.18091990482365	0.0197547841467576
1.18836728299349	0.0198076609455347
1.19583459524685	0.0198600971043219
1.20332167546635	0.0199120962951191
1.21082835891895	0.0199636621593264
1.21835448224437	0.0200147983079988
1.22589988344367	0.0200655083220989
1.23346440186790	0.0201157957527480
1.24104787820685	0.0201656641214751
1.24865015447790	0.0202151169204627
1.25627107401496	0.0202641576127922
1.26391048145746	0.0203127896326856
1.27156822273954	0.0203610163857466
1.27924414507919	0.0204088412491987
1.28693809696760	0.0204562675721220
1.29464992815853	0.0205032986756877
1.30237948965780	0.0205499378533902
1.31012663371283	0.0205961883712786
1.31789121380233	0.0206420534681846
1.32567308462601	0.0206875363559498
1.33347210209442	0.0207326402196502
1.34128812331885	0.0207773682178198
1.34912100660133	0.0208217234826713
1.35697061142472	0.0208657091203157
1.36483679844284	0.0209093282109798
1.37271942947073	0.0209525838092217
1.38061836747498	0.0209954789441449
1.38853347656413	0.0210380166196102
1.39646462197912	0.0210801998144468
1.40441167008391	0.0211220314826597
1.41237448835609	0.0211635145536375

==> BodyPlot/Trajectories/SatTrajectories.txt <==
0	0	0	0.00499999999999989	0	0.0100000000000000	0	0.0149999999999999	0	0.0200000000000000	0	0.0249999999999999	0	0.0300000000000000	0	0.0349999999999999	0	0.0400000000000000	0	0.0449999999999999	0	0.0500000000000000	0	0.0500000000000000	0.100000000000000	0.0500000000000000	0.200000000000000	0.0500000000000000	0.300000000000000	0.0500000000000000	0.400000000000000	0.0500000000000000	0.500000000000000	0.0500000000000000	0.600000000000000	0.0500000000000000	0.700000000000000	0.0500000000000000	0.800000000000000	0.0500000000000000	0.900000000000000	0.0500000000000000	1	0.0500000000000000	1.10000000000000	0.0500000000000000	1.20000000000000	0.0500000000000000	1.30000000000000	0.0500000000000000	1.40000000000000	0.0500000000000000	1.50000000000000	0.0500000000000000	1.60000000000000	0.0500000000000000	1.70000000000000	0.0500000000000000	1.80000000000000	0.0500000000000000	1.90000000000000	0.0500000000000000	2	0.0500000000000000	2.10000000000000	0.0500000000000000	2.20000000000000	0.0500000000000000	2.30000000000000	0.0500000000000000	2.40000000000000	0.0500000000000000	2.50000000000000	0.0500000000000000	2.60000000000000	0.0500000000000000	2.70000000000000	0.0500000000000000
0.00360553148555638	0.00209003220300730	0.0217187179860755	0.00664459795178618	0.0398319085759272	0.0111991713472941	0.0579451069450125	0.0157537590686245	0.0760583167822468	0.0203083677920217	0.0941715417750845	0.0248630041895543	0.112284785609058	0.0294176749277955	0.130398051967307	0.0339723866665034	0.148511344530120	0.0385271460573033	0.166624666974460	0.0430819597423688	0.184738022973509	0.0476368343531104	0.184738022973509	0.0476368343531104	0.283842737194129	0.0471202681820460	0.382960875730513	0.0466132292381594	0.482101226488348	0.0461207493637061	0.581272358004904	0.0456455264942381	0.680546347711049	0.0453145140781404	0.780262647040006	0.0452101921676398	0.880220126647492	0.0451953305236608	0.980227268510101	0.0452093031006851	1.08028400910173	0.0452519820166830	1.18038978908224	0.0453229521145615	1.28054355858322	0.0454215146599770	1.38074378741645	0.0455466939080142	1.48098848011421	0.0456972464897711	1.58127519566131	0.0458716735396652	1.68160107172970	0.0460682354542397	1.78196285318009	0.0462849691438523	1.88235692454945	0.0465197076101807	1.98277934620152	0.0467701016555662	2.08322589377800	0.0470336435050713	2.18369210055286	0.0473076920993270	2.28417330226069	0.0475894997960373	2.38466468394330	0.0478762402008399	2.48516132833678	0.0481650368342981	2.58565826530444	0.0484529923314778	2.68615052180958	0.0487372178639005	2.78663317191645	0.0490148624709010	2.88710138630695	0.0492831419885449
0.0147500083250058	0.00397504022001205	0.0491995860591664	0.00802929551877241	0.0836493409705663	0.0120836887272879	0.118099413966891	0.0161383238105168	0.152549945787125	0.0201933045488223	0.187001076928056	0.0242487344596514	0.221452947570947	0.0283047167194284	0.255905697508406	0.0323613540857139	0.290359466071477	0.0364187488196954	0.324814392057005	0.0404770026090671	0.359270613655352	0.0445362164913654	0.359270613655352	0.0445362164913654	0.455647052098780	0.0435739496644092	0.552099658118806	0.0426380773588779	0.648684786592527	0.0417977714362103	0.745737291240756	0.0412132295191521	0.843755482825233	0.0408864798732984	0.943087975036393	0.0407965133540955	1.04303606041780	0.0408175447006454	1.14318779402683	0.0408935799104404	1.24354183101041	0.0410239625160216	1.34409479519417	0.0412074855005733	1.44484130634362	0.0414423994935298	1.54577402808704	0.0417264268230193	1.64688373625931	0.0420567814270969	1.74815940718830	0.0424301945450483	1.84958832520331	0.0428429460247355	1.95115620840366	0.0432909009940146	2.05284735148808	0.0437695515556764	2.15464478421787	0.0442740630787268	2.25653044387196	0.0447993245763132	2.35848535985684	0.0453400025849429	2.46048984846070	0.0458905978929336	2.56252371559537	0.0464455044105587	2.66456646525310	0.0469990694318960	2.76659751132292	0.0475456545103223	2.86859639036256	0.0480796961569741	2.97054297291058	0.0485957655746521	3.07241767094740	0.0490886266586161
0.0326227922297977	0.00563392712462041	0.0814493858895889	0.00914731510286759	0.130277443005770	0.0126614131736726	0.179108002102392	0.0161766901115155	0.227942098920527	0.0196936128800229	0.276780765293046	0.0232126459267608	0.325625028023900	0.0267342504814954	0.374475907773056	0.0302588838588533	0.423334417948413	0.0337869987663670	0.472201563605871	0.0373190426188323	0.521078340358911	0.0408554568599520	0.521078340358911	0.0408554568599520	0.613188677330408	0.0395480424383692	0.705692447273880	0.0384673787573888	0.799135503097003	0.0376567793916316	0.894042592594171	0.0371139172728461	0.990898474295148	0.0368353123743854	1.08997733189816	0.0368028184965035	1.19012397866293	0.0369008486726943	1.29072204157453	0.0370771818639997	1.39176644596503	0.0373303881188329	1.49324758051062	0.0376582335837001	1.59515135967359	0.0380576905284384	1.69745933506637	0.0385249571222981	1.80014885587886	0.0390554872334978	1.90319327781242	0.0396440303385339	2.00656221922152	0.0402846814197089	2.11022186239475	0.0409709405063436	2.21413529712964	0.0416957812844367	2.31826290299441	0.0424517279698169	2.42256276594505	0.0432309394200938	2.52699112430365	0.0440252992604664	2.63150283852417	0.0448265106263759	2.73605187869502	0.0456261939901173	2.84059182337210	0.0464159864453022	2.94507636311200	0.0471876407769765	3.04945980199225	0.0479331226487234	3.15369755046640	0.0486447042910083	3.25774660310267	0.0493150531752009
0.0563441789992193	0.00705175159078264	0.117459669555100	0.00999790921445021	0.178581445447479	0.0129462524825421	0.239713524440940	0.0158980585465538	0.300859906111285	0.0188545964431710	0.362024564998113	0.0218171241864351	0.423211443793913	0.0247868858765594	0.484424446579346	0.0277651088297546	0.545667432114764	0.0307530007335646	0.606945478499292	0.0337653706778209	0.668326615322945	0.0368751083927885	0.668326615322945	0.0368751083927885	0.755490255489178	0.0355971421706638	0.844029727693255	0.0345872417932054	0.934531121821431	0.0338497917194978	1.02751276418424	0.0333839550009423	1.12344936301758	0.0331881513357701	1.22255188749483	0.0332473333913859	1.32324476111402	0.0334547018655831	1.42471998480721	0.0337609763233822	1.52696557125842	0.0341638092359202	1.62996152376435	0.0346597842646743	1.73367993365460	0.0352444237520138	1.83808517245042	0.0359122117498034	1.94313418083154	0.0366566334629876	2.04877685476727	0.0374702315896627	2.15495652726921	0.0383446795799365	2.26161054219383	0.0392708713296830	2.36867091443066	0.0402390262932988	2.47606506873751	0.0412388084673814	2.58371664750611	0.0422594571920070	2.69154637594954	0.0432899272663110	2.79947297167356	0.0443190355063461	2.90741408439968	0.0453356106083809	3.01528725080512	0.0463286430366490	3.12301084907148	0.0472874316407101	3.23050503780765	0.0482017238257200	3.33769266452771	0.0490618463422363	3.44450012979566	0.0498588241165470
0.0849884242725619	0.00821960635083596	0.156228933587891	0.0105860099550501	0.227488318061265	0.0129574554293790	0.298777530187211	0.0153365722526346	0.370107451421476	0.0177259667987437	0.441488867190429	0.0201282146935924	0.512932442018458	0.0225458531904030	0.584448075335713	0.0249818914421547	0.656136990901387	0.0275551830146341	0.728254082465932	0.0302832714563837	0.800892953500960	0.0331266873607388	0.800892953500960	0.0331266873607388	0.883399332481019	0.0319480195186859	0.968292532513080	0.0310373924085243	1.05617707932059	0.0304004255200856	1.14757142536569	0.0300383078387523	1.24294819183294	0.0299518180191165	1.34246711385710	0.0301291695435879	1.44416284267740	0.0304708625779666	1.54704546908860	0.0309297547612726	1.65109246003244	0.0315024819649128	1.75626874824816	0.0321843102001735	1.86252684694117	0.0329691357601138	1.96980713167362	0.0338495097996177	2.07803829652739	0.0348166893268704	2.18713798779553	0.0358607157915549	2.29701361409874	0.0369705215092921	2.40756332705475	0.0381340630990932	2.51867716164434	0.0393384799857082	2.63023832045396	0.0405702748987136	2.74212458128005	0.0418155122576276	2.85420980341229	0.0430600294409169	2.96636550450832	0.0442896552627003	3.07846247753210	0.0454904295772864	3.19037241590032	0.0466488178320972	3.30196951484480	0.0477519146045156	3.41313201805938	0.0487876306737769	3.52374368088812	0.0497448589579728	3.63369512448934	0.0506136156319699
0.117606167093774	0.00913441040573049	0.196783269272358	0.0109217571123972	0.276005470278141	0.0127187382423313	0.355296681298175	0.0145298686957671	0.434680615932032	0.0163596154743721	0.514180724916060	0.0182123829746386	0.593818727827291	0.0201003112845612	0.673882308457035	0.0222191924859390	0.754865504650973	0.0245595717156619	0.836866287097213	0.0270589698961037	0.919835715724669	0.0296816075758153	0.919835715724669	0.0296816075758153	0.998097474624822	0.0286232419557058	1.07975492739885	0.0278318423710255	1.16543667755703	0.0273148296539214	1.25566974537240	0.0270758773892374	1.35093423229760	0.0271185063594406	1.45135110601640	0.0274342806295604	1.55459020686916	0.0279294931474712	1.65948644599131	0.0285583583854634	1.76600274533594	0.0293163925273481	1.87408373567233	0.0301973786261218	1.98365585309024	0.0311933550016277	2.09462771623498	0.0322946417404681	2.20689080158302	0.0334899090928593	2.32032042621136	0.0347662900498034	2.43477703821232	0.0361095375222580	2.55010780454551	0.0375042244274462	2.66614847521668	0.0389339827502289	2.78272549185683	0.0403817754537865	2.89965829871791	0.0418301931415521	3.01676180548857	0.0432617657952235	3.13384894477000	0.0446592788795999	3.25073326302192	0.0460060827175752	3.36723148259142	0.0472863843432372	3.48316597415784	0.0484855120173044	3.59836708342736	0.0495901441534710	3.71267526284451	0.0505884964195236	3.82594296793832	0.0514704630699980
0.153245909300174	0.00979860402216159	0.238195019084539	0.0110199001194553	0.323235924256445	0.0122572821414046	0.408413355017286	0.0135175632654698	0.493771614350991	0.0148074802887086	0.579351460817444	0.0161307377576658	0.665520611131759	0.0177286273095862	0.753226108910220	0.0196495315506571	0.842689073116603	0.0217943561723184	0.933782139018468	0.0241066438301376	1.02632773096808	0.0265542898454887	1.02632773096808	0.0265542898454887	1.10082306714873	0.0256295075214346	1.17971819023524	0.0249703191795783	1.26367341398575	0.0245864267731901	1.35323435591400	0.0244843644774302	1.44889948020128	0.0246707034103346	1.55076368130151	0.0251403846241984	1.65615129039622	0.0258040036455134	1.76372583968065	0.0266163562990573	1.87343125257921	0.0275716902072192	1.98518589125940	0.0286620666702118	2.09888258485138	0.0298773342063199	2.21438911467189	0.0312051610231006	2.33154919253994	0.0326311330725917	2.45018395271312	0.0341389215036838	2.57009395909398	0.0357105197652563	2.69106170808234	0.0373265465556354	2.81285458506721	0.0389666065731704	2.93522821062499	0.0406096969822345	3.05793009269793	0.0422346440739458	3.18070348500814	0.0438205521461075	3.30329134110048	0.0453472454402453	3.42544024867180	0.0467956842114177	3.54690423066050	0.0481483376659331	3.66744830775748	0.0493894994189348	3.78685173080443	0.0505055349955488	3.90491080973125	0.0514850553299029	4.02144128669889	0.0523190147726478
0.190974162813569	0.0102197344930732	0.279598977195756	0.0108990848429811	0.368389569634973	0.0116026609496103	0.457420585281689	0.0123397871766493	0.546765919077811	0.0131196950232066	0.636653566442294	0.0140877553277883	0.728562142917317	0.0155229640122332	0.823218150739484	0.0172779819971707	0.920485566267564	0.0192634204969664	1.02003441086024	0.0214288446254145	1.12157221340056	0.0237457492296627	1.12157221340056	0.0237457492296627	1.19281863423576	0.0229617926136323	1.26946420095883	0.0224424286880012	1.35221023177520	0.0222000354175733	1.44163225958791	0.0222443102768410	1.53825904228390	0.0225851184920709	1.64217210224642	0.0232207517885004	1.75036399644233	0.0240646492694867	1.86132773720378	0.0250713976910744	1.97498310562743	0.0262337447045220	2.09121514897248	0.0275416782162619	2.20987408262891	0.0289823845665640	2.33077592076869	0.0305402972151336	2.45370390357209	0.0321972468360905	2.57841075897567	0.0339327184452709	2.70462179989593	0.0357242145192482	2.83203881601913	0.0375477155262054	2.96034467557606	0.0393782215942906	3.08920851073961	0.0411903520457066	3.21829132427959	0.0429589740863392	3.34725182848612	0.0446598287923643	3.47575231290184	0.0462701221445689	3.60346433663060	0.0477690513406970	3.73007405398395	0.0491382416942978	3.85528700756770	0.0503620764921440	3.97883225791282	0.0514279103814828	4.10046575987259	0.0523261652511284	4.21997293934556	0.0530503152711330
0.229893841191425	0.0104099275291929	0.320205740875421	0.0105810520806993	0.410790351382284	0.0107857672401117	0.501761735029053	0.0110358854124477	0.593232217530869	0.0113592748158646	0.686491724586599	0.0121850781816204	0.783571637978809	0.0134838500780814	0.884604549013859	0.0151030725286037	0.989134007880284	0.0169631253614269	1.09665006467613	0.0190195561284039	1.20675874852493	0.0212473538799796	1.20675874852493	0.0212473538799796	1.27529302280250	0.0206069944302343	1.35022343948357	0.0202311488556324	1.43230297872170	0.0201351953997839	1.52214944622979	0.0203322407985203	1.62033465343457	0.0208356375988628	1.72693927563263	0.0216469577147020	1.83863238265448	0.0226810540048188	1.95373428604976	0.0238914730405220	2.07213441952295	0.0252691131844507	2.19367589811346	0.0268013853259026	2.31815524150083	0.0284721601509366	2.44532324199169	0.0302618535751940	2.57488709568064	0.0321476671576366	2.70651385868444	0.0341039905692491	2.83983521976621	0.0361029609486723	2.97445350112587	0.0381151603924454	3.10994871769084	0.0401104194943547	3.24588645022644	0.0420586835710808	3.38182622741013	0.0439308906875766	3.51733007387945	0.0456998080773536	3.65197086989916	0.0473407765686125	3.78534018512295	0.0488323208486283	3.91705529180023	0.0501565956893189	4.04676512636458	0.0512996528959544	4.17415504506590	0.0522515287628735	4.29895030064529	0.0530061653804608	4.42091824483516	0.0535611898162312
0.269160471676485	0.0103852510919180	0.359311943521246	0.0100897870203980	0.449879500256845	0.00983780348192020	0.541025640371371	0.00964334929901556	0.633197526930766	0.00969616997136424	0.729393577537810	0.0104213383714871	0.831171763405110	0.0116075519009271	0.938117236825353	0.0131185393163102	1.04948999161654	0.0148844714895315	1.16462258493975	0.0168668377181991	1.28303253670050	0.0190440166413235	1.28303253670050	0.0190440166413235	1.34939620478064	0.0185469044716748	1.42315489647022	0.0183155824911696	1.50512504073100	0.0183687023413652	1.59597992979814	0.0187229874064421	1.69634784955700	0.0193954332253887	1.80632081872875	0.0203907810326209	1.92224734603629	0.0216238807523765	2.04226961627577	0.0230463353355723	2.16623894231370	0.0246466889929644	2.29394567550276	0.0264090778075030	2.42511872842268	0.0283131796011349	2.55942687558244	0.0303343735014063	2.69648202627463	0.0324441335089847	2.83584455818216	0.0346106625238811	2.97703066864761	0.0367997512455456	3.11952155419272	0.0389758227022758	3.26277408365486	0.0411031012862952	3.40623250404127	0.0431468286776342	3.54934062781230	0.0450744409668182	3.69155390861055	0.0468566233590180	3.83235082552573	0.0484681710049391	3.97124306189726	0.0498886048783040	4.10778407386430	0.0511025169195363	4.24157578118978	0.0520996449436519	4.37227326048138	0.0528747013165165	4.49958746156809	0.0534269973025188	4.62328608751420	0.0537599157706501
0.307995852546768	0.0101649919154510	0.396307260956833	0.00945066531034278	0.485215148757138	0.00878939303329940	0.574933556791321	0.00819314790597359	0.667092275090824	0.00814996598187312	0.765876535946765	0.00879234601968104	0.871965597775596	0.00988729004122679	0.984458501301012	0.0113148086977888	1.10236863680034	0.0130148939417933	1.22489344570261	0.0149549736623462	1.35147457580941	0.0171167404698904	1.35147457580941	0.0171167404698904	1.41620412734322	0.0167605051757120	1.48933516202248	0.0166730187491781	1.57176031517573	0.0168764481190111	1.66422231891764	0.0173913185681329	1.76741989163560	0.0182383963083508	1.88146809684583	0.0194254378824705	2.00239245221824	0.0208658583781098	2.12814800874841	0.0225083025449067	2.25853795923432	0.0243382569084121	2.39328603498729	0.0263356432506725	2.53203588130189	0.0284748004691624	2.67435316916151	0.0307247826639667	2.81973074265670	0.0330500056945517	2.96759690674261	0.0354112421330963	3.11732671950865	0.0377669257988722	3.26825589274571	0.0400746875093332	3.41969665810622	0.0422930102563532	3.57095475978156	0.0443828714004380	3.72134661953976	0.0463092363661488	3.87021570531052	0.0480422840282224	4.01694722276745	0.0495582759192330	4.16098042579629	0.0508400237010576	4.30181807786436	0.0518769543977078	4.43903285642669	0.0526648132157899	4.57227074126460	0.0532050737423908	4.70125163652742	0.0535041420630091	4.82576762746235	0.0535724449181627
0.345698877545881	0.00977087652343500	0.430678256150301	0.00868964100466685	0.516468853408285	0.00766984809504168	0.603420896868877	0.00679668857092275	0.695351416767822	0.00671696923547005	0.796438624427127	0.00729193572348996	0.906526922793423	0.00831424671123471	1.02429062856310	0.00968019762230976	1.14853366922292	0.0113396831731889	1.27834084823844	0.0132661390145234	1.41309037704712	0.0154445495619664	1.41309037704712	0.0154445495619664	1.47671116692962	0.0152256625988219	1.54975425434866	0.0152804079316629	1.63320212253782	0.0156346961730616	1.72788157620416	0.0163130305260135	1.83457616531057	0.0173400521003502	1.95343503232737	0.0187263249386231	2.08015279646908	0.0203823422593863	2.21248428997444	0.0222526172307198	2.35017152758096	0.0243186252996230	2.49285373869075	0.0265548388902979	2.64006680100637	0.0289287974931332	2.79124685004044	0.0314016507328740	2.94573849583703	0.0339292116809860	3.10280772294544	0.0364635000821481	3.26165912081800	0.0389546891196662	3.42145664541649	0.0413533066633254	3.58134671863596	0.0436124959657993	3.74048219891079	0.0456901227068283	3.89804565493186	0.0475505306373825	4.05327046437239	0.0491657946205375	4.20545852373154	0.0505163880437169	4.35399374462650	0.0515912572865851	4.49835095780526	0.0523873646040545	4.63810027828390	0.0529088112150458	4.77290734571149	0.0531656790030901	4.90253010802375	0.0531727323540674	5.02681295287303	0.0529481060736186
0.381653382890452	0.00922627572935530	0.462009288868390	0.00783251520697714	0.543419650498945	0.00650661186449031	0.626811453997960	0.00549849051969287	0.718393482828800	0.00539211426272379	0.821552257313461	0.00591266035745308	0.935393965252671	0.00687837105302824	1.05822961729754	0.00820184986863604	1.18869126934570	0.00984306668233370	1.32577399186566	0.0117816376075643	1.46880503189017	0.0140058907739091	1.46880503189017	0.0140058907739091	1.53182808306341	0.0139203196144653	1.60531617766627	0.0141153682024160	1.69035614701581	0.0146209201189766	1.78787416161096	0.0154656318234319	1.89875335415897	0.0166780986127035	2.02318707963465	0.0182714105768718	2.15652538213524	0.0201515451669307	2.29630501836106	0.0222574935309152	2.44218966604456	0.0245654558067716	2.59371093183936	0.0270428651984498	2.75026832836330	0.0296486462548216	2.91113556958166	0.0323341728560185	3.07547375177200	0.0350449573514708	3.24235134901070	0.0377230018918406	3.41077020800225	0.0403096348085554	3.57969599561976	0.0427485626241062	3.74809097013225	0.0449888157227258	3.91494663315888	0.0469872688201534	4.07931384178026	0.0487104780751535	4.24032831445278	0.0501356815011227	4.39723007474822	0.0512509336216209	4.54937611963488	0.0520544613972311	4.69624633733299	0.0525534140919914	4.83744331861741	0.0527622235942071	4.97268713379212	0.0527007942269311	5.10180636449451	0.0523927116381495	5.22472670594531	0.0518636124431804
0.415333023850131	0.00855543321768670	0.489980845988464	0.00690431355074517	0.565942270801342	0.00531589668667998	0.645469418158479	0.00429470670884191	0.736616288020731	0.00416946256444573	0.841660384604561	0.00464634290854016	0.959065858798326	0.00556900261772308	1.08684201852340	0.00686644142009385	1.22348749134694	0.00850900180622638	1.36793138603058	0.0104827849401854	1.51946280321695	0.0127796062060306	1.51946280321695	0.0127796062060306	1.58238377330032	0.0128232971871887	1.65684263759725	0.0131568354063152	1.74404595695087	0.0138143182667470	1.84503522673269	0.0148287339473498	1.96080815975724	0.0162326779290136	2.09161123053006	0.0180413806516446	2.23242995381195	0.0201545383773298	2.38055944818796	0.0225039421422419	2.53556250491546	0.0250588704782360	2.69683330673962	0.0277777117789644	2.86359891775451	0.0306085794649389	3.03493023969647	0.0334909470256175	3.20976307664550	0.0363583013606719	3.38692882535560	0.0391416429770077	3.56519306054165	0.0417734936300718	3.74329915359720	0.0441919507165005	3.92001329890881	0.0463442911915446	4.09416710657942	0.0481896919687748	4.26469430775646	0.0497007846617923	4.43065901500463	0.0508639604353183	4.59127417594744	0.0516785349243452	4.74591009789223	0.0521550298917117	4.89409397749145	0.0523129036805241	5.03550209824505	0.0521780659762299	5.16994671501305	0.0517804610646206	5.29735966793940	0.0511519227219075	5.41777454789207	0.0503244169068142
0.446303335993748	0.00778275496936143	0.514365733070794	0.00592878801123375	0.583992635553266	0.00415845318432262	0.659743147183110	0.00318077128351724	0.750394343366380	0.00304259983609678	0.857174500219754	0.00348450316917059	0.978001183843066	0.00437533937867873	1.11064409632288	0.00566069361501809	1.25350825631873	0.00732173390442825	1.40548199128942	0.00935150962621534	1.56582979184820	0.0117455741551009	1.56582979184820	0.0117455741551009	1.62912952019585	0.0119148002703520	1.70507873484344	0.0123854505817453	1.79502004550353	0.0131960957541284	1.90012690876808	0.0143842360944524	2.02152671068080	0.0159864637186182	2.15952626352555	0.0180196160830475	2.30871954456264	0.0203750919276122	2.46612954287091	0.0229754321452387	2.63118864943216	0.0257808853299666	2.80311547775580	0.0287383189613539	2.98091963584486	0.0317824643436511	3.16342051160351	0.0348386186774996	3.34928057811488	0.0378267116861493	3.53705179266549	0.0406663680783779	3.72523165968395	0.0432823553964323	3.91232391446960	0.0456096775825012	4.09689797857086	0.0475976087202012	4.27764156057617	0.0492121574790960	4.45340196823082	0.0504367546548501	4.62321354088757	0.0512712756248865	4.78631064817961	0.0517297620404043	4.94212749294725	0.0518373418781137	5.09028720849053	0.0516268578545001	5.23058334933010	0.0511356304830830	5.36295690559326	0.0504026490726235	5.48747158840043	0.0494663443782035	5.60428952837221	0.0483629794277563
0.474221262152638	0.00693218822195041	0.535023604771616	0.00492804612480824	0.597822383249432	0.00308454087633669	0.669963014847810	0.00215171502391631	0.760077610749599	0.00200494407929996	0.868474072885167	0.00241867834614884	0.992618046201942	0.00328677765832697	1.13010264995279	0.00457173194313820	1.27928112305178	0.00626617070809155	1.43902824363350	0.00837073967396673	1.60859857612521	0.0108851028215853	1.60859857612521	0.0108851028215853	1.67274475819314	0.0111767085542462	1.75069978259154	0.0117837609365279	1.84395964219458	0.0127495853922268	1.95384706637529	0.0141163701362665	2.08163407631683	0.0159246252744374	2.22769270045968	0.0181920554839889	2.38619021266031	0.0207993983298576	2.55383848750271	0.0236574242100935	2.72990115328142	0.0267146973749794	2.91337292271212	0.0299035828693590	3.10299068573448	0.0331425458489831	3.29726503346084	0.0363404774672784	3.49453207321889	0.0394027524096356	3.69302218114575	0.0422382977904545	3.89093930139349	0.0447666438303784	4.08654236772746	0.0469238550061102	4.27822000249670	0.0486664507694012	4.46455097335789	0.0499728565469078	4.64434555912543	0.0508424369041314	4.81666622846001	0.0512925959034700	4.98082904584289	0.0513546774079734	5.13638938707385	0.0510694351596621	5.28311662842746	0.0504827147672120	5.42096255787512	0.0496417771400974	5.55002763311831	0.0485924714540016	5.67052822307694	0.0473772855256971	5.78276690793361	0.0460341826229780
0.498832516937913	0.00602670814600326	0.551894304645689	0.00392230017460382	0.607740005260024	0.00209031170239604	0.676440328846313	0.00120241220973494	0.765991286526920	0.00104997805803042	0.875907032010822	0.00144065642240965	1.00329525589353	0.00229314961544858	1.14563697463774	0.00358732451949528	1.30127822039821	0.00532811685935664	1.46911024885703	0.00752462923630781	1.64839401400484	0.0101811455465664	1.64839401400484	0.0101811455465664	1.71384366192198	0.0105927154586993	1.79431864826545	0.0113362925015499	1.89148678248494	0.0124602603553030	2.00683801661768	0.0140116536320096	2.14180349603513	0.0160347099033138	2.29682210027900	0.0185469772085132	2.46558957670015	0.0214157051497517	2.64445724886332	0.0245367919716242	2.83247057561572	0.0278438385522903	3.02833994001037	0.0312512274361509	3.23046304001250	0.0346581117856852	3.43697649040754	0.0379551215071281	3.64583478566544	0.0410330930162810	3.85490965311452	0.0437925215908896	4.06209857730321	0.0461521180495550	4.26542925365076	0.0480549810900757	4.46314762557681	0.0494714523816606	4.65378067448646	0.0503985043382933	4.83617011481607	0.0508562425692429	5.00947812089555	0.0508825651420082	5.17316997526322	0.0505271305019919	5.32698050767428	0.0498456069778293	5.47087146362921	0.0488948454781848	5.60498598712067	0.0477292683607329	5.72960483122436	0.0463984896561338	5.84510723449626	0.0449460075149100	5.95193794623820	0.0434087312430591
0.519967210355902	0.00508791938282016	0.564982981963397	0.00291820905757212	0.614038980758566	0.00117165793815066	0.679467076529588	0.000327768620713043	0.768436351363215	0.000171419148220053	0.879791009531570	0.000542639520077826	1.01037425926044	0.00138488085199584	1.15762155819834	0.00269602918236256	1.31991987815733	0.00449440496243025	1.49621062457688	0.00679867045440252	1.68577963037071	0.00961839127253605	1.68577963037071	0.00961839127253605	1.75298207007694	0.0101483636838930	1.83649321352128	0.0110295377805525	1.93817229699168	0.0123156772060120	2.05969498697297	0.0140587843034561	2.20266506635435	0.0163064710948748	2.36758542386046	0.0190747206686208	2.54762382825885	0.0222138676272732	2.73870877228956	0.0256011363372168	2.93960463360609	0.0291512044187905	3.14866316801488	0.0327565742115334	3.36386501714805	0.0362941618782700	3.58290193534633	0.0396353474918492	3.80329417656410	0.0426580760224096	4.02252977143244	0.0452588260700921	4.23820717586059	0.0473621059814651	4.44816191548607	0.0489257243083414	4.65056172533774	0.0499411992831176	4.84396185510794	0.0504298721062995	5.02732020870917	0.0504361373846056	5.19997848230357	0.0500194903380380	5.36161914804155	0.0492468720873018	5.51220891371518	0.0481862931906625	5.65193793604255	0.0469021701827359	5.78116162943000	0.0454523785186702	5.90034929527288	0.0438867649680630	6.01004156098522	0.0422467570400449	6.11081699229427	0.0405657081343995
0.537534161583639	0.00413576963969908	0.574329364465865	0.00195627374602614	0.616997124472790	0.000324395822179691	0.679316292804938	-0.000477139814109906	0.767690670852822	-0.000636661545180939	0.880415100051487	-0.000282647709714645	1.01416155663647	0.000553087152441956	1.16638921082636	0.00188727291166746	1.33557861759113	0.00375295206918858	1.52075961832517	0.00617972500953701	1.72126419175020	0.00918327083239734	1.72126419175020	0.00918327083239734	1.79066441910425	0.00983101310931822	1.87773368851564	0.0108518897627945	1.98454350669139	0.0123053762963974	2.11297410254811	0.0142484982637925	2.26481371245261	0.0167316588308584	2.44062025871490	0.0197673556264770	2.63296292471329	0.0231848221402604	2.83726940979372	0.0268379908398542	3.05194399438356	0.0306179683951329	3.27489035908190	0.0343912605415280	3.50358400811463	0.0380102021750046	3.73519959740522	0.0413274728278132	3.96678045261413	0.0442121031508544	4.19542682363190	0.0465635817792660	4.41847429800045	0.0483210217048447	4.63363643408398	0.0494657651303827	4.83909499530885	0.0500176736631977	5.03353347989485	0.0500268758705214	5.21612066865310	0.0495634213405576	5.38645778103425	0.0487070983059996	5.54450487113405	0.0475389448387402	5.69050039005261	0.0461351369487748	5.82488416813947	0.0445632605342468	5.94823002058592	0.0428805751766068	6.06119074221499	0.0411337292375895	6.16445582000971	0.0393594034280005	6.25872073566845	0.0375854592203508
0.551514309420749	0.00318836476550599	0.580173499755052	0.00106685696608566	0.616876548131019	-0.000455595757797966	0.676242879291034	-0.00121696896104517	0.764010473723745	-0.00137976045556698	0.878041954212697	-0.00104189204214822	1.01493140347939	-0.000210374117393775	1.17223440625305	0.00115138241759016	1.34858326035002	0.00309276401477065	1.54314024577188	0.00565600154314927	1.75530820483207	0.00886390899249578	1.75530820483207	0.00886390899249578	1.82735047824535	0.00962976690896822	1.91850961825474	0.0107935444121987	2.03109149682344	0.0124207578482904	2.16719979759096	0.0145734058214706	2.32881631692745	0.0173037798785818	2.51653671004178	0.0206182996305166	2.72224365494622	0.0243199743053009	2.94076716312971	0.0282339151387772	3.17005380887152	0.0322224048104267	3.40745434231645	0.0361219890313300	3.64984409741491	0.0397593340342399	3.89381420206358	0.0429713335820181	4.13590826148557	0.0456250807665013	4.37286589071247	0.0476328882163006	4.60183229577380	0.0489589797218808	4.82050309798772	0.0496171492289585	5.02719128157114	0.0496613015572358	5.22082129118181	0.0491722627174618	5.40086795464593	0.0482442741307343	5.56726278707704	0.0469735989300608	5.72028855547109	0.0454503717988410	5.86047764244315	0.0437537530103200	5.98852353782329	0.0419498174703985	6.10520948661048	0.0400913857270688	6.21135462700189	0.0382190440187971	6.30777582615476	0.0363627620094489	6.39526249381181	0.0345437023617474
0.561952194337569	0.00225492984916076	0.582782528988455	0.000246268886327172	0.613924078601735	-0.00117227429309497	0.670484735152063	-0.00189604128738841	0.757632070695683	-0.00206289447111363	0.872910063850330	-0.00174115765592420	1.01292864593902	-0.000912885584043566	1.17541667627952	0.000479580552840364	1.35922298954825	0.00250390459333127	1.56369327969391	0.00521699828595090	1.78833017312700	0.00865004380820222	1.78833017312700	0.00865004380820222	1.86346176142915	0.00953537413430072	1.95925648969731	0.0108463867463822	2.07827789945410	0.0126549454314335	2.22287158098559	0.0150278122069210	2.39521789649351	0.0180178292506399	2.59592175366162	0.0216218772822954	2.81607023999867	0.0256104918703668	3.04977632175011	0.0297734793147506	3.29441071349578	0.0339386671876449	3.54665249239706	0.0379094345801692	3.80268104249765	0.0414878536544863	4.05845378063970	0.0445012085459804	4.31002386586623	0.0468250765188303	4.55383879347859	0.0483968662673298	4.78696695265348	0.0492170298925743	5.00722183995012	0.0493393506821522	5.21318196936918	0.0488546682480948	5.40412718170373	0.0478731020740841	5.57992292233712	0.0465086562040880	5.74088361275247	0.0448681515797069	5.88763889286656	0.0430447278018855	6.02101711071381	0.0411151314884197	6.14195223557247	0.0391396439067615	6.25141469001674	0.0371635643909183	6.35036341656015	0.0352194189708652	6.43971519555097	0.0333293455404917	6.52032709961994	0.0315073409195530
0.568893785259811	0.00134882683308235	0.582409680526299	-0.000509160905460826	0.608372001950442	-0.00182936380976062	0.662264087310566	-0.00251830690400523	0.748773707338264	-0.00269057830813213	0.865236132809038	-0.00238587588426420	1.00837158369623	-0.00156107476665079	1.17616394975094	-0.000136040281969563	1.36775125306337	0.00197744220154927	1.58272198375195	0.00485342491000274	1.82071251601017	0.00853292847528153	1.82071251601017	0.00853292847528153	1.89938755008106	0.00954012129473170	2.00038189591468	0.0110038703931530	2.12654114998703	0.0130026435913790	2.28047010419566	0.0156075255267250	2.46454671236543	0.0188699886784744	2.67934181407974	0.0227728103584746	2.91501209269599	0.0270464928077927	3.16480810578288	0.0314381551284395	3.42538525594271	0.0357356027369349	3.69262258095116	0.0397074845425147	3.96191694781259	0.0431356072357227	4.22857182722722	0.0458478698868159	4.48820439351349	0.0477421661691158	4.73708768106296	0.0487947145556038	4.97236755810407	0.0490522727796030	5.19213500542900	0.0486131359442281	5.39537298344100	0.0476041182195621	5.58181984548175	0.0461596918839078	5.75179505958578	0.0444067014542156	5.90602383165937	0.0424553645563885	6.04548328471771	0.0403955620486218	6.17128013767628	0.0382967822466405	6.28456095774132	0.0362101574976341	6.38645116776222	0.0341714145421637	6.47801707742014	0.0322039851507772	6.56024509722270	0.0303218671577543	6.63403305954335	0.0285320595000984
0.572538227623075	0.000512086042954385	0.579294518408323	-0.00120298595249801	0.600439026161285	-0.00243031035100316	0.651788930857893	-0.00308732530026001	0.737637468975290	-0.00326682053989857	0.855217455262886	-0.00298085228134559	1.00145478528867	-0.00216083492449215	1.17467576419980	-0.000702559379267997	1.37438944067059	0.00150538316016524	1.60049653071936	0.00455711355397326	1.85280710310421	0.00850522609981130	1.85280710310421	0.00850522609981130	1.93549050056223	0.00963772122759088	2.04227124393689	0.0112608966245429	2.17630220160731	0.0134599925748664	2.34046248166032	0.0163096501790898	2.53731817676325	0.0198572835943251	2.76734328427723	0.0240656250884292	3.01959833121377	0.0286161242407157	3.28629702106175	0.0332051534802718	3.56322007926875	0.0375757285085216	3.84531662800515	0.0414630320146581	4.12713789150201	0.0446373359475714	4.40335922740842	0.0469418338015588	4.66927328019869	0.0483132024180217	4.92114810437778	0.0487798734897482	5.15639484725218	0.0484419752794929	5.37355151372238	0.0474424363657964	5.57213359735621	0.0459388371777980	5.75241703005979	0.0440820197395815	5.91520969788701	0.0420032458455502	6.06164784257664	0.0398087981973150	6.19303402085271	0.0375797420931179	6.31071924265851	0.0353745920407884	6.41602415209522	0.0332331889441038	6.51019113247480	0.0311807314989554	6.59435907960120	0.0292314133785110	6.66955377858383	0.0273914519929213	6.73668840139759	0.0256614839027609
0.573140962506493	-0.000258853245824753	0.573663507005550	-0.00183857464063175	0.590331375747697	-0.00297825780423544	0.639254509676151	-0.00360626321244539	0.724411175450783	-0.00379513368214424	0.843034245099296	-0.00353028604269345	0.992351805709821	-0.00271735631368475	1.17112630597432	-0.00122627746648296	1.37933029667136	0.00108059830041451	1.61725807687626	0.00432092592969591	1.88494038997044	0.00856090430584700	1.88494038997044	0.00856090430584700	1.97211183562612	0.00982320443251128	2.08529301033245	0.0116136959509847	2.22796968744875	0.0140244200852959	2.40330680099609	0.0171323605222822	2.61403737969094	0.0209771866021986	2.86045065084763	0.0254939626293522	3.13030864271320	0.0303045395841981	3.41458283489163	0.0350462809237335	3.70800475509484	0.0394145439946714	4.00447524839498	0.0431165645042062	4.29767854167313	0.0459251699901220	4.58175032977106	0.0477176763770419	4.85183454262663	0.0484869626233699	5.10441059359971	0.0483244605799342	5.33736160003529	0.0473858735035837	5.54983400987614	0.0458537828837580	5.74197757975378	0.0439075248583123	5.91465111313726	0.0417044101317312	6.06915273888411	0.0393714494553110	6.20700350161671	0.0370045068488307	6.32979053171852	0.0346716239258555	6.43906340632916	0.0324180443863342	6.53627238689968	0.0302714213975790	6.62273689357875	0.0282464487578076	6.69963434954844	0.0263486435470681	6.76800187644734	0.0245772723646425	6.82874550208451	0.0229275313711170
0.570944102218060	-0.000967479037675023	0.565730790997529	-0.00241906583814222	0.578243948913446	-0.00347603987221024	0.624844782969631	-0.00407790492817461	0.709270219140142	-0.00427855474429328	0.828851876477126	-0.00403779804054094	0.981217774349280	-0.00323516378265010	1.16566725478187	-0.00171277052103713	1.38274105096933	0.000696747421256694	1.63322248630456	0.00413866117680883	1.91741816257429	0.00869513404533184	1.91741816257429	0.00869513404533184	2.00957613467760	0.0100928157480196	2.12980355621146	0.0120597131121500	2.28194451562938	0.0146944874809134	2.46945573545938	0.0180746465433796	2.69520001011625	0.0222271528365712	2.95916183961217	0.0270497819664275	3.24756015217588	0.0320928013405644	3.54988842683188	0.0369269314594962	3.85964889347406	0.0412003984632414	4.16960588064318	0.0446037676155231	4.47261816295171	0.0469322764610252	4.76244658664769	0.0481190172430055	5.03432606349751	0.0482289105791356	5.28519654108145	0.0474221420608196	5.51361806370095	0.0459061446450728	5.71947972739204	0.0438933443418463	5.90362846821069	0.0415732496378061	6.06751269308583	0.0390992903914009	6.21289120585145	0.0365865140983608	6.34162169760865	0.0341154688819305	6.45552191626767	0.0317386211683168	6.55628807543189	0.0294870709696611	6.64545412779234	0.0273764720067653	6.72437804927906	0.0254117880901665	6.79424472851841	0.0235908972103032	6.85607822928889	0.0219072142262684	6.91075868529028	0.0203515426455558
0.566176844486119	-0.00161712916389811	0.555703944410627	-0.00293375258498685	0.564361482536745	-0.00392618469334360	0.608733836067509	-0.00450467205656002	0.692379311676250	-0.00471967347827829	0.812823008033852	-0.00450646471381477	0.968191834643029	-0.00371815778814877	1.15843042293129	-0.00216694454303357	1.38476626627109	0.000348204748911618	1.64858371348711	0.00400496750498580	1.95052991111048	0.00890419511746421	1.95052991111048	0.00890419511746421	2.04819574540439	0.0104439175289071	2.17615151331743	0.0125974944883136	2.33862386867426	0.0154697255787717	2.53935913525007	0.0191360205174502	2.78129138797405	0.0236040713320993	3.06394036813777	0.0287224525327168	3.37169010246176	0.0339567668348575	3.69229428932073	0.0388053787406852	4.01785602498871	0.0428751516945218	4.33996898491064	0.0458582733997575	4.65079206350119	0.0475974375142378	4.94395924613081	0.0481035199164865	5.21508900045766	0.0475247315103609	5.46184135603700	0.0460888304398917	5.68363315043804	0.0440449854038243	5.88118678032927	0.0416220911494607	6.05606357979023	0.0390073815638021	6.21027055100813	0.0363410498283365	6.34597144142833	0.0337203059383950	6.46529720890964	0.0312074216838758	6.57023547634834	0.0288383782804618	6.66257602534654	0.0266304765409906	6.74389275581698	0.0245883719969708	6.81554755023579	0.0227085621266661	6.87870610817779	0.0209825781836062	6.93435939899339	0.0193991813568724	6.98334689832813	0.0179458327227477
0.559056134228227	-0.00221093909511949	0.543924664972907	-0.00334151020179663	0.548888723629482	-0.00429611607611191	0.591087204005142	-0.00488865039085429	0.673894114135374	-0.00512066621224194	0.795089572258615	-0.00493885582138087	0.953399426216870	-0.00416965680668957	1.14953018953297	-0.00259308916147882	1.38553040895162	2.99874476732409e-05	1.66351686197362	0.00391525949897642	1.98455286079106	0.00918538954536996	1.98455286079106	0.00918538954536996	2.08827484136377	0.0108748991507095	2.22468174648313	0.0132265753888619	2.39840455696389	0.0163504530872181	2.61346542846977	0.0203161712058833	2.87278326405183	0.0251036172754857	3.17520390402249	0.0304977485884379	3.50293443223169	0.0358660540054212	3.84171115502730	0.0406325787294293	4.18210162570836	0.0443758417502904	4.51457652301128	0.0468155139629198	4.83082124563397	0.0478700727642292	5.12466981295998	0.0476471013050810	5.39244741749468	0.0463819324366446	5.63277620640333	0.0443610059267605	5.84606295874370	0.0418602152400862	6.03390018747467	0.0391099308451390	6.19853492181102	0.0362835565475519	6.34246975643736	0.0335007793798463	6.46819929247634	0.0308373658283834	6.57805651735295	0.0283362644026315	6.67413721673473	0.0260174503864219	6.75827459956786	0.0238856665667169	6.83204350419221	0.0219360837972908	6.89678031825533	0.0201582412530490	6.95360994285921	0.0185386891002834	7.00347471899112	0.0170627058521327	7.04716254355095	0.0157153804596992
0.549870638013874	-0.00269705409127752	0.530758371858273	-0.00366080881731568	0.532224711818533	-0.00455380215934087	0.572063084494092	-0.00523162196725091	0.653962732486216	-0.00548333366572973	0.775784617999866	-0.00533707465980471	0.936954406722697	-0.00459243979990154	1.13906573659895	-0.00299492869022722	1.38514015743891	-0.000262311552891803	1.67818094246333	0.00386564214196206	2.01975568971512	0.00953696294042183	2.01975568971512	0.00953696294042183	2.13011314753928	0.0113850915711131	2.27573888563286	0.0139473632045852	2.46168564593711	0.0173375685617270	2.69222160836602	0.0216145502225058	2.97012799318358	0.0267194938974664	3.29330890977558	0.0323567806720935	3.64140278314026	0.0377832316194524	3.99785307130167	0.0423527178073544	4.35161932814950	0.0456374812229372	4.69220650062773	0.0474174052121328	5.01116078540461	0.0477149961255972	5.30290392453176	0.0467465649060150	5.56479008571792	0.0448291367011127	5.79659971093908	0.0422919356524740	5.99980040738959	0.0394196795910375	6.17683534865342	0.0364297497379396	6.33056852878398	0.0334724549250687	6.46391214162017	0.0306423625795516	6.57960785183736	0.0279924486508569	6.68011835753519	0.0255469086201861	6.76758954663072	0.0233112047825292	6.84385363429652	0.0212793151619719	6.91045357837665	0.0194386797740527	6.96867669057818	0.0177734367575466	7.01959054846123	0.0162664640187773	7.06407758074344	0.0149006203922415	7.10286663835172	0.0136594668300991
0.538993956638772	-0.00309957910653458	0.516537112675330	-0.00389274019601171	0.514755964435181	-0.00471385557041126	0.551818811175183	-0.00551927119417828	0.632727065462067	-0.00580914152766143	0.755033998551097	-0.00570279979320976	0.918961014701107	-0.00498878790957857	1.12712309822153	-0.00337566979710802	1.38368646573310	-0.000532585708223565	1.69272135660595	0.00385284204649161	2.05640196302418	0.00995803318659383	2.05640196302418	0.00995803318659383	2.17400934940911	0.0119746846963826	2.32967040288096	0.0147610109231535	2.52887023882400	0.0184323046420170	2.77607152351949	0.0230298742342061	3.07374965658510	0.0284425613191586	3.41853124121288	0.0342749324926157	3.78705109425062	0.0396634258582929	4.16021411671502	0.0439047249710565	4.52539955482041	0.0465969335370622	4.87143587591820	0.0476173294907691	5.19016457390372	0.0471161002796641	5.47701165896441	0.0454201051458105	5.73064575478852	0.0429131555010924	5.95213269588998	0.0399464610691711	6.14400300009656	0.0367953649789536	6.30948004013820	0.0336521561927525	6.45194621528714	0.0306378756771000	6.57462457128832	0.0278200575053105	6.68041837203287	0.0252294641153650	6.77185200357044	0.0228732875055753	6.85107018844271	0.0207445862499636	6.91986699007088	0.0188286129318320	6.97972738129505	0.0171068582557681	7.03187177330377	0.0155595296012758	7.07729861438499	0.0141670041571413	7.11682289714438	0.0129106334041578	7.15110989845535	0.0117731497282745
0.526742546058461	-0.00341798475392907	0.501586592030731	-0.00403969211050204	0.496843903494489	-0.00478043078592572	0.530699603581190	-0.00568262858737390	0.610323996105163	-0.00609926285892792	0.732957900761679	-0.00603732766892728	0.899515677221414	-0.00536052494342332	1.11377703644378	-0.00373804535022115	1.38124640162867	-0.000784271671789849	1.70727213397074	0.00387414600055425	2.09475330886024	0.0104485251017812	2.09475330886024	0.0104485251017812	2.22026419094880	0.0126446443354722	2.38682918688741	0.0156692739201649	2.60036625074856	0.0196359312605576	2.86545212662354	0.0245595273953874	3.18403172228739	0.0302598647465249	3.55104289339144	0.0362209140264851	3.93965373082788	0.0414545699372657	4.32805266633050	0.0452248870980247	4.70220424613635	0.0471975869486605	5.05069176587655	0.0473846861324192	5.36616110911823	0.0460782580799717	5.64544584913057	0.0437055293999717	5.88874427317529	0.0406943529712676	6.09845207328927	0.0373952271352040	6.27809908514011	0.0340580462513211	6.43157854553698	0.0308414397474741	6.56267499175138	0.0278342643797995	6.67482048780745	0.0250774479976181	6.77099918028234	0.0225815325541867	6.85373707106184	0.0203391732194631	6.92513495097153	0.0183334008540450	6.98691934019080	0.0165427920353474	7.04049767365291	0.0149445519493803	7.08701091226388	0.0135162590143474	7.12738069270196	0.0122367841951785	7.16235020825196	0.0110867190528769	7.19251902343741	0.0100485225835991
0.513432550961401	-0.00365308624469329	0.486221446321801	-0.00410525182318988	0.478832149833694	-0.00475892167035741	0.509152054119730	-0.00573652321155982	0.586886421414013	-0.00635462157673794	0.709672212566872	-0.00634161572053471	0.878708667198945	-0.00570905649395181	1.09909275855712	-0.00408435429549547	1.37788477990812	-0.00102040072389231	1.72195794958237	0.00392734668754180	2.13507235550473	0.0110091091008797	2.13507235550473	0.0110091091008797	2.26918325314527	0.0133966244938299	2.44757553702112	0.0166743412059045	2.67658595670113	0.0209493927306195	2.96078728359892	0.0261988519451564	3.30130091630955	0.0321535978844636	3.69088558640239	0.0381560895898747	4.09877796700526	0.0430985260090460	4.50038739595834	0.0462505505104052	4.88059985884823	0.0473942928265929	5.22831797149066	0.0467082204403881	5.53753279377578	0.0446270255165231	5.80683016917550	0.0416564954809440	6.03805842510796	0.0382411044872906	6.23490321664239	0.0347092018845139	6.40177567398139	0.0312730347708055	6.54310293533825	0.0280529437487433	6.66294951630136	0.0251055927149095	6.76485945516171	0.0224474870969260	6.85182622286984	0.0200718145496004	6.92632730393186	0.0179594707247546	6.99038581619313	0.0160858338896845	7.04563885664420	0.0144247050755815	7.09340271653286	0.0129504653822905	7.13473092073002	0.0116391598401535	7.17046404303119	0.0104689603658685	7.20127165654582	0.00942028577563248	7.22768733864578	0.00847574444312271
0.499374880431473	-0.00380695692547661	0.470740900692541	-0.00409409837325281	0.461042059800816	-0.00465583497283206	0.487578249209914	-0.00568744181654279	0.562544117090814	-0.00657593640486087	0.685289727559461	-0.00661632570794846	0.856625615522540	-0.00603540773240074	1.08312749073684	-0.00441649762747687	1.37365561062742	-0.00124364494676621	1.73689594860349	0.00401069528462750	2.17762544053508	0.0116411412297310	2.17762544053508	0.0116411412297310	2.32107938666190	0.0142328695965899	2.51227846349081	0.0177786304353129	2.75794403684118	0.0223728625377437	3.06247871095044	0.0279403227228288	3.42580716557935	0.0341000705699595	3.83794256091001	0.0400342844940238	4.26376443838526	0.0445332567861048	4.67600879078591	0.0469246691711849	5.05900844271146	0.0471578428387345	5.40265103610129	0.0455974792737299	5.70279032529491	0.0428061546311753	5.96001054878180	0.0393374278010386	6.17782454684589	0.0356242127064099	6.36109310199941	0.0319551287076192	6.51495250632298	0.0284972881769840	6.64421677868122	0.0253317842872405	6.75311226801232	0.0224853284690871	6.84520826068238	0.0199533012342572	6.92344759725326	0.0177147934985176	6.99021966131806	0.0157417180434789	7.04744484765389	0.0140039955659976	7.09665572700300	0.0124723122667929	7.13906895017984	0.0111194472974854	7.17564638770081	0.00992079493961207	7.20714603447221	0.00885445667257345	7.23416398478404	0.00790112103991381	7.25716894710188	0.00704385371919192
0.484870622009198	-0.00388283398617340	0.455424853489381	-0.00401188205066061	0.443768769306153	-0.00447864585851987	0.466353571518791	-0.00554317057505449	0.537493532831985	-0.00670030887921336	0.659921186009529	-0.00686186712785519	0.833348882721747	-0.00634026005362220	1.06593192242701	-0.00473601066247131	1.36860338191436	-0.00145635838869063	1.75219740346387	0.00412286055611877	2.22268509169971	0.0123466012012525	2.22268509169971	0.0123466012012525	2.37627474968107	0.0151560998868228	2.58131613601052	0.0189845340551722	2.84485378153626	0.0239051999485396	3.17089361473823	0.0297726153148521	3.55769980299012	0.0360687919267220	3.99191077472366	0.0418023005406274	4.43371766342959	0.0456961005310728	4.85350859602783	0.0472007106684413	5.23577372823353	0.0464782094149274	5.57209809506867	0.0440820655299199	5.86063453972284	0.0406733511836770	6.10408633894745	0.0368179527263188	6.30754306344226	0.0329120079570289	6.47686841768385	0.0291922605517245	6.61774754541766	0.0257778683636483	6.73523599766871	0.0227126785499565	6.83361501350071	0.0199971750176498	6.91640589789150	0.0176094422824002	6.98645331626204	0.0155177512056683	7.04602913004659	0.0136875989518108	7.09693377963055	0.0120853623020321	7.14058600150065	0.0106799957779742	7.17809850179829	0.00944365579165063	7.21034026033716	0.00835176843950203	7.23798726986751	0.00738283419367458	7.26156373807520	0.00651812975540489	7.28147561567544	0.00574139060359369
0.470206827869256	-0.00388501400604835	0.440530437464722	-0.00386509074743857	0.427277812052007	-0.00423563635457092	0.445822060468165	-0.00531263737099352	0.512205185702924	-0.00669546247604447	0.633676152298606	-0.00707844055991858	0.808958794086600	-0.00662398682958754	1.04755153491193	-0.00504409192585475	1.36276419566217	-0.00166061352546509	1.76796922720672	0.00426289401585800	2.27053226508231	0.0131280241929548	2.27053226508231	0.0131280241929548	2.43510237391902	0.0161693716922440	2.65507527282486	0.0202941021600389	2.93772106226030	0.0255432952293557	3.28634867570226	0.0316795995456380	3.69700072487318	0.0380218280515823	4.15227655484117	0.0434013585745257	4.60751062111249	0.0465280061684312	5.03132743102753	0.0470472270549425	5.40923641480970	0.0453659171405714	5.73520825078444	0.0422087909574436	6.01000027597396	0.0382950125745287	6.23842082083306	0.0341676560335196	6.42696240432981	0.0301665969240743	6.58228366489578	0.0264704407825886	6.71043868817844	0.0231515466820185	6.81659053198325	0.0202205739893848	6.90498393329654	0.0176562725043288	6.97903366587156	0.0154233331139613	7.04145069334862	0.0134822503075140	7.09436908089479	0.0117943452525546	7.13945875563304	0.0103240419022312	7.17802004935480	0.00903966745036788	7.21106072008226	0.00791350884026509	7.23935788588709	0.00692152991117068	7.26350764671970	0.00604296436564611	7.28396493630761	0.00525989334679733	7.30107572435233	0.00455685806977435
0.455652714125667	-0.00381873693897883	0.426289105876378	-0.00366090420199650	0.411802372408167	-0.00393571932520065	0.426292411796220	-0.00500572829359314	0.487132351414660	-0.00657596545228345	0.606663729244454	-0.00726608080619462	0.783534741103811	-0.00688668856786823	1.02802782620792	-0.00534162903563240	1.35616677327438	-0.00185823336052549	1.78431536518889	0.00443020072044020	2.32145830841627	0.0139884211130230	2.32145830841627	0.0139884211130230	2.49790714757895	0.0172759025036535	2.73394920506782	0.0217086463147000	3.03693563422126	0.0272812967353069	3.40909019494397	0.0336393214785922	3.84357586880118	0.0399136375419247	4.31829848104903	0.0447696140060259	4.78380642705827	0.0469783424149437	5.20781799477419	0.0464513210134920	5.57781096796987	0.0438512370570279	5.89073029237923	0.0400372287301207	6.15007983401032	0.0357407802459731	6.36263336885183	0.0314517613452547	6.53605100722707	0.0274414332395609	6.67756412727189	0.0238293832281493	6.79342553464815	0.0206452647604436	6.88878930565416	0.0178717733609706	6.96778969834807	0.0154706074034510	7.03369078204031	0.0133967236811570	7.08904515570336	0.0116055059625335	7.13583662577022	0.0100559630145767	7.17559949370266	0.00871183460197345	7.20951483348611	0.00754166729838590	7.23848694568103	0.00651843375220595	7.26320376136837	0.00561899251536291	7.28418466208707	0.00482353423392490	7.30181859148033	0.00411507944025003	7.31639472149307	0.00347905148204508
0.441456317678683	-0.00369005826274094	0.412904285710061	-0.00340703835051848	0.397541221065049	-0.00358825197741597	0.408034708052863	-0.00463308193430134	0.462691544186063	-0.00635132678764794	0.578993110386983	-0.00742469964309533	0.757156150940542	-0.00712822777455457	1.00739944288366	-0.00562922201093397	1.34883334730663	-0.00205081951537967	1.80133808562634	0.00462451526161534	2.37576659537802	0.0149311807747679	2.37576659537802	0.0149311807747679	2.56504606293110	0.0184788489311638	2.81833429122967	0.0232282483672792	3.14285932954163	0.0291097251472894	3.53927051927711	0.0356230778971915	3.99710719867067	0.0416916140559147	4.48900160267912	0.0458457450019421	4.96109828975698	0.0470096656210011	5.38131851325706	0.0454203470623502	5.74005577637487	0.0419813171169539	6.03765196620121	0.0376344254096610	6.28032662784412	0.0330786391098843	6.47657736999380	0.0287280480315331	6.63496234172933	0.0247801424684049	6.76306780253519	0.0212988861837944	6.86719392257669	0.0182771480795674	6.95238991091267	0.0156752990036713	7.02262294769163	0.0134424460208384	7.08097533188114	0.0115270414407711	7.12982594705838	0.00988158430394015	7.17100226026131	0.00846425829134945	7.20590210296767	0.00723909045220328	7.23558923752080	0.00617546851195439	7.26086779859167	0.00524743977900766	7.28234033689711	0.00443299338389735	7.30045337815661	0.00371341315573082	7.31553355662844	0.00307273114164586	7.32781663741016	0.00249728430058216
0.427841654071503	-0.00350571018034906	0.400549630186482	-0.00311158296196679	0.384657364759026	-0.00320284384639680	0.391277954653481	-0.00420586714070859	0.439261225034455	-0.00603231880343835	0.550775901342104	-0.00754281871913831	0.729903324615103	-0.00734826379413245	0.985703227746830	-0.00590720446325943	1.34078045352973	-0.00223977665740416	1.81913918787569	0.00484588254333396	2.43377374948383	0.0159599459192514	2.43377374948383	0.0159599459192514	2.63688752804940	0.0197810237661875	2.90862429845110	0.0248511600240406	3.25581075017111	0.0310144996319546	3.67692133608116	0.0375947342751677	4.15706824165953	0.0432975521767678	4.66318674375715	0.0465733994538935	5.13776633750572	0.0466016958265001	5.55022903911894	0.0439814819415925	5.89472964040485	0.0398157540563016	6.17521902443109	0.0350695865281510	6.40044202318384	0.0303710604989560	6.58030873229496	0.0260450590501216	6.72399733930179	0.0222163801358708	6.83924931038078	0.0188996818733467	6.93228484638724	0.0160578085352121	7.00797356636769	0.0136343056434389	7.07007503716199	0.0115696731337844	7.12147003718239	0.00980857379317013	7.16435601808317	0.00830240463450194	7.20040303287803	0.00700966442216755	7.23087480876350	0.00589537994867628	7.25672175587332	0.00493021369479996	7.27865236301957	0.00408954197423150	7.29718832701085	0.00335262496322186	7.31270757414628	0.00270190872700526	7.32547829758952	0.00212246187840259	7.33568630613345	0.00160153366239602
0.415006414614717	-0.00327295383192827	0.389367889518297	-0.00278283639420385	0.373277421750001	-0.00278916468859181	0.376208472270857	-0.00373555123795710	0.417177395736022	-0.00563076084198355	0.522331560779077	-0.00752372541941448	0.701858143548145	-0.00754628784646638	0.962975190578777	-0.00617566314406692	1.33201963665165	-0.00242633359778355	1.83782114581557	0.00509464295000184	2.49581034297580	0.0170784533084303	2.49581034297580	0.0170784533084303	2.71380948761633	0.0211845368901309	3.00520232095435	0.0265730839558866	3.37604620864106	0.0329759293099112	3.82192507612402	0.0395104826532291	4.32270693460450	0.0446701798013545	4.83945743194237	0.0469060428365329	5.31214706992965	0.0457537809665187	5.71308250808544	0.0421792057529713	6.04082994725082	0.0374213597698527	6.30293517294957	0.0324094174580816	6.51034974784683	0.0276724063680571	6.67404964312834	0.0234414513695846	6.80356764660475	0.0197744365874519	6.90662769434358	0.0166446479271385	6.98926848683405	0.0139917340204847	7.05612530024025	0.0117474159870317	7.11072357649856	0.00984697057116768	7.15573215975990	0.00823345900078509	7.19316536266844	0.00685854784757778	7.22453851903727	0.00568188822592175	7.25098592285424	0.00467000267087747	7.27334995736103	0.00379510998212185	7.29224875666100	0.00303406413098495	7.30812808946375	0.00236746384614062	7.32130170961073	0.00177893641807003	7.33198327040323	0.00125457795397810	7.34031202808726	0.000782525614807961
0.403120232092840	-0.00299942535268471	0.379470403744534	-0.00242914164447039	0.363491714077142	-0.00235675774692445	0.362969168630936	-0.00323366635491629	0.396730060880524	-0.00515927333585065	0.494177673196981	-0.00737762897459138	0.673104643476964	-0.00772165840734440	0.939251407301608	-0.00643445632727735	1.32255808171434	-0.00261156137242113	1.85748820224300	0.00537142153242853	2.56222091608654	0.0182903262471854	2.56222091608654	0.0182903262471854	2.79619603876235	0.0226903441572164	3.10842978610833	0.0283863371072766	3.50373692795255	0.0349677615956363	3.97398646155558	0.0413192656889991	4.49303985208727	0.0457487538252661	5.01626488519435	0.0468115420576896	5.48260879289312	0.0444853510960539	5.86860331437308	0.0400711353860219	6.17761087049337	0.0348669227178504	6.42054621194247	0.0297145543371489	6.61016265120620	0.0250275692351198	6.75815147109989	0.0209462332152999	6.87416202910971	0.0174703060169212	6.96575909287381	0.0145401627416824	7.03872342704712	0.0120786275472171	7.09741893162324	0.0100099076641131	7.14512209717161	0.00826680960786552	7.18428681548023	0.00679248725246584	7.21674709536384	0.00553988812775286	7.24386895725231	0.00447039954167705	7.26666349385686	0.00355236097296996	7.28587123658536	0.00275970993913699	7.30202567249601	0.00207084612524189	7.31550172537292	0.00146772018665953	7.32655341007909	0.000935123566295104	7.33534366394400	0.000460147046579040	7.34196847438997	3.17759701076170e-05
0.392323532540373	-0.00269297923187606	0.370937205604726	-0.00205872789162354	0.355355047490569	-0.00191486351317438	0.351659683867213	-0.00271158144929373	0.378160655626773	-0.00463101089595375	0.466775719435367	-0.00711501648929214	0.643729454313031	-0.00787363698807542	0.914568851163013	-0.00668323150078642	1.31239918203988	-0.00279638859580211	1.87824742881841	0.00567712085219529	2.63336311500533	0.0195988060437013	2.63336311500533	0.0195988060437013	2.88443216919842	0.0242976894470504	3.21863212707964	0.0302789135875019	3.63894293290530	0.0369564246359728	4.13260709462832	0.0429640878408626	4.66686153192670	0.0464775029785189	5.19196878346212	0.0462757309037716	5.64762511294324	0.0428342344869039	6.01574835016033	0.0377229257004212	6.30458276897009	0.0322186301664911	6.52801283577280	0.0270372481405112	6.70014618643396	0.0224716579835125	6.83305967026522	0.0185796030611649	6.93631725291636	0.0153129812345598	7.01721454018921	0.0125874500227419	7.08122071076723	0.0103146142361503	7.13240622623664	0.00841472042219849	7.17379314214148	0.00682025674868170	7.20762300713057	0.00547572804876850	7.23555564305846	0.00433607181373241	7.25881500168819	0.00336479049342153	7.27829617392438	0.00253222474645498	7.29464446460101	0.00181410247561820	7.30831457092084	0.00119037751152962	7.31961563525286	0.000644327006334100	7.32874625729015	0.000161864582982840	7.33582232983905	-0.000268972743211804	7.34089968780700	-0.000658400625634381
0.382726976893261	-0.00236153276222462	0.363817705932298	-0.00167956148205173	0.348888131620792	-0.00147225848886767	0.342337375814069	-0.00218028703528272	0.361660501453723	-0.00405938448741605	0.440545128748907	-0.00674781930269075	0.613822104486601	-0.00800142426573347	0.888966157756901	-0.00692144282746998	1.30154305354777	-0.00298161435404798	1.90020976474979	0.00601291712942142	2.70960569324799	0.0210064073854666	2.70960569324799	0.0210064073854666	2.97889619462302	0.0260034289955562	3.33608080659642	0.0322334898480470	3.78158466309809	0.0389006478936234	4.29706673121465	0.0443843726625084	4.84277138813130	0.0468104594585468	5.36490879876368	0.0453042912716155	5.80583879215680	0.0408531210493843	6.15372835193577	0.0352030348264039	6.42149607519222	0.0295365725609900	6.62547676865953	0.0244202392698625	6.78068211593782	0.0200304616619602	6.89928250043564	0.0163541302632497	6.99059397443241	0.0133057962002536	7.06156267554037	0.0107838156978064	7.11731216733806	0.00869327716453716	7.16160953564321	0.00695327954695824	7.19722409552771	0.00549760752321560	7.22619175928661	0.00427300698447075	7.25000651830777	0.00323686912160670	7.26975864342801	0.00235502971014712	7.28623493154522	0.00159991054191200	7.29999223599800	0.000949034543069605	7.31141227611821	0.000383875517278476	7.32074333198735	-0.000111014945611276	7.32813272386750	-0.000548659208473801	7.33365277125976	-0.000940131854042514	7.33732207784519	-0.00129490367797691
0.374411481857869	-0.00201291542526783	0.358131919866362	-0.00129920985535981	0.344079577308415	-0.00103711263663975	0.335019086785632	-0.00165019863574667	0.347370313269966	-0.00345778315385847	0.415858219008404	-0.00628917805671803	0.583475188693019	-0.00810419640365856	0.862484323997978	-0.00714836881315983	1.28998700430102	-0.00316791888016732	1.92349104605562	0.00638025932870079	2.79132506293448	0.0225144818985388	2.79132506293448	0.0225144818985388	3.07994944377269	0.0278012354175963	3.46097159359844	0.0342264497681752	3.93141409843688	0.0407516807955368	4.46641527870445	0.0455193913054086	5.01921860251059	0.0467160166827390	5.53347975813382	0.0439225568661910	5.95610994777986	0.0386047915042302	6.28201026930655	0.0325780438551142	6.52831409389047	0.0268724846665154	6.71322440408006	0.0218966153584113	6.85223489901753	0.0177214153733409	6.95736448150279	0.0142760701535511	7.03755760016713	0.0114476982088081	7.09935685671982	0.00912372640263870	7.14752233471773	0.00720651247127302	7.18551724418623	0.00561614773036445	7.21586513975172	0.00428887029284852	7.24040582981581	0.00317425694973439	7.26047723732811	0.00223242329272821	7.27704494361110	0.00143163401019142	7.29079532241050	0.000746394921360416	7.30220348167760	0.000155980784786625	7.31158379293558	-0.000356677915890558	7.31912836516224	-0.000805824376073128	7.32493713767591	-0.00120348464895215	7.32904210065196	-0.00155990744467227	7.33142734002290	-0.00188387450321048
0.367428795095286	-0.00165472686807822	0.353872179984865	-0.000924721305573306	0.340888395613878	-0.000616868311125951	0.329683612691233	-0.00113098376998189	0.335380742422478	-0.00283930524289389	0.393036092549520	-0.00575316829285610	0.552785958872836	-0.00817168771205035	0.835167339572167	-0.00736313058587434	1.27772596726022	-0.00335587223275069	1.94821303582610	0.00678087078819267	2.87890002403734	0.0241226750556720	2.87890002403734	0.0241226750556720	3.18792275217300	0.0296806933865832	3.59339935873453	0.0362270507436895	4.08798804094727	0.0424543361732275	4.63947932666012	0.0463125844302699	5.19456269279873	0.0461804638192369	5.69620247563382	0.0421732384740943	6.09754524714459	0.0361568918140813	6.40030361114332	0.0299089926432747	6.62517931874868	0.0242686578004974	6.79165120580045	0.0194903831405708	6.91532223221753	0.0155548284528146	7.00786482104141	0.0123466666841892	7.07776372264780	0.00973438189936449	7.13112604188837	0.00759971162701656	7.17234330958489	0.00584521236471813	7.20458141014199	0.00439352593373132	7.23012881583095	0.00318412439877402	7.25064056596174	0.00216976777983224	7.26730903409266	0.00131341908076221	7.28098430088257	0.000585776721007791	7.29226009925606	-3.66215750577936e-05	7.30153627552829	-0.000572825048164471	7.30906521037323	-0.00103852848985375	7.31498725306619	-0.00144684905494497	7.31935859618017	-0.00180888874373653	7.32217390579492	-0.00213413416655450	7.32338525383611	-0.00243073306890185
0.361802586641896	-0.00129420673988245	0.351005272685465	-0.000562522791950348	0.339246914078239	-0.000218142538079946	0.326274779393720	-0.000631415991538042	0.325733904459455	-0.00221650790333572	0.372345618496480	-0.00515449764140152	0.522047155091163	-0.00810635419106998	0.807062747932230	-0.00756471114626067	1.26475290342461	-0.00354594117976847	1.97450446432773	0.00721675294132873	2.97270424884770	0.0258282652391248	2.97270424884770	0.0258282652391248	3.30309940645069	0.0316263216228165	3.73333019151223	0.0381968992204691	4.25064699617235	0.0439490414450445	4.81488594437063	0.0467163596061440	5.36714472395042	0.0452098382347281	5.85178297915775	0.0401124677056512	6.22950768595282	0.0335769980174530	6.50853501393997	0.0272489287417574	6.71237736299575	0.0217578170576980	6.86122910143961	0.0172174873919326	6.97049040077209	0.0135351910973258	7.05134059665821	0.0105633506072778	7.11174755059142	0.00815925488343927	7.15736877551400	0.00620309282953380	7.19223190509241	0.00459979452616954	7.21921707144540	0.00327562680243565	7.24039075370989	0.00217377627225734	7.25723555958225	0.00125035586513844	7.27080909915909	0.000471189250025095	7.28185504208295	-0.000190651577346102	7.29088199775985	-0.000756686694926900	7.29822071014087	-0.00124438604993460	7.30406659674457	-0.00166816237474887	7.30851235089188	-0.00204009052237542	7.31157377772752	-0.00237042159256662	7.31321098550885	-0.00266794262753545	7.31334633200489	-0.00294022001383520
0.357530007024577	-0.000938119130052595	0.349474926994822	-0.000218337304770722	0.339064020276276	0.000153346371785323	0.324705020145072	-0.000159258219781799	0.318425810065368	-0.00160118202191673	0.353997587144729	-0.00450818748163573	0.491784181553661	-0.00790769221883347	0.778222132642757	-0.00775197589278398	1.25105918180852	-0.00373849447215435	2.00250208595885	0.00769019059176079	3.07309606851117	0.0276253816647560	3.07309606851117	0.0276253816647560	3.42569436319319	0.0336165879748720	3.88057235091825	0.0400899453384218	4.41850361956483	0.0451749681108065	4.99110451969532	0.0466967315781512	5.53536205725548	0.0438297094898963	5.99915488757057	0.0378048411178769	6.35160906693770	0.0309285304496632	6.60681561274984	0.0246416378601642	6.79030169879971	0.0193636980488905	6.92247815374639	0.0150870505621765	7.01829450654245	0.0116624338492948	7.08833420560686	0.00892078483066827	7.14001668427429	0.00671423024089579	7.17854964968185	0.00492455496414501	7.20760857488884	0.00346060048149099	7.22980277548321	0.00225294393952180	7.24699122495986	0.00124873480795928	7.26049683198646	0.000407472101148887	7.27125313663330	-0.000302225528815203	7.27990617922041	-0.000905017218981508	7.28688658023281	-0.00142059464293653	7.29246175329938	-0.00186495710343360	7.29677482144571	-0.00225133272554290	7.29987460800030	-0.00259083842829089	7.30173961645989	-0.00289294584363653	7.30229793239855	-0.00316580200315897	7.30144430661215	-0.00341644100491834
0.354583653212659	-0.000592653737756965	0.349204580498725	0.000102878402332918	0.340228640382775	0.000492827696523257	0.324859341501306	0.000278823562592345	0.313409593567578	-0.00100415798349895	0.338146072328651	-0.00382925236159037	0.462480537611115	-0.00758728376225182	0.748701523847742	-0.00792369465601273	1.23663494203035	-0.00393380667779708	2.03235175782196	0.00820375807036733	3.18040511761765	0.0295041118726340	3.18040511761765	0.0295041118726340	3.55582988558087	0.0356230256391408	4.03474839390052	0.0418532253041273	4.59044466701849	0.0460741256414010	5.16650479738203	0.0462370626810360	5.69773871682751	0.0420828988079656	6.13750249624263	0.0353182468008006	6.46368897589528	0.0282678194232278	6.69540538998409	0.0221213710378141	6.85942138910145	0.0171020606600221	6.97594303491335	0.0131026630538986	7.05928325333779	0.00993306483868572	7.11936446861416	0.00741173983056265	7.16304659806072	0.00539035659161691	7.19509768152365	0.00375458154764186	7.21885764873645	0.00241818595995991	7.23668197724255	0.00131643831106554	7.25023724549558	0.000400524299479343	7.26069934264297	-0.000366736640284970	7.26888808542313	-0.00101405103425445	7.27536021876228	-0.00156394258783565	7.28047505361122	-0.00203440220076123	7.28444202497826	-0.00244007247508105	7.28735626074772	-0.00279309485005241	7.28922618512174	-0.00310371050604175	7.28999582196570	-0.00338067950919696	7.28956355150928	-0.00363156430443179	7.28779844687508	-0.00386291148030715
0.352913876609424	-0.000263345257712100	0.350100345145093	0.000396975551486989	0.342613361049349	0.000796503203557730	0.326599562876217	0.000677316207725154	0.310599416149979	-0.000435145867310971	0.324888988600944	-0.00313238968700058	0.434573390869376	-0.00715824081632410	0.718561718885849	-0.00807856539419327	1.22146944466724	-0.00413206073564165	2.06420954185061	0.00876032541641969	3.29491546774661	0.0314495314848722	3.29491546774661	0.0314495314848722	3.69350822715390	0.0376096054879969	4.19527166379818	0.0434285559458092	4.76514957114977	0.0465960719826204	5.33942651698259	0.0453402200487096	5.85298415488407	0.0400255321272676	6.26626498264946	0.0327191692819864	6.56578475803375	0.0256423770951817	6.77467783497579	0.0197133118315056	6.92025306651744	0.0149819176543819	7.02217428536767	0.0112636103643806	7.09398775701522	0.00834114846240053	7.14492074770609	0.00602780222229105	7.18127824801419	0.00417830452147783	7.20740613070679	0.00268377588808799	7.22632850954006	0.00146352464158261	7.24016502562136	0.000457660217579647	7.25040501962931	-0.000378649881882187	7.25808966812714	-0.00107940030576448	7.26393489287463	-0.00167077839971774	7.26841594274037	-0.00217332257123792	7.27182700481277	-0.00260345678953211	7.27432445558120	-0.00297458135843887	7.27595936159595	-0.00329784636002939	7.27670291540096	-0.00358269533038702	7.27646723499244	-0.00383723994215446	7.27512311172554	-0.00406850861768837	7.27251570943448	-0.00428260050638252
0.352451362783701	4.49881745119285e-05	0.352054096078421	0.000660634976212604	0.346078106002937	0.00106154923533186	0.329768716296497	0.00103188574330715	0.309874910109558	9.73879353183271e-05	0.314269785469949	-0.00243169054199988	0.408448236467738	-0.00663494418853383	0.687868510661509	-0.00821523960772175	1.20555141394087	-0.00433334938190133	2.09824282878356	0.00936306346825777	3.41684505435660	0.0334407203069917	3.41684505435660	0.0334407203069917	3.83858265409382	0.0395325637368944	4.36133096530574	0.0447552984103721	4.94112705270291	0.0467026639527857	5.50825383544169	0.0440287104909831	6.00003522510077	0.0377221061250814	6.38512443042854	0.0300689541689954	6.65809686634769	0.0230902455682172	6.84508725197216	0.0174345204516135	6.97333766853586	0.0130068113954132	7.06171399373395	0.00956597092953682	7.12291375995277	0.00687911608906866	7.16545947148336	0.00475993119696883	7.19511729974254	0.00306873120879936	7.21583336507047	0.00170309009847136	7.23033741803017	0.000588144077444008	7.24053152204628	-0.000331177771979441	7.24774256896485	-0.00109587060694283	7.25288873917850	-0.00173692311052498	7.25659126154131	-0.00227818009885705	7.25925110670513	-0.00273835255493626	7.26110301641035	-0.00313243202707425	7.26225480159388	-0.00347268795708577	7.26271704933067	-0.00376936970680630	7.26242660236138	-0.00403119589621215	7.26126601752731	-0.00426568750849465	7.25908043200160	-0.00447938424412786	7.25569272593127	-0.00467797298689521
0.353109910506623	0.000328287241507574	0.354946609163425	0.000891369593411184	0.350473784056991	0.00128609765900012	0.334195497416025	0.00133937574554421	0.311086025475581	0.000586307109166295	0.306280183545908	-0.00174038034681223	0.384434620968921	-0.00603273749515854	0.656692817338751	-0.00833234942455918	1.18886937673510	-0.00453767559598395	2.13463147752156	0.0100154464035656	3.54632150925707	0.0354498694554335	3.54632150925707	0.0354498694554335	3.99072890276945	0.0413409113801688	4.53188744337466	0.0457741473335542	5.11676871441849	0.0463721234695005	5.67148667552590	0.0423427299527235	6.13807896142252	0.0352403441765381	6.49398174680713	0.0274212549054633	6.74095326318795	0.0206401878286056	6.90714011253681	0.0152951265882879	7.01922190514434	0.0111760272102186	7.09508534989567	0.00800355442053480	7.14653662534742	0.00553841622437479	7.18140252758843	0.00359888301268496	7.20493455464534	0.00205254505904806	7.22070446039585	0.000803981231279227	7.23116975719445	-0.000215790375130642	7.23803288859814	-0.00105716442171766	7.24247243135145	-0.00175750362842309	7.24529455611833	-0.00234499822925449	7.24703431478151	-0.00284133736688175	7.24802501868245	-0.00326356368661518	7.24844714016322	-0.00362536756320109	7.24836400588835	-0.00393799370397874	7.24774897357233	-0.00421087532724040	7.24650715406025	-0.00445207273055026	7.24449368008353	-0.00466856804663884	7.24152980773519	-0.00486645212565218	7.23741763483114	-0.00505102984255956
0.354789337727959	0.000583274725945326	0.358650677165783	0.00108750908934852	0.355645832306915	0.00146919778450538	0.339698665919263	0.00159777994783483	0.314058140226724	0.00102585541740963	0.300863828582619	-0.00107059572116275	0.362803077011812	-0.00536759021813138	0.625110707296863	-0.00842853619458961	1.17141200139274	-0.00474495221263027	2.17356895716321	0.0107212498132354	3.68335498374508	0.0374416308648400	3.68335498374508	0.0374416308648400	4.14942002136165	0.0429778421389972	4.70568715763843	0.0464316807254919	5.29041579012323	0.0456017021886170	5.82780159404213	0.0403364645049307	6.26655659212551	0.0326465322133220	6.59292497827067	0.0248206536067985	6.81477560480871	0.0183124575548443	6.96137107541295	0.0132995959270750	7.05844409735477	0.00948567862031524	7.12278545392936	0.00656867476045786	7.16529853245700	0.00431002079665355	7.19313706168720	0.00253552520725053	7.21106723231515	0.00112109038619312	7.22231328850488	-2.14889362871729e-05	7.22908252333262	-0.000955430638105326	7.23289502548359	-0.00172668004633303	7.23479434777031	-0.00236921005015289	7.23548482765458	-0.00290863411633768	7.23542314556155	-0.00336467488144776	7.23488097729250	-0.00375286232154259	7.23398921636979	-0.00408571093475763	7.23277039759620	-0.00437353998934786	7.23116359208491	-0.00462504425347288	7.22904455664972	-0.00484768576061123	7.22624295171294	-0.00504795362064314	7.22255778429850	-0.00523152428355622	7.21777176539653	-0.00540334605797621
0.357378444181066	0.000807460624734135	0.363034140385340	0.00124816855644094	0.361437586806419	0.00161076168724406	0.346091302629224	0.00180619178616692	0.318597299333895	0.00141167189142921	0.297920719274656	-0.000433201666577343	0.343763359282034	-0.00465574534439273	0.593203314098483	-0.00850248031204060	1.15316843918376	-0.00495500084886613	2.21526347083390	0.0114845417997165	3.82780919651033	0.0393729053601448	3.82780919651033	0.0393729053601448	4.31390826752452	0.0443831879279728	4.88129143753648	0.0466851678582287	5.46043278783010	0.0444084201956263	5.97609659667471	0.0380732845981053	6.38515148455244	0.0300018109223394	6.68219420325982	0.0223022884159965	6.88004896608633	0.0161199041756139	7.00832373215897	0.0114479506427687	7.09152384428604	0.00792963487374210	7.14528077020082	0.00525276719344125	7.17960736471500	0.00318480816477895	7.20101630297397	0.00156106129319289	7.21382083816132	0.000266269602999580	7.22092490531799	-0.000780596793457100	7.22430693495745	-0.00163722966292057	7.22532097122291	-0.00234540563265984	7.22488788008933	-0.00293597093949072	7.22361949669105	-0.00343218829535508	7.22190122653368	-0.00385199968552652	7.21994855718468	-0.00420957148775347	7.21784703420792	-0.00451635991902877	7.21558173155396	-0.00478185035833034	7.21306009590837	-0.00501406951237116	7.21013069280846	-0.00521993454032121	7.20659949957453	-0.00540548138035812	7.20224478532713	-0.00557600124396096	7.19683118173369	-0.00573610669267588
0.360757964092893	0.000999130325582742	0.367962774584148	0.00137320309742672	0.367693422640046	0.00171149561051265	0.353184841511295	0.00196473397138486	0.324495455167858	0.00174077356474722	0.297312252662120	0.000162348825597736	0.327464013344609	-0.00391336712001567	0.561056637482304	-0.00855293186611705	1.13412867076915	-0.00516755029957883	2.25993902973097	0.0123096638314379	3.97937273700896	0.0411932945541309	3.97937273700896	0.0411932945541309	4.48321808177140	0.0454969311159341	5.05712486689451	0.0465069486355390	5.62528034066123	0.0428277007094253	6.11551702530743	0.0356206034455888	6.49376507672623	0.0273596435689267	6.76214639058622	0.0198922404217503	6.93729601945073	0.0140692169057595	7.04853577004887	0.00973687211691710	7.11895490901195	0.00650028524983304	7.16300466651841	0.00404686675456900	7.18983686209345	0.00215384402891239	7.20536111106919	0.000667184539092869	7.21347140640603	-0.000519382422540349	7.21677809745916	-0.00147993144286007	7.21705106586527	-0.00226694574418729	7.21549350477754	-0.00291834498440291	7.21291492148633	-0.00346211985327216	7.20984313040688	-0.00391940560597359	7.20659866923052	-0.00430654223748117	7.20334573683126	-0.00463647291827418	7.20012833296599	-0.00491970442374090	7.19689707045003	-0.00516497158168627	7.19353018096535	-0.00537969599072985	7.18985101150807	-0.00557029671582587	7.18564350519548	-0.00574239056244519	7.18066660314842	-0.00590090759911177	7.17466809422542	-0.00605014109166724
0.364803447726210	0.00115731742401137	0.373302987018344	0.00146315061362623	0.374261615668617	0.00177282026857029	0.360792806926607	0.00207447146109452	0.331535591814366	0.00201150874318756	0.298866726007592	0.000708112313357212	0.313993252238276	-0.00315620311529863	0.528861801932146	-0.00849415697254574	1.11428385939208	-0.00538223456359110	2.30783643193080	0.0132011971289374	4.13753350810533	0.0428464356634799	4.13753350810533	0.0428464356634799	4.65615385803505	0.0462635762416483	5.23153801881369	0.0458876457833028	5.78357959500932	0.0409101271842649	6.24546250337018	0.0330451114502481	6.59248527387918	0.0247644503621296	6.83322264208757	0.0176084202724978	6.98705593574842	0.0121621667779508	7.08252803940943	0.00816065100855568	7.14120072012031	0.00518914938265280	7.17635655025328	0.00294196868413366	7.19632768705627	0.00120858006263846	7.20646200486774	-0.000153823224894434	7.21026795920873	-0.00124265988921457	7.21008798348120	-0.00212539221278385	7.20750243592784	-0.00284966118192842	7.20357764839042	-0.00344985549449783	7.19902207523942	-0.00395138020343055	7.19428716163639	-0.00437345879218132	7.18963432695409	-0.00473099816772404	7.18518086823684	-0.00503584873656437	7.18093264694405	-0.00529766737076753	7.17680851446603	-0.00552451332925685	7.17265967211027	-0.00572325869671553	7.16828605567069	-0.00589986480859606	7.16345110415386	-0.00605955782003964	7.15789575795227	-0.00620692597228434	7.15135214460649	-0.00634595562104490
0.369388016917605	0.00128176303239180	0.378924279968780	0.00151916511454941	0.380996888975940	0.00179678292326346	0.368734199532204	0.00213731137713569	0.339496628024857	0.00222348431603892	0.302385134786698	0.00119771051250761	0.303381065823332	-0.00239927254203887	0.497140138923106	-0.00829242156945198	1.09362671190031	-0.00559859067271473	2.35921408264910	0.0141639091780930	4.30155993195195	0.0442723756435091	4.30155993195195	0.0442723756435091	4.83132508486774	0.0466369447647759	5.40287943740939	0.0448376004860429	5.93416193563775	0.0387168908628155	6.36557730531607	0.0304089015263285	6.68155146081377	0.0222512423572927	6.89591930011489	0.0154617249283733	7.02986783255811	0.0103967568534269	7.11079692794215	0.00671197547650770	7.15869193591880	0.00398735071439238	7.18570219177981	0.00192929149767096	7.19938912439877	0.000340987759118505	7.20458148932337	-0.000909034567055711	7.20443506352581	-0.00190967393706076	7.20104859508986	-0.00272220241602117	7.19583051387237	-0.00338981061739496	7.18972304438875	-0.00394368433282344	7.18334288756771	-0.00440690529218546	7.17707197532911	-0.00479699000524159	7.17111774035419	-0.00512756984766438	7.16555449084553	-0.00540952228368430	7.16035299829872	-0.00565174433835591	7.15540278380102	-0.00586168641093032	7.15053000552683	-0.00604571952707445	7.14551285373109	-0.00620938153012796	7.14009569501813	-0.00635753116980287	7.13400273116014	-0.00649442972755421	7.12695156961358	-0.00662376530543962
0.374384947115339	0.00137286363117961	0.384701450072301	0.00154294292837909	0.387762617836742	0.00178596406756415	0.376836487729977	0.00215589347409018	0.348158007458019	0.00237747101391239	0.307647111791666	0.00162634595863986	0.295602447400762	-0.00165659003888574	0.466399704789645	-0.00796292219777617	1.07215184803268	-0.00581605650896877	2.41434856993433	0.0152026735437176	4.47049292832444	0.0454110069664915	4.47049292832444	0.0454110069664915	5.00718941201368	0.0465847493262765	5.56956953173584	0.0433862234211759	6.07610035855584	0.0363146802591614	6.47572803081912	0.0277667459347344	6.76131949478922	0.0198460094174731	6.95076361791388	0.0134572858292887	7.06625833035603	0.00876823204823762	7.13380943988083	0.00538256448711905	7.17182558922395	0.00288597332771512	7.19137490141807	0.00100046187605440	7.19930119672972	-0.000456357681398289	7.19995654156315	-0.00160485051114567	7.19617539956904	-0.00252585943832162	7.18983538621516	-0.00327493426102599	7.18218910175998	-0.00389121560101546	7.17406618966217	-0.00440300776530855	7.16599992714596	-0.00483131954347515	7.15830883831507	-0.00519215231761994	7.15115092735908	-0.00549800726906546	7.14456099332722	-0.00575889786986761	7.13847744259468	-0.00598304194646115	7.13276265930317	-0.00617733971287338	7.12721957474782	-0.00634770276887497	7.12160618015104	-0.00649927392743510	7.11564912217955	-0.00663656290345738	7.10905707708932	-0.00676351480248483	7.10153424667940	-0.00688352476321275
0.379670036383078	0.00143160963618905	0.390516500692975	0.00153664415993249	0.394432677518854	0.00174338142318753	0.384938175099047	0.00213347470801906	0.357303900115451	0.00247529080611475	0.314416861308735	0.00199078054474278	0.290581592158840	-0.000940931338617057	0.437099724109842	-0.00751916139399289	1.04985617768072	-0.00603396880931373	2.47353488129285	0.0163223544974802	4.64315243382462	0.0462063851673886	4.64315243382462	0.0462063851673886	5.18211156136837	0.0460922074993400	5.73016854681654	0.0415793501338979	6.20872168002904	0.0337707564277998	6.57597303174937	0.0251645494552626	6.83222907970618	0.0175666041419458	6.99829411042529	0.0115956842461939	7.09673264808144	0.00726992994860964	7.15200042095132	0.00416366203184349	7.18096540798654	0.00187632257200443	7.19367729443875	0.000147638169039288	7.19631702873117	-0.00119023123086659	7.19280115404277	-0.00224699726136035	7.18567227969714	-0.00309599501197144	7.17660763466810	-0.00378754113173008	7.16671858212302	-0.00435712292325352	7.15673251886261	-0.00483047203825870	7.14710670852746	-0.00522675998642208	7.13810167330949	-0.00556065073365553	7.12983002049933	-0.00584364801777926	7.12229012736633	-0.00608499944150076	7.11539047161030	-0.00629231511964512	7.10896828575705	-0.00647199606215709	7.10280494457481	-0.00662952963570218	7.09663968871900	-0.00676968670298972	7.09018273585497	-0.00689664183420247	7.08312841556466	-0.00701403104794163	7.07516862365449	-0.00712495882713460
0.385123730138298	0.00145951690587154	0.396260253265737	0.00150281164027399	0.400892928115518	0.00167239375602213	0.392890927373608	0.00207381128554074	0.366726954998354	0.00251969079337955	0.322448954155484	0.00228928043013821	0.288196902315463	-0.000263644642019334	0.409646094246551	-0.00697601653298263	1.02673928505959	-0.00625156157212226	2.53708611166063	0.0175276461244100	4.81816115098634	0.0466115099388535	4.81816115098634	0.0466115099388535	5.35443328074792	0.0451640304196646	5.88343177443787	0.0394750650221738	6.33160133381042	0.0311487935145010	6.66652782040872	0.0226388334433856	6.89477499098855	0.0154238938398157	7.03904531931305	0.00987405776281447	7.12176863572896	0.00589397368367717	7.16577143754722	0.00304641192888133	7.18644298175875	0.000950108378900749	7.19288343755556	-0.000636413325226126	7.19066533511749	-0.00186673989699171	7.18330886090065	-0.00284053906642756	7.17309207553232	-0.00362423198905260	7.16151071354486	-0.00426339449180713	7.14954801668889	-0.00479024499398961	7.13783833230201	-0.00522823480813150	7.12676945956210	-0.00559491744099661	7.11654867952001	-0.00590378246580281	7.10724675511577	-0.00616545632672183	7.09882837735430	-0.00638850829425153	7.09117427726338	-0.00658000345572130	7.08409834138317	-0.00674588731163006	7.07736193597956	-0.00689125216996156	7.07068692114504	-0.00702051506338408	7.06376833114398	-0.00713752524213529	7.05628730670824	-0.00724561343910901	7.04792453312508	-0.00734759320638345
0.390632978764763	0.00145855339204060	0.401833651745451	0.00144428944877806	0.407042339606616	0.00157660674590376	0.400561254839241	0.00198104130137300	0.376231560522659	0.00251420797851964	0.331493863510899	0.00252153136711586	0.288286623285252	0.000365490685549252	0.384386726846463	-0.00634942254586379	1.00280381789014	-0.00646796509418501	2.60533247090598	0.0188228536508472	4.99398625975580	0.0465929395067573	4.99398625975580	0.0465929395067573	5.52254741803301	0.0438243786197474	6.02834738455198	0.0371387025340804	6.44454428893727	0.0285058186135188	6.74772996094986	0.0202170144563576	6.94948284363212	0.0134230031065357	7.07353650665280	0.00828705945104180	7.14181316740661	0.00463181948667213	7.17549089453015	0.00202213350678493	7.18855951143847	9.95678316628723e-05	7.18924121932066	-0.00135827770410446	7.18255294043437	-0.00249132488538462	7.17165519552113	-0.00338990226294367	7.15858652519348	-0.00411412919160159	7.14467821844410	-0.00470532348072239	7.13079709105251	-0.00519280113292320	7.11749256763718	-0.00559800650515152	7.10508873445384	-0.00593707714247127	7.09374380273178	-0.00622247644312346	7.08348981175501	-0.00646406132573785	7.07426018923544	-0.00666980004747053	7.06590987956819	-0.00684626697630586	7.05823107596109	-0.00699898895713436	7.05096658381112	-0.00713268684174329	7.04382219214757	-0.00725143743287648	7.03647896669742	-0.00735877085105241	7.02860600783136	-0.00745771347866231	7.01987389063826	-0.00755078549272814
0.396092813418956	0.00143106305170293	0.407148761790812	0.00136414287537190	0.412793768257957	0.00145978283311865	0.407831757154328	0.00185957071454235	0.385636585598096	0.00246302918030938	0.341303137513074	0.00268852893674953	0.290654932250790	0.000938358252067673	0.361608151782251	-0.00565601856397080	0.978055878808471	-0.00668220588012536	2.67861934975256	0.0202116029770891	5.16899722130338	0.0461345006919669	5.16899722130338	0.0461345006919669	5.68496827808412	0.0421147575081231	6.16415508614246	0.0346377910869125	6.54755645107413	0.0258903383594122	6.82000599927916	0.0179182190294587	6.99688951948105	0.0115645236419886	7.10226369513373	0.00682765785335859	7.15728037707082	0.00347467726923068	7.18149505087995	0.00108251721759700	7.18758793780104	-0.000682459035665328	7.18297482654325	-0.00202387714850283	7.17216726471703	-0.00306877813887729	7.15800004377614	-0.00389890680635041	7.14229490278026	-0.00456869128114301	7.12623394273877	-0.00511565589259633	7.11057790317377	-0.00556655906617176	7.09579841620259	-0.00594109131618659	7.08216087473150	-0.00625415874108937	7.06977805763279	-0.00651733214809325	7.05864601546581	-0.00673979468361796	7.04866906086579	-0.00692898113413165	7.03967812046650	-0.00709102154559271	7.03144521882136	-0.00723105458715345	7.02369596792877	-0.00735344814547845	7.01612135102698	-0.00746194832510072	7.00838966238705	-0.00755976911497314	7.00015911124489	-0.00764963104960748	6.99109127511947	-0.00773375674205312
0.401407633107107	0.00137968899437180	0.412129472939593	0.00126558144121214	0.418074402140086	0.00132575662180390	0.414601947272758	0.00171396499256371	0.394777589959154	0.00237085009638705	0.351634122136662	0.00279244852016625	0.295078303545956	0.00144855313629977	0.341533490859653	-0.00491277557229186	0.952505415288768	-0.00689320767630330	2.75730414788731	0.0216964632066510	5.34153506897360	0.0452394182727216	5.34153506897360	0.0452394182727216	5.84039100351714	0.0400902183672462	6.29034655903628	0.0320375876593007	6.64081089270075	0.0233415483089285	6.88384204332450	0.0157544006672576	7.03752798872641	0.00984561576767828	7.12569445924433	0.00548778284661977	7.16855129222712	0.00241382432972137	7.18408966069215	0.000219757035095247	7.18377529268354	-0.00140248875579740	7.17428724032407	-0.00263847568461828	7.15967872880099	-0.00360326877993733	7.14248986954829	-0.00437080260512479	7.12434603947232	-0.00499040912414683	7.10629369723710	-0.00549625969952650	7.08899659566425	-0.00591287624063230	7.07285478566000	-0.00625842767998308	7.05807932040649	-0.00654675574342134	7.04474070463872	-0.00678865795157413	7.03280139390511	-0.00699272787001837	7.02213849527239	-0.00716592506228075	7.01256052432272	-0.00731397422210978	7.00382075688012	-0.00744165042561529	6.99562891732823	-0.00755298244234270	6.98766241871849	-0.00765139160185457	6.97957797443539	-0.00773977601925779	6.97102406096595	-0.00782054689408585	6.96165438904113	-0.00789562377432063
0.406492203242265	0.00130729764867188	0.416711917676522	0.00115188632464447	0.422825898909512	0.00117835706932912	0.420788679156637	0.00154884829560786	0.403508506814983	0.00224273713230261	0.362254166448912	0.00283650003677005	0.301311982862475	0.00189138731128224	0.324321843510742	-0.00413662224635414	0.926166603404129	-0.00709979388696946	2.84175151022133	0.0232784669912474	5.50998639299056	0.0439304314401761	5.50998639299056	0.0439304314401761	5.98773463906189	0.0378145207645217	6.40665067737405	0.0293976243469734	6.72461264869881	0.0208894079483331	6.93975880109448	0.0137315732595626	7.07191604267427	0.00826096344208271	7.14426490921940	0.00425883202947586	7.17597449631142	0.00144083174321730	7.18355202630488	-0.000573366040263257	7.17734515589658	-0.00206638009622739	7.16336268975200	-0.00320669743238800	7.14524304788903	-0.00409837614602326	7.12525979786120	-0.00480830876061922	7.10486019052302	-0.00538130114777025	7.08496697310524	-0.00584858462774052	7.06615483288798	-0.00623274079034553	7.04875761078727	-0.00655062832342845	7.03293577320016	-0.00681517453527469	7.01872028277571	-0.00703650914413723	7.00604209530201	-0.00722270926018542	6.99475281727674	-0.00738030867437600	6.98464002495010	-0.00751465875995339	6.97543958200600	-0.00763019016596622	6.96684658601365	-0.00773060222258215	6.95852609858861	-0.00781899426517518	6.95012444584084	-0.00789794651116316	6.94128154579339	-0.00796955579820846	6.93164439553006	-0.00803543223341618
0.411272372241588	0.00121690550622433	0.420844625899533	0.00102634326035123	0.427004243042996	0.00102133734863830	0.426326210232753	0.00136881160648739	0.411702813712393	0.00208399512052204	0.372944261451137	0.00282477253321045	0.309096413394966	0.00226385536756557	0.310069064001407	-0.00334408469669611	0.899058219776496	-0.00730069162988412	2.93232656293200	0.0249565157259974	5.67285420463753	0.0422478390071652	5.67285420463753	0.0422478390071652	6.12616626227749	0.0353550242437328	6.51300769996788	0.0267694346063962	6.79936490733821	0.0185553242645127	6.98829127549802	0.0118510291949314	7.10054835880143	0.00680357093940276	7.15837837343016	0.00313205663370497	7.17986752128079	0.000547721126227030	7.18013330001317	-0.00130343756705142	7.16850013203457	-0.00267933869218118	7.15036901994491	-0.00373255413057361	7.12900339282645	-0.00455712702756406	7.10643554701985	-0.00521365441942911	7.08395074559522	-0.00574295505054445	7.06235844833120	-0.00617370354161828	7.04215112425553	-0.00652681213608031	7.02360101397319	-0.00681801994453868	7.00682121313703	-0.00705947315311539	6.99180549943698	-0.00726072585277116	6.97845516653947	-0.00742940126960268	6.96659785317997	-0.00757164857529280	6.95600155833175	-0.00769247140543883	6.94638600639624	-0.00779597021268719	6.93743289886016	-0.00788552087115924	6.92879615885022	-0.00796390083116993	6.92011292967164	-0.00803336857132464	6.91101576610249	-0.00809570045500208	6.90114612963265	-0.00815219033645120
0.415685518181587	0.00111160975281699	0.424488436848975	0.000892181706439565	0.430579352510504	0.000858312952546125	0.431165934075214	0.00117833076288965	0.419254218340804	0.00190004348826345	0.383502082731629	0.00276207358848524	0.318163470902501	0.00256456456141074	0.298809854405622	-0.00255095333981592	0.871203995109390	-0.00749453767993913	3.02938570044178	0.0267266623775635	5.82881833039496	0.0402458114241164	5.82881833039496	0.0402458114241164	6.25510638687653	0.0327780046367805	6.60953685225133	0.0241954127805393	6.86553846742614	0.0163532002072484	7.02997290415219	0.0101104595100774	7.12389130572540	0.00546540620934488	7.16840535899858	0.00209884693797480	7.18051873464092	-0.000272932944875071	7.17406091131895	-0.00197639084835088	7.15742428552899	-0.00324593511970972	7.13545994503643	-0.00421947883278284	7.11109240627771	-0.00498203543318188	7.08613520522454	-0.00558862040032959	7.06172578177317	-0.00607656951503244	7.03856933862935	-0.00647235355640363	7.01708199499905	-0.00679546128492903	6.99747831652376	-0.00706068267716697	6.97982676917867	-0.00727949996008570	6.96408597717591	-0.00746097099207044	6.95012919100481	-0.00761231764446368	6.93776147268770	-0.00773933782284664	6.92673251979563	-0.00784670704651458	6.91674714436178	-0.00793820534908929	6.90747486557047	-0.00801688791618171	6.89855968447053	-0.00808520822510350	6.88963078294830	-0.00814509782482653	6.88031457200972	-0.00819800586177399	6.87024818142075	-0.00824490312418702
0.419680742032480	0.000994523839829897	0.427616193119222	0.000752520818118274	0.433534466525822	0.000692708326518243	0.435275821689942	0.000981694937044253	0.426076894643292	0.00169630283417455	0.393744425430704	0.00265376820696228	0.328242380791955	0.00279363375746389	0.290521052839593	-0.00177198706921311	0.842632941788251	-0.00767988653070684	3.13326446399965	0.0285812757177137	5.97677981696263	0.0379876086515196	5.97677981696263	0.0379876086515196	6.37421814962771	0.0301448868205267	6.69650128643485	0.0217086201077297	6.92364548120139	0.0142906476025382	7.06532369046932	0.00850493246346518	7.14237993270432	0.00423790545000835	7.17468444445441	0.00115093614309059	7.17818953843505	-0.00102794211111445	7.16554102892374	-0.00259750824458027	7.14428549072210	-0.00377013224322731	7.11877716687459	-0.00467036353927175	7.09163406633986	-0.00537514375248904	7.06447084968109	-0.00593458109165912	7.03828945956076	-0.00638299576365231	7.01369859379469	-0.00674497690063447	6.99104300538976	-0.00703881093229963	6.97048290138186	-0.00727848946275511	6.95204444404694	-0.00747493234086294	6.93565285723916	-0.00763676833410010	6.92115478551829	-0.00777086095236890	6.90833399205321	-0.00788268288121363	6.89692308435608	-0.00797659567019404	6.88661315903106	-0.00805606474193699	6.87706276109553	-0.00812382462689243	6.86790719686920	-0.00818200102151456	6.85876892941510	-0.00823219247281215	6.84926947130108	-0.00827551398944104	6.83904284953394	-0.00831260690530433
0.423218827529043	0.000868718795061341	0.430212243002725	0.000610322536086949	0.435865346673253	0.000527712076639819	0.438639611207373	0.000782945750730457	0.432105310970945	0.00147809327900594	0.403509036903113	0.00250562141442345	0.339065208350931	0.00295256628702578	0.285125963438616	-0.00102066177042648	0.813379647213953	-0.00785522077353074	3.24426209501862	0.0305081078823306	6.11588651206314	0.0355404694583417	6.11588651206314	0.0355404694583417	6.48338421884767	0.0275096323052402	6.77427357281252	0.0193332872037992	6.97421783698055	0.0123702176549119	7.09484175878844	0.00702771496274557	7.15641665173204	0.00311235776636964	7.17752382645196	0.000280539614942343	7.17311674166498	-0.00172347464388867	7.15476099185446	-0.00317143684399801	7.12923766751560	-0.00425531876222862	7.10045234742529	-0.00508759920393642	7.07074539365721	-0.00573806459414405	7.04155000770334	-0.00625254635050543	7.01374326254713	-0.00666277892157607	6.98784394034269	-0.00699176159625592	6.96412961897067	-0.00725677546364478	6.94270892745112	-0.00747114541323590	6.92356769306058	-0.00764531546306602	6.90659925936400	-0.00778754069686227	6.89162495564152	-0.00790436022105201	6.87840843759137	-0.00800094073258484	6.86666638928928	-0.00808133897256369	6.85607737301255	-0.00814870807915991	6.84629017158869	-0.00820545971162157	6.83693264056761	-0.00825338673583798	6.82762179052675	-0.00829374820836182	6.81797550670596	-0.00832731834513434	6.80762596510821	-0.00835440347299643
0.426271990334972	0.000737170831929479	0.432271778229695	0.000468351898410990	0.437579323541170	0.000366240605287782	0.441255785978573	0.000585826919383248	0.437293696202925	0.00125054539843195	0.412655867386788	0.00232364818111308	0.350371832809481	0.00304410208771810	0.282499553003519	-0.000308967346087874	0.783484523851907	-0.00801896395036872	3.36262247183068	0.0324893141878497	6.24553982373724	0.0329708780048263	6.24553982373724	0.0329708780048263	6.58267585476126	0.0249172899299053	6.84330391337296	0.0170857607308006	7.01779007068739	0.0105905532678183	7.11899774132281	0.00567093952916076	7.16637119391328	0.00208018976862445	7.17720330218296	-0.000519556057467674	7.16551500296797	-0.00236504886192301	7.14189166339951	-0.00370221412126437	7.11242288321764	-0.00470434674158748	7.08060892784110	-0.00547311706871756	7.04853800029338	-0.00607202287170938	7.01747696003018	-0.00654320329081770	6.98818708143054	-0.00691619921533837	6.96110277099562	-0.00721268202810887	6.93643792006527	-0.00744910091551965	6.91425189550280	-0.00763822718312179	6.89449185676925	-0.00779010106763411	6.87702059752696	-0.00791264815324622	6.86163530904267	-0.00801210856671430	6.84808066929812	-0.00809335593125149	6.83605857878864	-0.00816014685220323	6.82523624301914	-0.00821532152226356	6.81525390609911	-0.00826096475178750	6.80573323725112	-0.00829853076103326	6.79628708543526	-0.00832893266963830	6.78653100371236	-0.00835259794185661	6.77609658780989	-0.00836949356914374
0.428823440886830	0.000602715597672665	0.433800034284979	0.000329144518949276	0.438694220170331	0.000210909877662147	0.443136380262300	0.000393744091048864	0.441615191942631	0.00101852405384095	0.421067771510025	0.00211397361170040	0.361914336537485	0.00307205469701843	0.282474327818540	0.000352745014713385	0.752994006483344	-0.00816949597910532	3.48851138212659	0.0345005107039644	6.36538501977832	0.0303407174745418	6.36538501977832	0.0303407174745418	6.67231828257391	0.0224035551005941	6.90409236965814	0.0149756773312413	7.05488640903447	0.00894740948215556	7.13823143478045	0.00442613005166548	7.17258149539424	0.00113316895931392	7.17397651933809	-0.00125594222734216	7.15557926822057	-0.00295754314097507	7.12708967601246	-0.00419330034220833	7.09397330837975	-0.00511957157585108	7.05936379042352	-0.00582843065816718	7.02511947985702	-0.00637789791342591	6.99235388683247	-0.00680695793868535	6.96172014294053	-0.00714331305353477	6.93357288134901	-0.00740753944354800	6.90806518069888	-0.00761540489222390	6.88520906571553	-0.00777922228424344	6.86491444747384	-0.00790868615261109	6.84701475187936	-0.00801142605644589	6.83128412737841	-0.00809340054361818	6.81744936531310	-0.00815919727305747	6.80519871175098	-0.00821227340713104	6.79418919984549	-0.00825515304619628	6.78405377576588	-0.00828958890201847	6.77440920941592	-0.00831669044038930	6.76486550261774	-0.00833701888547489	6.75503719211463	-0.00835065009661373	6.74455657782365	-0.00835720898558268
0.430866786254529	0.000468009210084830	0.434811380034676	0.000194981043238895	0.439237182310023	6.40149139765622e-05	0.444305650132276	0.000209734381335203	0.445060739368165	0.000786565027035113	0.428650703322697	0.00188270561364945	0.373460761809101	0.00304113870670575	0.284846701024712	0.000955865512368703	0.721960686890677	-0.00830517117818652	3.62199047930664	0.0365099995969229	6.47528892743081	0.0277045682589765	6.47528892743081	0.0277045682589765	6.75265579003937	0.0199950988324780	6.95716566441344	0.0130071995995640	7.08601140083610	0.00743451942619156	7.15295022447443	0.00328460465447922	7.17535523593760	0.000263542723435206	7.16807336657795	-0.00193456592183994	7.14348714925068	-0.00350521761787725	7.11049954598147	-0.00464761536513436	7.07401301935368	-0.00550289334390364	7.03682876172922	-0.00615467803981984	7.00059463898150	-0.00665626550155873	6.96628185688659	-0.00704397677179491	6.93444178404652	-0.00734399401606201	6.90535305398942	-0.00757600236494094	6.87911027721800	-0.00775521635210597	6.85567972730964	-0.00789356817989839	6.83493529040937	-0.00800045131031679	6.81668209805674	-0.00808322257033334	6.80067229834868	-0.00814756883927692	6.78661586937764	-0.00819779364817308	6.77418853535180	-0.00823705195414859	6.76303835686878	-0.00826754664287122	6.75279224420576	-0.00829069229530566	6.74306337784186	-0.00830724768252189	6.73346024798026	-0.00831741709015921	6.72359770679379	-0.00832092140763641	6.71311005005845	-0.00831704263000876
0.432405296636329	0.000335496071282471	0.435328322501650	6.78682917329976e-05	0.439243443813395	-7.24834711507416e-05	0.444798645153879	3.64449974565861e-05	0.447637748390765	0.000558824045696404	0.435333454638136	0.00163582153214725	0.384798208492397	0.00295679312341002	0.289383664248511	0.00149358000239008	0.690443376248853	-0.00842433883174698	3.76298884130624	0.0384783391550512	6.57530945287334	0.0251081745272241	6.57530945287334	0.0251081745272241	6.82411901415007	0.0177104104026891	7.00305858465916	0.0111802017182940	7.11164354599410	0.00604430401802225	7.16352884615208	0.00223777545006576	7.17497181253475	-0.000535872704774176	7.15970241034814	-0.00256072850964129	7.12940120613729	-0.00401174391974135	7.09225564428773	-0.00506757818257086	7.05265964355973	-0.00585579888530585	7.01311195621832	-0.00645266414150114	6.97506657047959	-0.00690743981651509	6.93936166032152	-0.00725422815674426	6.90645207181764	-0.00751797372890994	6.87654349052672	-0.00771764681986342	6.84967395737430	-0.00786801508329216	6.82576532152607	-0.00798069089292153	6.80465652144946	-0.00806479837354535	6.78612539640069	-0.00812743529080606	6.76990311116643	-0.00817401984152111	6.75568390522998	-0.00820856855306684	6.74313212903256	-0.00823392850427251	6.73188809235658	-0.00825197478678619	6.72157395502927	-0.00826377752213647	6.71180063948425	-0.00826973946283172	6.70217647672099	-0.00826970423116458	6.69231797576173	-0.00826303621788549	6.68186271943576	-0.00824867585132938
0.433451061832056	0.000207383316359611	0.435380451402614	-5.04732734258884e-05	0.438755053615337	-0.000196965205776500	0.444659713974488	-0.000123879716928399	0.449368594801991	0.000339037557697708	0.441066990917740	0.00137906956572120	0.395735265994001	0.00282500571622091	0.295829585319219	0.00196087857762595	0.658507085879053	-0.00852536613849486	3.91127378720138	0.0403584735685092	6.66566111971583	0.0225879343958790	6.66566111971583	0.0225879343958790	6.88719595130201	0.0155609243251487	7.04229967040293	0.00949133787939882	7.13223134858459	0.00476843620654588	7.17031012956363	0.00127736421515867	7.17168458041541	-0.00127164139395020	7.14905330962923	-0.00313909939182422	7.11347110767559	-0.00448024022917926	7.07248401537582	-0.00545514807617187	7.03002584549427	-0.00617940419779561	6.98831896041598	-0.00672290303130574	6.94863756853832	-0.00713151528209588	6.91169448534735	-0.00743752366137562	6.87785226950038	-0.00766488253011666	6.84724609251425	-0.00783199620294961	6.81985895948771	-0.00795327058896655	6.79556942037354	-0.00804004276117409	6.77418244465831	-0.00810118692900341	6.75544954535018	-0.00814354645341187	6.73908192061586	-0.00817226752155542	6.72475916398594	-0.00819107266485708	6.71213542577236	-0.00820249306508736	6.70084451323185	-0.00820806850826039	6.69050514488079	-0.00820851850959925	6.68072733491548	-0.00820388552281726	6.67112061883329	-0.00819365047116871	6.66130450614211	-0.00817682186071100	6.65092114879236	-0.00815200232005298
0.434024062320870	8.56216528255516e-05	0.435003346594723	-0.000158616173187687	0.437819588715156	-0.000308151322343853	0.443940974399154	-0.000269403510261945	0.450288988398634	0.000130494466222153	0.445823440968426	0.00111788518681211	0.406103791062623	0.00265214288174587	0.303912965649182	0.00235452201728070	0.626222917791724	-0.00860666328024184	4.06642344970996	0.0420966497723529	6.74668010352404	0.0201711789955730	6.74668010352404	0.0201711789955730	6.94240743988916	0.0135522511456236	7.07540068361580	0.00793496143584749	7.14819127364462	0.00359827698661097	7.17360643658062	0.000395551129144911	7.16572323473199	-0.00194968537282336	7.13629916000601	-0.00367374022192424	7.09583565335996	-0.00491330976406479	7.05130403910342	-0.00581186665107247	7.00622065268199	-0.00647449693690116	6.96255385780101	-0.00696566012322608	6.92140988635196	-0.00732840829089976	6.88338243955767	-0.00759355915763238	6.84874514987916	-0.00778428974645462	6.81756459309488	-0.00791856048660988	6.78976998652598	-0.00801048000436211	6.76519756511058	-0.00807113888109756	6.74361925482877	-0.00810916917245097	6.72476120529223	-0.00813115615016546	6.70831568707801	-0.00814196501711240	6.69394877289223	-0.00814501383383059	6.68130561995670	-0.00814250810586303	6.67001481046125	-0.00813564439683912	6.65969295296895	-0.00812478611515410	6.64995051705369	-0.00810961257885257	6.64039961075466	-0.00808924199751515	6.63066408138610	-0.00806233000742007	6.62039191353485	-0.00802714779602121
0.434151178512658	-2.81077297448196e-05	0.434237469952661	-0.000255427076887194	0.436488875498478	-0.000405098702795370	0.442700775897639	-0.000398696420800704	0.450446251954669	-6.39820386618695e-05	0.449594796713504	0.000857322308501107	0.415760058985672	0.00244478885670785	0.313353005395320	0.00267297031408087	0.593667857632152	-0.00866671023306098	4.22780441748256	0.0436343138029545	6.81879129949823	0.0178769839103552	6.81879129949823	0.0178769839103552	6.99028727520629	0.0116853851463778	7.10284927534225	0.00650388688082293	7.15990715720622	0.00252520275900903	7.17370156730916	-0.000414928676571003	7.15729623892754	-0.00257528319362799	7.12159873335916	-0.00416813630728841	7.07662464642998	-0.00531308134062869	7.02882993339195	-0.00613890029926378	6.98135062139602	-0.00674157890974225	6.93592009474270	-0.00718099428263241	6.89348633674184	-0.00749789874180529	6.85452891684627	-0.00772195555130739	6.81923515782236	-0.00787574330699048	6.78760454244060	-0.00797687440236650	6.75951353951787	-0.00803920457834417	6.73475697029830	-0.00807359170209021	6.71307463224162	-0.00808842251641440	6.69416830142671	-0.00809001293041134	6.67771240228837	-0.00808293326742549	6.66336065630754	-0.00807028383270680	6.65075047367567	-0.00805393351843353	6.63950651877991	-0.00803472786806569	6.62924464060823	-0.00801266977319004	6.61957713546133	-0.00798707438776214	6.61012004818653	-0.00795669950014755	6.60050288549450	-0.00791985349669222	6.59038069958721	-0.00787448518876965
0.433865160434212	-0.000132400555456935	0.433127061465369	-0.000340062978293254	0.434817739620175	-0.000487189768421992	0.441002179884039	-0.000510726626817837	0.449897547599069	-0.000242043438564377	0.452391377663990	0.000601998572400175	0.424585328819368	0.00220959730982173	0.323865841372785	0.00291627805096351	0.560924464256147	-0.00870408483073459	4.39455833796296	0.0449110781722599	6.88247902397528	0.0157172807813872	6.88247902397528	0.0157172807813872	7.03136672235903	0.00995781012263808	7.12510426716753	0.00519000188528485	7.16773069313407	0.00154084339074556	7.17085295903263	-0.00116072848072302	7.14659323144894	-0.00315308351188615	7.10509859049293	-0.00462523275317084	7.05596061174867	-0.00568125113265783	7.00517209644464	-0.00643708283510158	6.95552084226799	-0.00698090850939781	6.90852118793732	-0.00736879978073568	6.86497073667966	-0.00763967125268261	6.82523881174528	-0.00782229888592256	6.78942842510877	-0.00793880832614313	6.75747315163059	-0.00800653412746044	6.72919761660904	-0.00803910417869846	6.70435610138894	-0.00804714317787225	6.68265721917488	-0.00803877932357244	6.66377941659893	-0.00802004114179455	6.64738041304702	-0.00799518605114746	6.63310280224312	-0.00796698121755846	6.62057753575498	-0.00793694743868778	6.60942669591214	-0.00790557207290077	6.59926673669911	-0.00787249459169537	6.58971315284678	-0.00783666708808251	6.58038727738811	-0.00779649176251418	6.57092557220453	-0.00774993812103486	6.56099135324333	-0.00769464442297740
0.433203578626199	-0.000226131576926414	0.431719057544809	-0.000411962865582649	0.432862802555164	-0.000554117674747112	0.438911480564220	-0.000604846614499000	0.448708083832642	-0.000401816506842234	0.454240111900886	0.000356053881784391	0.432485873304603	0.00195315750748692	0.335170341517398	0.00308596187732868	0.528182701914323	-0.00863149159833609	4.56560144380344	0.0458686783566735	6.93826215185084	0.0136980846190602	6.93826215185084	0.0136980846190602	7.06616296348009	0.00836446234303678	7.14259300638918	0.00398474492409040	7.17198269082328	0.000637248697243686	7.16529404509734	-0.00184786328888298	7.13378736218734	-0.00368712920411241	7.08693505194652	-0.00504747361963975	7.03396035504329	-0.00601912506383973	6.98043828814178	-0.00670695816682054	6.92883578608480	-0.00719254304504124	6.88046127406923	-0.00752884799458009	6.83596819728393	-0.00775335582884740	6.79561858410005	-0.00789417947632709	6.75943264216379	-0.00797310420251574	6.72727900149486	-0.00800723193957409	6.69893128620456	-0.00800996922822717	6.67410413611350	-0.00799169385114573	6.65247599007798	-0.00796025313147675	6.63370308746786	-0.00792136438134594	6.61742765750130	-0.00787895081194623	6.60328245015008	-0.00783542970659590	6.59089329011505	-0.00779196236059176	6.57988103866095	-0.00774867191016893	6.56986412719666	-0.00770483339011530	6.56046261242387	-0.00765903934125678	6.55130444415392	-0.00760934392618273	6.54203429887187	-0.00755338897219005	6.53232490315004	-0.00748851675840356
0.432207775420911	-0.000308451848280433	0.430062047703244	-0.000470835376207068	0.430681340814507	-0.000605867570129592	0.436496786669262	-0.000680774311140220	0.446949333190348	-0.000541896424491872	0.455182681797959	0.000123121157301842	0.439392530992377	0.00168187643023243	0.346993360168381	0.00318484571655842	0.495968676124337	-0.00841458478747426	4.73964028170359	0.0464556087466193	6.98667388784013	0.0118207059911759	6.98667388784013	0.0118207059911759	7.09517091057674	0.00689853686969144	7.15571031999917	0.00287946757386415	7.17295486085329	-0.000193001222647982	7.15723667480988	-0.00248170520517210	7.11903752489706	-0.00418088868583522	7.06723601779253	-0.00543684290293811	7.01073636174948	-0.00632766149707020	6.95473465061453	-0.00694882292987253	6.90139999027353	-0.00737638089624582	6.85184550292880	-0.00766082867719586	6.80658526183660	-0.00783856767887903	6.76577617844488	-0.00793722964080357	6.72935679317361	-0.00797833970756334	6.69713162506819	-0.00797878825222576	6.66882414492880	-0.00795174945382360	6.64411032229143	-0.00790732824885487	6.62263952968386	-0.00785306075999082	6.60404701968156	-0.00779432447493855	6.58796083083575	-0.00773468472468586	6.57400521774486	-0.00767619156853128	6.56180225203412	-0.00761963607511085	6.55097295509034	-0.00756477271581080	6.54113910833408	-0.00751051329418828	6.53192667635765	-0.00745509693177293	6.52297152110416	-0.00739624013379869	6.51392774602781	-0.00733127109968623	6.50447857570276	-0.00725725337378558
0.430921834085212	-0.000378781611963364	0.428205283895522	-0.000516642932602784	0.428330221719585	-0.000642694476095662	0.433826681975811	-0.000738569818063861	0.444697287486618	-0.000661333180709600	0.455273578733358	-9.36917675609106e-05	0.445259841997487	0.00140187746977727	0.359074380141978	0.00321688958376254	0.464794885730652	-0.00806890081969125	4.91520535132371	0.0466318956795309	7.02824596144950	0.0100828659356866	7.02824596144950	0.0100828659356866	7.11885779555609	0.00555214090342360	7.16481866612613	0.00186570108431150	7.17091193967982	-0.000956728838015231	7.14687352212294	-0.00306699471463057	7.10249046282336	-0.00463729199750351	7.04612263098205	-0.00579490655700732	6.98639803469423	-0.00660751403209803	6.92816656824013	-0.00716276902278523	6.87331858692966	-0.00753220336631710	6.82278027601970	-0.00776439053919453	6.77692989567957	-0.00789494578187733	6.73582080420066	-0.00795115952569847	6.69931076312305	-0.00795434548647755	6.66714097456272	-0.00792118041991918	6.63898567346239	-0.00786457883668279	6.61448324698529	-0.00779433599955237	6.59325523553595	-0.00771763975255835	6.57491723979625	-0.00763949548531917	6.55908449910504	-0.00756308555592589	6.54537418639124	-0.00749007562883441	6.53340603244288	-0.00742087709614403	6.52280261340030	-0.00735487334340046	6.51319042456796	-0.00729061665341479	6.50420265654833	-0.00722600164293197	6.49548433475673	-0.00715842041938253	6.48670014423367	-0.00708490440683485	6.47754482556036	-0.00700225819906142
0.429391581575726	-0.000436799265722154	0.426197754947016	-0.000549582858120234	0.425864927522882	-0.000665098347954363	0.430968980136663	-0.000778608370496148	0.442030774683047	-0.000759612003396581	0.454578106948205	-0.000291810188884134	0.450064830052235	0.00111891569807132	0.371169489909849	0.00318700796285487	0.435123859221949	-0.00760824912641034	5.09070200556980	0.0463733015276799	7.06349679499564	0.00847967020799723	7.06349679499564	0.00847967020799723	7.13765998178068	0.00431680784823363	7.17024915376669	0.000935345582418368	7.16609400922374	-0.00166012463605414	7.13438043149002	-0.00360786318760709	7.08428273268616	-0.00505876993125642	7.02371078122588	-0.00612285506257526	6.96105277040508	-0.00685907430634736	6.90083936755234	-0.00734872596422209	6.84469767383312	-0.00765971603754889	6.79337333381088	-0.00783918079609602	6.74711133348114	-0.00792218973136893	6.70586258482507	-0.00793579046043857	6.66940482753272	-0.00790110336794192	6.63741678606850	-0.00783456770931423	6.60952450556656	-0.00774879619084246	6.58533003403735	-0.00765322815211711	6.56442846332886	-0.00755466069476674	6.54641720337642	-0.00745769236168403	6.53090018141673	-0.00736509700173271	6.51748896579968	-0.00727813964462165	6.50580239139814	-0.00719684438836976	6.49546598890245	-0.00712022351133412	6.48611231281623	-0.00704647621417065	6.47738305940753	-0.00697316439728501	6.46893361404707	-0.00689737189109962	6.46044032983803	-0.00681585288726083	6.45161040273913	-0.00672517516051863
0.427663638882185	-0.000482426883271048	0.424087336600971	-0.000570065974822009	0.423338677556396	-0.000673796875295563	0.427989586984185	-0.000801550150252184	0.439029858670698	-0.000836628530129779	0.453170372719999	-0.000469191541648151	0.453805492596596	0.000838309192852105	0.383054666455223	0.00310088355236338	0.407363618580618	-0.00704782556002859	5.26447521417584	0.0456742339172498	7.09292308096831	0.00700442732374373	7.09292308096831	0.00700442732374373	7.15198150248266	0.00318389050936152	7.17230316741539	8.07981441839356e-05	7.15871890342123	-0.00230873671848586	7.11991866486150	-0.00410786309844846	7.06454251771615	-0.00544729501053676	7.00011244789380	-0.00642154625139191	6.93480687416065	-0.00708251472574817	6.87285885794468	-0.00750650294012645	6.81564453077761	-0.00775858934896523	6.76373369623518	-0.00788488325261183	6.71723979126534	-0.00792009431783525	6.67601208622764	-0.00789108524900550	6.63974903794853	-0.00781877188365765	6.60806785740963	-0.00771931187256258	6.58054762765280	-0.00760496086930174	6.55675548882898	-0.00748474827438850	6.53626163498534	-0.00736503407503597	6.51864687994527	-0.00724997398228222	6.50350542161449	-0.00714190833728223	6.49044475947529	-0.00704168695993324	6.47908430230004	-0.00694894137980506	6.46905393068369	-0.00686231546479754	6.45999357451474	-0.00677966465734670	6.45155466602060	-0.00669823282846871	6.44340408148849	-0.00661481442996548	6.43523085055011	-0.00652590848279311	6.42675547682445	-0.00642787017923929
0.425784531140999	-0.000515812766967438	0.421920025825993	-0.000578693185598667	0.420801655978309	-0.000669696582096813	0.424951481106155	-0.000808307579781675	0.435774340622704	-0.000892659407692453	0.451131291256202	-0.000624316333583730	0.456499058031346	0.000564885536698645	0.394528355735702	0.00296478182774673	0.381862992207633	-0.00640388607757070	5.43488227650101	0.0445487982844297	7.11699417994853	0.00564931300173499	7.11699417994853	0.00564931300173499	7.16219390373216	0.00214485308162526	7.17125439029769	-0.000704966473942026	7.14898462244902	-0.00290747793144963	7.10363702535442	-0.00457000339073921	7.04339128419783	-0.00580442353654209	6.97543688128129	-0.00669154821913243	6.90776631417722	-0.00727783104372626	6.84433171465058	-0.00763583034082305	6.78626768473623	-0.00782849803225238	6.73397146277969	-0.00790125442329259	6.68742605270343	-0.00788858127039771	6.64637973701543	-0.00781717480091315	6.61045251844313	-0.00770770743500182	6.57920125659674	-0.00757599283148847	6.55215952797762	-0.00743386319983808	6.52886121048497	-0.00728987803707792	6.50885333041650	-0.00714991149690647	6.49170183612886	-0.00701764049882647	6.47699287095832	-0.00689494837850091	6.46433145239059	-0.00678225752421391	6.45333904818686	-0.00667880441581836	6.44365126906588	-0.00658287017567194	6.43491669630981	-0.00649197878418750	6.42679766816370	-0.00640307362455195	6.41897360702944	-0.00631268129878038	6.41114714039579	-0.00621707001061678	6.40305283727475	-0.00611240842508520
0.423799867892136	-0.000537311513880701	0.419739266131796	-0.000576230541574740	0.418300350581592	-0.000653862783609571	0.421913821116909	-0.000800010730272693	0.432342377998924	-0.000928328998696548	0.448546640234727	-0.000756171884029655	0.458180065495231	0.000302942372501835	0.405413362312172	0.00278537129780521	0.358908225193354	-0.00569338399835040	5.60036596425631	0.0430297577256815	7.13614877998247	0.00440589412981196	7.13614877998247	0.00440589412981196	7.16863704280867	0.00119148074566833	7.16735106775355	-0.00142835107513351	7.13707169756752	-0.00346064545370450	7.08567384150339	-0.00499678815617211	7.02094527841425	-0.00613133820546430	6.94979162209255	-0.00693318222646078	6.88003731569374	-0.00744488466676463	6.81536570637292	-0.00773640050785740	6.75667682889796	-0.00786915896184881	6.70419748049753	-0.00788815713506397	6.65778094138512	-0.00782772756357109	6.61707515534735	-0.00771438053322904	6.58162269040336	-0.00756848061307647	6.55092148000247	-0.00740541908421799	6.52446131583054	-0.00723652938190567	6.50174469261026	-0.00706983713642972	6.48229738436147	-0.00691068121288907	6.46567233839889	-0.00676222505921753	6.45144940300733	-0.00662587392710989	6.43923274175370	-0.00650161352856815	6.42864737055921	-0.00638828598183550	6.41933598383975	-0.00628381847142645	6.41095703885109	-0.00618541879826107	6.40318487908517	-0.00608975014272661	6.39571244290980	-0.00599309520985136	6.38825678167672	-0.00589151775526509	6.38056718665453	-0.00578102746815201
0.421753602035032	-0.000547462077773453	0.417585368759730	-0.000563583290948300	0.415877006038127	-0.000627488950132649	0.418931185656251	-0.000777971479042350	0.428809234726890	-0.000944572875225980	0.445505185720679	-0.000864229678651407	0.458898318084410	5.62207813070703e-05	0.415558076879374	0.00256955359165278	0.338720994293352	-0.00493358865673876	5.75952035952411	0.0411655647949634	7.15079331774717	0.00326553043324029	7.15079331774717	0.00326553043324029	7.17162056070304	0.000316023752330530	7.16081839132778	-0.00209511808800933	7.12314546644527	-0.00397194902299447	7.06615880190587	-0.00539025735760890	6.99731686239526	-0.00642889099919874	6.92328335932333	-0.00714656550583004	6.85172679627556	-0.00758344450297255	6.78606977113291	-0.00780790732719516	6.72698260240276	-0.00788036690779670	6.67452289042109	-0.00784559102699534	6.62841469301012	-0.00773778971065198	6.58820639922509	-0.00758323203590317	6.55336444457917	-0.00740188727770996	6.52332958063975	-0.00720863257477467	6.49754983184769	-0.00701422072534108	6.47549843392705	-0.00682607757082077	6.45668200953285	-0.00664895811755495	6.44064249624256	-0.00648548015411177	6.42695528097836	-0.00633655303756475	6.41522533050253	-0.00620172007751529	6.40508268967842	-0.00607943317985771	6.39617845151336	-0.00596727763584437	6.38818211120734	-0.00586216327662870	6.38078103583474	-0.00576049593309158	6.37368255552103	-0.00565834053003145	6.36661886909261	-0.00555158444211101	6.35935454101477	-0.00543610708056153
0.419687374221621	-0.000546964308141051	0.415495032758391	-0.000541769396096958	0.413569192898253	-0.000591866014577502	0.416052949755520	-0.000743647049274876	0.425246173506791	-0.000942598788206239	0.442096903228853	-0.000948417097142329	0.458716755716049	-0.000172109774441376	0.424837084601253	0.00232430665658545	0.321457867328382	-0.00414170320982055	5.91114291078511	0.0390159862804924	7.16130173372198	0.00221967348076046	7.16130173372198	0.00221967348076046	7.17142580712650	-0.000488709515190311	7.15186091521529	-0.00271039125359873	7.10735823145323	-0.00444454498484170	7.04521463410471	-0.00575202874898706	6.97261568776001	-0.00669764617689372	6.89601862706103	-0.00733165387223289	6.82294264447480	-0.00769322809428208	6.75655394541436	-0.00785008422686173	6.69729623961977	-0.00786202763152699	6.64505856507292	-0.00777371936062643	6.59943624355016	-0.00761922351287003	6.55987915881662	-0.00742447958422932	6.52577928065122	-0.00720895412655487	6.49652228765373	-0.00698690791472156	6.47151677076141	-0.00676842727316873	6.45020907984090	-0.00656027245308055	6.43208896649141	-0.00636656850334927	6.41668946538542	-0.00618935899402140	6.40358339631075	-0.00602904359855450	6.39237820132638	-0.00588472145990249	6.38271041321503	-0.00575446208104447	6.37424078754321	-0.00563552415254487	6.36665094598085	-0.00552454054224794	6.35964220732434	-0.00541768491888062	6.35293706753761	-0.00531083240143326	6.34628348832338	-0.00519972339836039	6.33946174865827	-0.00508013651925676
0.417639947617529	-0.000536654442723772	0.413500965142568	-0.000511892990989304	0.411409491674132	-0.000548352140127051	0.413322798837245	-0.000698603555601474	0.421719498572312	-0.000923845812801805	0.438411313910918	-0.00100908423725066	0.457709289158215	-0.000379456154564695	0.433151207989338	0.00205654344153805	0.307211182135817	-0.00333449772425354	6.05426860703174	0.0366470523960412	7.16801620688227	0.00126008194666838	7.16801620688227	0.00126008194666838	7.16830804684839	-0.00122929846158437	7.14066494099769	-0.00327867136696003	7.08985128263204	-0.00488107413743122	7.02295862419335	-0.00608334045107795	6.94694970746828	-0.00693792325965681	6.86810434117557	-0.00748828398871759	6.79379384510097	-0.00777394169136059	6.72692915346277	-0.00786274007051280	6.66772909997277	-0.00781418774081399	6.61591445194356	-0.00767289158304729	6.57095245130909	-0.00747269881235424	6.53219591078327	-0.00723910120103755	6.49896443534549	-0.00699093863116140	6.47059113828639	-0.00674174600636246	6.44644783745661	-0.00650085601587669	6.42595661500066	-0.00627429970270876	6.40859279926219	-0.00606553003755905	6.39388272890766	-0.00587599246840598	6.38139859507659	-0.00570556785503740	6.37075198667665	-0.00555291370414712	6.36158734758149	-0.00541572868648843	6.35357629680935	-0.00529096336087054	6.34641358735275	-0.00517499723733428	6.33981531934551	-0.00506379905741439	6.33351982053006	-0.00495308362221769	6.32729131822547	-0.00483847476224342	6.32092613531264	-0.00471568016305046
0.415646736180325	-0.000517480020848393	0.411631600587912	-0.000475118229907201	0.409425289435029	-0.000498343435556548	0.410778379293371	-0.000644480159987415	0.418289754581432	-0.000889942379747377	0.434535953148537	-0.00104696654471426	0.455958632314876	-0.000563797017970047	0.440427045491198	0.00177298755138944	0.296011263736772	-0.00252797097457225	6.18818502186431	0.0341260829163286	7.17124858280798	0.000378970170009874	7.17124858280798	0.000378970170009874	7.16249881761734	-0.00191168543203868	7.12740082522033	-0.00380386185432557	7.07075677359049	-0.00528370195513106	6.99950397528229	-0.00638509385411235	6.92042602565901	-0.00714983991800466	6.83964817754634	-0.00761621507079668	6.76439045577698	-0.00782531885095383	6.69730686560413	-0.00784579239038785	6.63839209151908	-0.00773706072480385	6.58719883981521	-0.00754366114546756	6.54306727233766	-0.00729910890458829	6.50525505547005	-0.00702830411162503	6.47301202032151	-0.00674932337525636	6.44562164310862	-0.00647486228064720	6.42242195614880	-0.00621341406413067	6.40281362536081	-0.00597022111169288	6.38626015373794	-0.00574802755494042	6.37228347180183	-0.00554766235940118	6.36045710632650	-0.00536848360294784	6.35039844748025	-0.00520871419468205	6.34176122338059	-0.00506569730645423	6.33422904257302	-0.00493609685920848	6.32751070117525	-0.00481606495101283	6.32133780457872	-0.00470139434826411	6.31546506502300	-0.00458767016281625	6.30967336250773	-0.00447043062064001	6.30377528041795	-0.00434534238480144
0.413739427864219	-0.000490474670737706	0.409910918458248	-0.000432643950833200	0.407638684564867	-0.000443246068701386	0.408451082355324	-0.000582954412607917	0.415011084627072	-0.000842663905619490	0.430554986157656	-0.00106314396195828	0.453554165782819	-0.000723670095120310	0.446616071141142	0.00148006654185751	0.287829853105485	-0.00173705117752176	6.31242961491801	0.0315173993908819	7.17128226939899	-0.000430895318139668	7.17128226939899	-0.000430895318139668	7.15420834315242	-0.00254117237139095	7.11222517834714	-0.00428930105208136	7.05019944311555	-0.00565416023265908	6.97496100395473	-0.00665789665369410	6.89315158611855	-0.00733335465175211	6.81075879441297	-0.00771516973627395	6.73484344116280	-0.00784715706564021	6.66779863659528	-0.00779929737920770	6.60939500362061	-0.00763104862566588	6.55901756653989	-0.00738679817082577	6.51588090974131	-0.00709957439755615	6.47915005815154	-0.00679352058927163	6.44800819065255	-0.00648580499282925	6.42169250423942	-0.00618816992087867	6.39951055086290	-0.00590818729254594	6.38084464616720	-0.00565025740661940	6.36514919347824	-0.00541638537110856	6.35194406181778	-0.00520677157502725	6.34080608356393	-0.00502025286346064	6.33136007022986	-0.00485462918519808	6.32327034326037	-0.00470690721254496	6.31623354094382	-0.00457348852185313	6.30997331296643	-0.00445032577357407	6.30423738233958	-0.00433306606279960	6.29879728165691	-0.00421719618974725	6.29345081344787	-0.00409819994136562	6.28802692594822	-0.00397173251458971
0.411945702484403	-0.000456733203895166	0.408358353422659	-0.000385679542554529	0.406066493708213	-0.000384450183489982	0.406365955868698	-0.000515709311443180	0.411930747677956	-0.000783890727936942	0.426547982498852	-0.00105899732354919	0.450589861018929	-0.000858152176409277	0.451693361924516	0.00118382282686080	0.282584587946724	-0.000975342634765286	6.42677258858128	0.0288790957385241	7.16837442551854	-0.00117613908124448	7.16837442551854	-0.00117613908124448	7.14362793079837	-0.00312243298734283	7.09528293392315	-0.00473779891231230	7.02829817828004	-0.00599378952878349	6.94943817442714	-0.00690210589996576	6.86523370041103	-0.00748830910440956	6.78154590268149	-0.00778487362658520	6.70526437317244	-0.00783935188279317	6.63851553720745	-0.00772347606500601	6.58084576599062	-0.00749675887037637	6.53147318822101	-0.00720329668153930	6.48948895797323	-0.00687544145369734	6.45396861526084	-0.00653639835017095	6.42403236370067	-0.00620227806127416	6.39887490462375	-0.00588375858719392	6.37777691324061	-0.00558741509144423	6.36010560975687	-0.00531676003217962	6.34530912470793	-0.00507303690228800	6.33290764644558	-0.00485581222662157	6.32248326741862	-0.00466340888497419	6.31366978892297	-0.00449322006904729	6.30614335721783	-0.00434193842751274	6.29961458461232	-0.00420572999295066	6.29382267638914	-0.00408037763561031	6.28853196954357	-0.00396141404474015	6.28353113387365	-0.00384425943471778	6.27863504701096	-0.00372437412225579	6.27368901604186	-0.00359743069611096
0.410289042383981	-0.000417387423478299	0.406988794519663	-0.000335422363993421	0.404720353488957	-0.000323305973747412	0.404541736657817	-0.000444402562562174	0.409088793128540	-0.000715567030962316	0.422588858609758	-0.00103616274708251	0.447162291140660	-0.000966832649919591	0.455656018414722	0.000889841616799503	0.280144354746447	-0.000254922300610971	6.53118957121337	0.0262609901749800	7.16275830996672	-0.00186274996495184	7.16275830996672	-0.00186274996495184	7.13093230355774	-0.00365953584239087	7.07670927416667	-0.00515167652621840	7.00516741674562	-0.00630358202527248	6.92304297052831	-0.00711787096407446	6.83678041740660	-0.00761446978762270	6.75212018955755	-0.00782509335029968	6.67576500761792	-0.00780192793881540	6.60956749436639	-0.00761873612802944	6.55284965304094	-0.00733501588257834	6.50466413060667	-0.00699437623727839	6.46398156317831	-0.00662827450921677	6.42979186565980	-0.00625878581501571	6.40115650660005	-0.00590081444931945	6.37723188428307	-0.00556386927935626	6.35727567112915	-0.00525346196076892	6.34064340419766	-0.00497218045291137	6.32677983926563	-0.00472049242489137	6.31520787272224	-0.00449733240177230	6.30551677436851	-0.00430052232892519	6.29735083508181	-0.00412706925916939	6.29039916716052	-0.00397337749578297	6.28438719639663	-0.00383540648766900	6.27907027162529	-0.00370880024662323	6.27422972124972	-0.00358900887843849	6.26967154948415	-0.00347141768533976	6.26522774574259	-0.00335149390980649	6.26075986281680	-0.00322495536141110
0.408788632565370	-0.000373583021214596	0.405812666288570	-0.000283037018203203	0.403606908351412	-0.000261102208867658	0.402990994449948	-0.000370638461588801	0.406517887604934	-0.000639661413687320	0.418744994618503	-0.000996484787832985	0.443368751355431	-0.00104978135901668	0.458521341324204	0.000603194906709792	0.280335320573719	0.000413812177650019	6.62582849908709	0.0237036802701078	7.15464569199710	-0.00249607631829418	7.15464569199710	-0.00249607631829418	7.11628183142089	-0.00415597495540654	7.05663140337276	-0.00553280736377571	6.98091838712121	-0.00658422457231800	6.89588260598678	-0.00730517631136929	6.80790073691832	-0.00771156891415414	6.72259310268413	-0.00783567223626980	6.64645674989253	-0.00773506633108001	6.58106255710869	-0.00748568888510492	6.52550845368757	-0.00714686721644164	6.47868384381257	-0.00676147798557192	6.43944262002616	-0.00635984372469467	6.40669366555787	-0.00596271270181625	6.37944450846024	-0.00558363874348689	6.35681781687854	-0.00523086607095991	6.33805236851345	-0.00490878674675310	6.32249555071233	-0.00461903780912432	6.30959168107513	-0.00436130582329475	6.29886873333942	-0.00413390247817158	6.28992501316248	-0.00393416747226039	6.28241671592818	-0.00375874649212016	6.27604695943385	-0.00360378402791128	6.27055671011556	-0.00346506367076804	6.26571793009523	-0.00333812237910058	6.26132919626265	-0.00321835964550632	6.25721392568513	-0.00310115709093239	6.25322114311750	-0.00298201835112399	6.24922843116801	-0.00285673295435629
0.407459345599127	-0.000326457899233579	0.404836084532467	-0.000229636732928307	0.402728074865873	-0.000199047444002010	0.401720376859398	-0.000295942747348343	0.404243286796420	-0.000558129702468935	0.415076528776219	-0.000941969138025689	0.439305509179897	-0.00110751151406474	0.460324822441774	0.000328400281784269	0.282947450716898	0.00102224332979595	6.71097453746824	0.0212384978777074	7.14422925119318	-0.00308083712657148	7.14422925119318	-0.00308083712657148	7.09982463817623	-0.00461470541302800	7.03517016398811	-0.00588265950385758	6.95566018692872	-0.00683614178136294	6.86806457399966	-0.00746388392708064	6.77870467143038	-0.00777934395848912	6.69307650397592	-0.00781656333960912	6.61745002444804	-0.00763912777641884	6.55310610724924	-0.00732516106247405	6.49891962751010	-0.00693358409613165	6.45361998121288	-0.00650625528694937	6.41594902425241	-0.00607210757271481	6.38473994371048	-0.00565036654322226	6.35895165087483	-0.00525310047456751	6.33767799704237	-0.00488720551311728	6.32014316426823	-0.00455591035592240	6.30569000465967	-0.00425988576962444	6.29376533853323	-0.00399804115774805	6.28390453939338	-0.00376808178839239	6.27571672753473	-0.00356688920859560	6.26887131781676	-0.00339077630759810	6.26308636114898	-0.00323565873903753	6.25811897353022	-0.00309717630146755	6.25375807930393	-0.00297079115608101	6.24981964071024	-0.00285188389677027	6.24614444964000	-0.00273586287842675	6.24259838069293	-0.00261829634024446	6.23907473314668	-0.00249507042688024
0.406311805427058	-0.000277122209843661	0.404061078418048	-0.000176267045853051	0.402081372073492	-0.000138254082358902	0.400730943735081	-0.000221740703210904	0.402282942913425	-0.000472880547934929	0.411635829897841	-0.000874735651988479	0.435066201867289	-0.00114093838185936	0.461118003539712	6.93931865323183e-05	0.287741322265919	0.00156358546922353	6.78701600887535	0.0188881105400247	7.13168491505349	-0.00362114438244610	7.13168491505349	-0.00362114438244610	7.08169856803320	-0.00503818220868479	7.01244149246788	-0.00620233839761897	6.92950069817509	-0.00705953906319756	6.83969703774078	-0.00759377517640936	6.74930316146471	-0.00781757549016615	6.66368220448309	-0.00776785912371047	6.58885356481034	-0.00751467106244208	6.52580003488561	-0.00713820109917585	6.47317546834053	-0.00669665639856387	6.42955362246042	-0.00623055923261873	6.39356999836144	-0.00576719110440349	6.36398815110643	-0.00532406582550127	6.33972418747654	-0.00491164393325561	6.31984834585915	-0.00453540453846602	6.30357465404679	-0.00419738278301096	6.29024508169947	-0.00389727940014573	6.27931186213837	-0.00363323983992969	6.27032001716075	-0.00340238638482215	6.26289116097204	-0.00320117155661870	6.25670912933329	-0.00302560737158231	6.25150771358121	-0.00287141361051135	6.24706066565867	-0.00273411923670530	6.24317409928376	-0.00260914389874889	6.23968138032604	-0.00249188036134806	6.23644052467777	-0.00237779296519325	6.23333396748686	-0.00226254120935232	6.23027032073412	-0.00214213091975513
0.405352523151364	-0.000226640358718777	0.403485869964631	-0.000123891937058973	0.401660306925207	-7.97253913730200e-05	0.400018578269858	-0.000149338702559398	0.400647736462232	-0.000385744270847699	0.408467145275783	-0.000796972463126600	0.430740395721574	-0.00115133448643001	0.460966251674265	-0.000170488712860406	0.294455052540143	0.00203288992591433	6.85441333821736	0.0166675223935779	7.11717409817924	-0.00412053319713379	7.11717409817924	-0.00412053319713379	7.06203300212880	-0.00542840107643139	6.98855771341693	-0.00649262988919808	6.90254734091118	-0.00725444550454135	6.81088906441391	-0.00769459180549093	6.71980785195678	-0.00782612276367112	6.63452139378738	-0.00768981724986195	6.56077364260014	-0.00736246638532456	6.49924189960368	-0.00692607986382210	6.44836229594630	-0.00643778227532454	6.40655855914767	-0.00593641951799462	6.37236650569947	-0.00544736055061090	6.34448681658928	-0.00498623052110836	6.32179904023414	-0.00456177639987387	6.30335523873495	-0.00417800769743282	6.28836381650792	-0.00383575026169525	6.27616950775910	-0.00353374281594143	6.26623280382407	-0.00326938913575370	6.25811052359131	-0.00303925857302123	6.25143833677301	-0.00283940829368157	6.24591557610767	-0.00266558421350982	6.24129245370856	-0.00251334470103415	6.23735971871504	-0.00237814127830316	6.23394078018921	-0.00225538298133243	6.23088631038635	-0.00214050480346695	6.22807129051844	-0.00202905484321714	6.22539432949448	-0.00191680870236222	6.22277886446337	-0.00179991292652670
0.404584097061325	-0.000176015166311494	0.403105201532454	-7.33824952199313e-05	0.401454803596395	-2.43455096821110e-05	0.399574461665692	-7.99093144933094e-05	0.399341819415775	-0.000298445337016617	0.405606418693990	-0.000710891925632118	0.426412319173986	-0.00114028207869976	0.459946494217173	-0.000388510384972340	0.302811173586233	0.00242700760201342	6.91367215384225	0.0145852672534406	7.10084581848900	-0.00458199708931850	7.10084581848900	-0.00458199708931850	7.04095051890153	-0.00578694049731898	6.96362867135060	-0.00675404332828822	6.87490766561395	-0.00742075644002194	6.78175070669732	-0.00776607571081311	6.69033073903577	-0.00780495650668178	6.60570397951964	-0.00758288194491352	6.53331325537139	-0.00718350328166706	6.47352409843295	-0.00669028582083531	6.42455969547076	-0.00615885276343942	6.38470065965119	-0.00562602126227918	6.35239076547935	-0.00511499499990997	6.32627521686407	-0.00463935083017608	6.30520361705986	-0.00420603561735711	6.28821545679502	-0.00381755453043309	6.27451808211624	-0.00347352329345596	6.26346258863937	-0.00317173831452067	6.25452047188991	-0.00290889262896588	6.24726237284787	-0.00268103878617609	6.24133944447949	-0.00248387623041335	6.23646745742028	-0.00231292184148391	6.23241359315994	-0.00216360802443849	6.22898583328155	-0.00203134223864798	6.22602486910263	-0.00191155402878151	6.22339847089396	-0.00179974932557936	6.22099822471240	-0.00169158599722619	6.21873843617375	-0.00158297855730183	6.21655680440372	-0.00147023312956995
0.404005468503238	-0.000126174329853401	0.402910701687910	-2.55081491286058e-05	0.401451665426168	2.71275802763427e-05	0.399385597845959	-1.44800067098938e-05	0.398363055580417	-0.000212578749934966	0.403081270488026	-0.000618689062662270	0.422159778592104	-0.00110962366211709	0.458144952176539	-0.000582534716236927	0.312523299044407	0.00274451319656821	6.96532098971598	0.0126446391686468	7.08283867424610	-0.00500802662100330	7.08283867424610	-0.00500802662100330	7.01856839488008	-0.00611500435291557	6.93776269992780	-0.00698685466264870	6.84668978586174	-0.00755827551764265	6.75239293695901	-0.00780800703019768	6.66098369874632	-0.00775418833100328	6.57733785447586	-0.00744770048702581	6.50657129395846	-0.00697899299741489	6.44873306119724	-0.00643251483968765	6.40183982273087	-0.00586193187589390	6.36403732729517	-0.00530167846668772	6.33368587843567	-0.00477255595155013	6.30938316623707	-0.00428595495808060	6.28995575220401	-0.00384695731143692	6.27443626000551	-0.00345654782582072	6.26203552002488	-0.00311314623517978	6.25211449262026	-0.00281363759538689	6.24415829319848	-0.00255404318040908	6.23775326424018	-0.00232994026867750	6.23256732199807	-0.00213671153406292	6.22833347311653	-0.00196968358957472	6.22483628245787	-0.00182419880063367	6.22190107409808	-0.00169565348900813	6.21938569303262	-0.00157952768285863	6.21717469366157	-0.00147142530758049	6.21517581167536	-0.00136713801213029	6.21331849005815	-0.00126273981861880	6.21155405948771	-0.00115471299435899
0.403612224752442	-7.79592753911151e-05	0.402891279794339	1.90695563884180e-05	0.401635058424908	7.40661971299073e-05	0.399435374696960	4.60745932995277e-05	0.397703543031048	-0.000129590554687642	0.400911129137727	-0.000522503134370966	0.418053262775875	-0.00106141138881111	0.455654906018805	-0.000751009305235084	0.323302447035577	0.00298559600244586	7.00989354025894	0.0108448574903459	7.06328267158627	-0.00540065011043478	7.06328267158627	-0.00540065011043478	6.99499994404315	-0.00641346490485473	6.91106742890429	-0.00719114940693855	6.81800265365413	-0.00766675598309774	6.72292744141756	-0.00782024004581639	6.63187791141018	-0.00767409620154846	6.54952811038425	-0.00728513444783840	6.48064171036402	-0.00675036528674133	6.42494849291394	-0.00615465499391121	6.38026679140850	-0.00554923278429143	6.34461706322441	-0.00496580487757026	6.31628556972864	-0.00442255556594084	6.29383092834022	-0.00392857673814318	6.27606376796247	-0.00348704351090956	6.26201557750848	-0.00309742343873976	6.25090513613306	-0.00275696903566469	6.24210663730715	-0.00246169557336151	6.23512127246844	-0.00220699881200359	6.22955280031894	-0.00198802692835942	6.22508702137813	-0.00179988939900166	6.22147482819576	-0.00163776244240932	6.21851844746915	-0.00149693427851283	6.21606053303998	-0.00137282214845424	6.21397584441535	-0.00126098505802918	6.21216530740785	-0.00115715006983197	6.21055226528621	-0.00105726442546994	6.20908066536535	-0.000957579903651973	6.20771478099780	-0.000854769114387532
0.403396939797861	-3.21164372479865e-05	0.403033539840239	5.98007100398590e-05	0.401987005697629	0.000115974358374293	0.399704148588669	0.000101036988092718	0.397350202919883	-5.07625509146292e-05	0.399107501703734	-0.000424382855780836	0.414155238989640	-0.000997856158925559	0.452574524323403	-0.000892945731960526	0.334862902045549	0.00315192265873443	7.04791510818318	0.00918210698075073	7.04230089626808	-0.00576147557229778	7.04230089626808	-0.00576147557229778	6.97035569487676	-0.00668290590837861	6.88365042948055	-0.00736686535770115	6.78895618089570	-0.00774594082998203	6.69346628342609	-0.00780273634549544	6.60312319739368	-0.00756514544023257	6.52237621853779	-0.00709626545233788	6.45561270698161	-0.00649925979032273	6.40224268134386	-0.00585876683750308	6.35989615569101	-0.00522309080212069	6.32647914240600	-0.00462088306338004	6.30021405261556	-0.00406752442908898	6.27962924910942	-0.00356972386377197	6.26352665350059	-0.00312873234859967	6.25094230826363	-0.00274252225583793	6.24110727335459	-0.00240722161043883	6.23341217022687	-0.00211802718596499	6.22737653705980	-0.00186976183645782	6.22262308272412	-0.00165719460914782	6.21885644526974	-0.00147520725654648	6.21584590169474	-0.00131886597818132	6.21341148440222	-0.00118344022811456	6.21141304542960	-0.00106439897258470	6.20974191513714	-0.000957406912585501	6.20831488680919	-0.000858337254687314	6.20707029096137	-0.000763312290650187	6.20596588152958	-0.000668777360956052	6.20497813620254	-0.000571607216342529
0.403349543894069	1.07090476264560e-05	0.403322204356874	9.62484232671645e-05	0.402487882721430	0.000152486612432501	0.400169839447227	0.000149847824047811	0.397285418755392	2.27987808054664e-05	0.397674368579941	-0.000326255699026223	0.410519640229480	-0.000921277258897346	0.449004782149762	-0.00100789216328867	0.346927519765125	0.00324647762664854	7.07989272032050	0.00765042616668632	7.02001102602354	-0.00609173334002111	7.02001102602354	-0.00609173334002111	6.94474440484692	-0.00692366573626768	6.85561969929114	-0.00751383487224755	6.75966121202411	-0.00779560138700963	6.66412144718697	-0.00775559466831921	6.57482728190625	-0.00742800481368788	6.49597919817091	-0.00688239535938728	6.43156596711915	-0.00622751229711793	6.38067988574264	-0.00554705976767544	6.34077449912341	-0.00488593394396497	6.30965340810024	-0.00426943252595946	6.28548601338040	-0.00370997961327824	6.26677950751287	-0.00321184742730296	6.25233435417729	-0.00277436993539171	6.24119672305243	-0.00239406479052717	6.23261410346724	-0.00206599123845153	6.22599653135590	-0.00178458748811905	6.22088395461800	-0.00154416144773561	6.21691937261021	-0.00133915593251899	6.21382704053238	-0.00116427161625277	6.21139496612000	-0.00101450497480049	6.20946099948348	-0.000885141106531928	6.20790194575850	-0.000771729911988150	6.20662526514945	-0.000670066474639630	6.20556303161386	-0.000576190838840196	6.20466787338536	-0.000486417337880907	6.20391059795122	-0.000397398182981901	6.20327910859718	-0.000306219663940288
0.403457712863482	4.99772896156436e-05	0.403740539775203	0.000128088012009364	0.403116904166614	0.000183364524840801	0.400808524399919	0.000192103857223014	0.397487710383257	9.01692232209150e-05	0.396608686570122	-0.000229901610485528	0.407191540294944	-0.000834053358689135	0.445047492886094	-0.00109590008101601	0.359232401060043	0.00327338740461092	7.10630832619214	0.00624243941141889	6.99652668155742	-0.00639231903561388	6.99652668155742	-0.00639231903561388	6.91827391242378	-0.00713588040961077	6.82708398908221	-0.00763182646040062	6.73022935449627	-0.00781557384734877	6.63500427536495	-0.00767907686831093	6.54709500799384	-0.00726355735407436	6.47042879356744	-0.00664504091897322	6.40857594539350	-0.00593713633834758	6.36031582039704	-0.00522186517903456	6.32293913744057	-0.00454025187186680	6.29416018707024	-0.00391397764862755	6.27210671515491	-0.00335239375812146	6.25527397803460	-0.00285731337855710	6.24246816268486	-0.00242618480085710	6.23275095725101	-0.00205412878821465	6.22539019864769	-0.00173520325784882	6.21981808483535	-0.00146315522316332	6.21559681030597	-0.00123183988679143	6.21239080207676	-0.00103542876015283	6.20994453527567	-0.000868488539488732	6.20806494366560	-0.000725985637120896	6.20660757957110	-0.000603253819603244	6.20546584914717	-0.000495951231978320	6.20456281210553	-0.000400025788052427	6.20384516237927	-0.000311702617979415	6.20327907662117	-0.000227502552599512	6.20284761688713	-0.000144295472300660	6.20254930191721	-5.93862395606992e-05
0.403707268427871	8.52553423129621e-05	0.404270775206066	0.000155104156684960	0.403852593834613	0.000208491069210615	0.401595018954688	0.000227553145530246	0.397932427358403	0.000150609802495039	0.395900983234630	-0.000136931364535742	0.404207010198235	-0.000738575651434759	0.440803474468524	-0.00115748587525044	0.371530884096037	0.00323773456271392	7.12761450253540	0.00494994185035469	6.97195861525661	-0.00666383668663717	6.97195861525661	-0.00666383668663717	6.89105182720385	-0.00731952641424694	6.79815297420001	-0.00772058536097831	6.70077267580145	-0.00780579319597130	6.60622481614560	-0.00757362946803697	6.52002751800874	-0.00707290568678554	6.44581068041004	-0.00638592311853947	6.38670923465283	-0.00563030068939807	6.34119724374853	-0.00488560718138476	6.30641794007204	-0.00418856404512680	6.28001032484163	-0.00355701623921278	6.26007221566079	-0.00299716581871268	6.24509619676826	-0.00250837642001556	6.23390120163556	-0.00208626528968758	6.22556958252768	-0.00172463011528445	6.21939316992811	-0.00141660523509835	6.21482880658404	-0.00115531996103446	6.21146253008077	-0.000934242204605584	6.20898112298563	-0.000747328243500545	6.20714970575174	-0.000589057665018600	6.20579418574309	-0.000454405327276919	6.20478758038337	-0.000338784930227209	6.20403944539502	-0.000237988018258140	6.20348782906651	-0.000148135380506176	6.20309332009459	-6.56529461638966e-05	6.20283484410120	1.27200641653058e-05	6.20270688225270	8.98877909565332e-05	6.20271773601012	0.000168322064711290
0.404082581296478	0.000116216783280443	0.404894507373988	0.000177186252269479	0.404673230271976	0.000227863196424538	0.402503435774685	0.000256087777770198	0.398592447144944	0.000203566041218739	0.395536024803679	-4.87696658615366e-05	0.401593146581512	-0.000637203861494795	0.436370868090936	-0.00119358803216463	0.383596826377491	0.00314536752363614	7.14423213546472	0.00376435360110161	6.94641573728609	-0.00690664186244283	6.94641573728609	-0.00690664186244283	6.86318605920352	-0.00747446313601585	6.76893727538208	-0.00777987269761393	6.67140327777466	-0.00776632396430721	6.57789109717045	-0.00743990034258790	6.49372142445239	-0.00685737178145396	6.42220372082166	-0.00610695158189145	6.36602402372938	-0.00530930345873204	6.32336166092376	-0.00454077168963729	6.29122927196625	-0.00383338786607212	6.26720533757231	-0.00320098935983004	6.24936969161599	-0.00264659403623335	6.23622142120000	-0.00216715675270207	6.22659898593758	-0.00175654019796134	6.21961024476342	-0.00140730710338033	6.21457435931931	-0.00111175468522007	6.21097501433325	-0.000862472804774028	6.20842343653219	-0.000652609561865081	6.20662947980759	-0.000475962349955950	6.20537915994294	-0.000326969636377572	6.20451726290895	-0.000200651615675951	6.20393391968553	-9.25311045558708e-05	6.20355429323174	1.44416202529918e-06	6.20333073816101	8.49629952659470e-05	6.20323695785546	0.000161385535073944	6.20326378696489	0.000233744832786487	6.20341626312991	0.000304713172856408	6.20371162372749	0.000376536551298656

==> BodyPlot/Trajectories/UnsatTrajectories.txt <==
0	0	0	0.0100000000000000	0	0.0200000000000000	0	0.0300000000000000	0	0.0400000000000000	0	0.0500000000000000	0	0.0600000000000001	0	0.0700000000000001	0	0.0800000000000001	0	0.0900000000000001	0	0.100000000000000	0	0.100000000000000	0.100000000000000	0.100000000000000	0.200000000000000	0.100000000000000	0.300000000000000	0.100000000000000	0.400000000000000	0.100000000000000	0.500000000000000	0.100000000000000	0.600000000000000	0.100000000000000	0.700000000000000	0.100000000000000	0.800000000000000	0.100000000000000	0.900000000000000	0.100000000000000	1	0.100000000000000	1.10000000000000	0.100000000000000	1.20000000000000	0.100000000000000	1.30000000000000	0.100000000000000	1.40000000000000	0.100000000000000	1.50000000000000	0.100000000000000	1.60000000000000	0.100000000000000	1.70000000000000	0.100000000000000	1.80000000000000	0.100000000000000	1.90000000000000	0.100000000000000	2	0.100000000000000	2.10000000000000	0.100000000000000	2.20000000000000	0.100000000000000	2.30000000000000	0.100000000000000	2.40000000000000	0.100000000000000	2.50000000000000	0.100000000000000	2.60000000000000	0.100000000000000	2.70000000000000	0.100000000000000
0.00360967577462286	0.00209243453888175	0.0398360528660189	0.0112015736857281	0.0760624610751991	0.0203107701374554	0.112288929906701	0.0294200772846616	0.148515488834284	0.0385295484300263	0.184742167286018	0.0476392367460987	0.220968994629414	0.0567491952332118	0.257196000156575	0.0658594766775311	0.293423213069413	0.0749701336093083	0.329650662464897	0.0840812182613437	0.365878377320394	0.0931927825277226	0.365878377320394	0.0931927825277226	0.464990910100183	0.0926860211581171	0.564121222930509	0.0921929768594969	0.663277983660382	0.0917185450909188	0.762469598973996	0.0912674404374227	0.861704131136956	0.0908441505273339	0.960989218032017	0.0904528919763821	1.06033199725982	0.0900975687676875	1.15973903504635	0.0897817334628839	1.25921626065834	0.0895085516227503	1.35876890698080	0.0892807697954787	1.45840145785717	0.0891006874068041	1.55811760273294	0.0889701328585124	1.65792019907755	0.0888904441101286	1.75781124298827	0.0888624539827605	1.85779184830316	0.0888864803841587	1.95786223446920	0.0889623216101396	2.05802172332660	0.0890892568297748	2.15826874488227	0.0892660518105843	2.25860085205483	0.0894909698857711	2.35901474428155	0.0897617881089337	2.45950629978528	0.0900758184833914	2.56007061620770	0.0904299340940777	2.66070205922516	0.0908205999107952	2.76139431867632	0.0912439079735372	2.86214047164794	0.0916956166145098	2.96293305188712	0.0921711933185954	3.06376412483718	0.0926658607752438
0.0147669623587112	0.00397960923332308	0.0836662951106538	0.0120882578449300	0.152566900199635	0.0201978739259943	0.221469902421256	0.0283092865104775	0.290376421523920	0.0364233191776140	0.359287569872824	0.0445407875672939	0.428204450131793	0.0526624969204670	0.497128152968401	0.0607892396523162	0.566059754788041	0.0689217929658703	0.635000315502251	0.0770609165136091	0.703950876336795	0.0852073501144952	0.703950876336795	0.0852073501144952	0.800449187176706	0.0843116487933038	0.897060921120904	0.0834574229470446	0.993819560404173	0.0826530212450598	1.09075720775398	0.0819063530201567	1.18790427693419	0.0812248143977592	1.28528919632601	0.0806152171412473	1.38293812820003	0.0800837207999332	1.48087470633137	0.0796357688044647	1.57911979458833	0.0792760292097612	1.67769126908046	0.0790083408341720	1.77660382637683	0.0788356655815778	1.87586882019591	0.0787600477568560	1.97549412881896	0.0787825811907399	2.07548405528547	0.0789033849741763	2.17583926218866	0.0791215885618819	2.27655674259948	0.0794353269376587	2.37762982830879	0.0798417464386743	2.47904823619041	0.0803370217121164	2.58079815305651	0.0809163841261396	2.68286235890597	0.0815741617801220	2.78522038796347	0.0823038310604276	2.88784872638226	0.0830980794720393	2.99072104494552	0.0839488792496426	3.09380846456522	0.0848475710211714	3.19707985185433	0.0857849565702211	3.30050214155296	0.0867513995294305	3.40404068213548	0.0877369326430117
0.0326602897258636	0.00564040293035473	0.130314941905129	0.0126678898274419	0.227979601161335	0.0197000914799348	0.325662535527542	0.0267407321127768	0.423371932610002	0.0337934844942378	0.521115864037888	0.0408619477226142	0.618902250437733	0.0479496254177474	0.716738827091812	0.0550599044394275	0.814633110438531	0.0621960342542667	0.912592365570686	0.0693611070718669	1.01062357488540	0.0765580388700864	1.01062357488540	0.0765580388700864	1.10329291340513	0.0754243147209341	1.19628892584255	0.0743660648485347	1.28968028073340	0.0733935820782137	1.38353222686789	0.0725165109525348	1.47790597455495	0.0717437560373040	1.57285809620968	0.0710833898457568	1.66843995148368	0.0705425612194159	1.76469714267833	0.0701274052641852	1.86166900667499	0.0698429562019676	1.95938815005437	0.0696930647508511	2.05788003442685	0.0696803218783717	2.15716261922284	0.0698059909688722	2.25724606926375	0.0700699505924582	2.35813253431499	0.0704706501443519	2.45981600748533	0.0710050806247689	2.56228226875553	0.0716687627378623	2.66550891907843	0.0724557542936057	2.76946550938550	0.0733586785930454	2.87411376746725	0.0743687750648054	2.97940792408591	0.0754759729052796	3.08529513786232	0.0766689878699294	3.19171601650316	0.0779354416891698	3.29860522986026	0.0792620028665834	3.40589220821402	0.0806345468926566	3.51350191712671	0.0820383332101708	3.62135569830325	0.0834581956357536	3.72937216420778	0.0848787424121340
0.0564089427655339	0.00705985724865821	0.178646217558420	0.0129543617488590	0.300924696864218	0.0188627134289168	0.423276263337413	0.0247950146140801	0.545732290368815	0.0307611451357774	0.668323426675156	0.0367706709676208	0.791079385128801	0.0428327547936584	0.914028737127542	0.0489560691243252	1.03719871383370	0.0551487126159944	1.16061501564222	0.0614181302949992	1.28430163126808	0.0677710384336558	1.28430163126808	0.0677710384336558	1.37250368559709	0.0665493000365114	1.46137499579335	0.0654367695277338	1.55102480584359	0.0644446541467132	1.64155629116790	0.0635834126979169	1.73306555760293	0.0628626398305656	1.82564064748635	0.0622909429286329	1.91936056201023	0.0618758129529833	2.01429431103634	0.0616234911762741	2.11050000361661	0.0615388343869425	2.20802399444766	0.0616251817888223	2.30690010330531	0.0618842274571871	2.40714892603134	0.0623159027915905	2.50877725674751	0.0629182738846772	2.61177764151010	0.0636874590529719	2.71612808345467	0.0646175718974635	2.82179191849357	0.0657006951284769	2.92871787871800	0.0669268899588886	3.03684035776839	0.0682842451151324	3.14607988856488	0.0697589684301045	3.25634383899451	0.0713355225853052	3.36752732556263	0.0729968049098806	3.47951433883319	0.0747243692995103	3.59217906797170	0.0764986863928463	3.70538740518383	0.0782994362617426	3.81899860465990	0.0801058261677927	3.93286706514650	0.0818969245430206	4.04684420080232	0.0836520013816078
0.0850861140864611	0.00822905503946636	0.227586040106118	0.0129669148574012	0.370205241505347	0.0177354478191918	0.513030335211650	0.0225553663687204	0.656146004540329	0.0274467690381908	0.799634211514295	0.0324288978274692	0.943573423216946	0.0375198981284728	1.08803785717390	0.0427365825938337	1.23309675148602	0.0480942008854599	1.37881366625266	0.0536062178467966	1.52524582368676	0.0592841032911766	1.52524582368676	0.0592841032911766	1.60887347421730	0.0581013835979658	1.69363417588719	0.0570576974726262	1.77968032119819	0.0561647582025246	1.86715538148850	0.0554335259336323	1.95619240538969	0.0548740501805691	2.04691247994564	0.0544952945521726	2.13942316964456	0.0543049456319655	2.23381695375701	0.0543092091132473	2.33016968783707	0.0545125976001175	2.42853912082808	0.0549177159055168	2.52896350463886	0.0555250511358421	2.63146033797096	0.0563327762506300	2.73602529015982	0.0573365769994145	2.84263135337335	0.0585295130176722	2.95122827220413	0.0599019242495658	3.06174229803447	0.0614413936004261	3.17407631116555	0.0631327756744979	3.28811034634230	0.0649582995398836	3.40370254693252	0.0668977506712039	3.52069055983813	0.0689287336308726	3.63889336771387	0.0710270128438300	3.75811353800641	0.0731669242784019	3.87813985070877	0.0753218463283780	3.99875024972609	0.0774647141046865	4.11971504760639	0.0795685580936971	4.24080030127935	0.0816070460731333	4.36177126835006	0.0835550065402513
0.117741354556114	0.00914491253784533	0.276140752436915	0.0127292657659011	0.434816088109802	0.0163701913031593	0.593955885873791	0.0201031444453739	0.753743419095428	0.0239623396273190	0.914354624465369	0.0279802668896334	1.07595602404228	0.0321871962371261	1.23870266513328	0.0366106705311406	1.40273609411552	0.0412749906933476	1.56818238724394	0.0462007006469907	1.73515026898347	0.0514040834275158	1.73515026898347	0.0514040834275158	1.81452258200564	0.0503558125452444	1.89559589846132	0.0494715365694731	1.97856767723166	0.0487635493575409	2.06362368347823	0.0482434350356498	2.15093579116866	0.0479218457614596	2.24065965835844	0.0478082473650976	2.33293229863223	0.0479106352610441	2.42786958312472	0.0482352251728706	2.52556371984385	0.0487861257834323	2.62608077018806	0.0495650033371893	2.72945827592611	0.0505707513284630	2.83570308257391	0.0517991814758620	2.94478945588678	0.0532427548898844	3.05665759571141	0.0548903742959361	3.17121265423214	0.0567272589451673	3.28832436226606	0.0587349230061764	3.40782735652131	0.0608912754365365	3.52952228191596	0.0631708543989396	3.65317771613533	0.0655452022651828	3.77853292943045	0.0679833784894461	3.90530145303030	0.0704525977894546	4.03317538715795	0.0729189710803633	4.16183033790191	0.0753483175622922	4.29093083483613	0.0777070093860834	4.42013605191377	0.0799628063662097	4.54910563577237	0.0820856378921264	4.67750544010988	0.0840482926667134
0.153422079243321	0.00980987416947676	0.323412324169539	0.0122686033155606	0.493948455157215	0.0148188938498157	0.665382378176546	0.0175142004276947	0.838054851553525	0.0204060302161997	1.01229107929584	0.0235431602402809	1.18839617747508	0.0269707755858080	1.36665051634247	0.0307295211221490	1.54730497031083	0.0348544708401128	1.73057614290324	0.0393740329986911	1.91664167294870	0.0443088256681781	1.91664167294870	0.0443088256681781	1.99238427499210	0.0434598503635268	2.07048256934013	0.0427957249633322	2.15118179782263	0.0423296659595736	2.23471291256505	0.0420742231201590	2.32128939496905	0.0420409660922003	2.41110379420674	0.0422401185780448	2.50432401806637	0.0426801426757850	2.60108943079033	0.0433672798941001	2.70150683805617	0.0443050602532955	2.80564646766584	0.0454937966339932	2.91353808435308	0.0469300878114189	3.02516740615026	0.0486063598743303	3.14047301494373	0.0505104811970898	3.25934397150066	0.0526254898338603	3.38161835132012	0.0549294730503078	3.50708290822649	0.0573956356691634	3.63547404456229	0.0599925862248378	3.76648021859098	0.0626848573652692	3.89974585200962	0.0654336600140602	4.03487671678928	0.0681978508799785	4.17144668726411	0.0709350721510318	4.30900564922334	0.0736030033661821	4.44708827282706	0.0761606513566944	4.58522329044988	0.0785695971829774	4.72294288225509	0.0807951205790312	4.85979176637482	0.0828071326422850	4.99533561779407	0.0845808650537370
0.191193740217228	0.0102314979148752	0.368609631979035	0.0116145151155707	0.546986873736314	0.0131317063655358	0.726912257448232	0.0148563938596684	0.908953201962747	0.0168595267984135	1.09364988797664	0.0192086090456349	1.28150670789163	0.0219663671427244	1.47298296639085	0.0251891223444602	1.66848286766306	0.0289248601540932	1.86834495188976	0.0332110317137335	2.07283129464926	0.0380721736454548	2.07283129464926	0.0380721736454548	2.14577013413843	0.0374625933886841	2.22179305559161	0.0370561198351451	2.30119729514345	0.0368673305918630	2.38426331013355	0.0369101408562869	2.47125021829897	0.0371973663106397	2.56239071220195	0.0377402040415491	2.65788549158851	0.0385476341270241	2.75789729773555	0.0396257516049203	2.86254468427526	0.0409770477013944	2.97189571700534	0.0425996702034073	3.08596185757038	0.0444867050066931	3.20469234732145	0.0466255329031799	3.32796946062966	0.0489973257415042	3.45560503210994	0.0515767518633494	3.58733866934103	0.0543319596513074	3.72283803212154	0.0572248978847540	3.86170148418940	0.0602120111096576	4.00346330182142	0.0632453177435077	4.14760146100351	0.0662738406379004	4.29354783405112	0.0692453189641811	4.44070042804237	0.0721080928466475	4.58843711620043	0.0748130248691017	4.73613017481439	0.0773153110552747	4.88316086321598	0.0795760412147810	5.02893328447981	0.0815633941614997	5.17288683994922	0.0832533931832942	5.31450672972465	0.0846301945510035
0.230158241686710	0.0104219260478733	0.411055668446167	0.0107979123284494	0.593499813668508	0.0113555345355010	0.778388240877830	0.0121882760950451	0.966590492527941	0.0133876226111753	1.15893581952824	0.0150418053747052	1.35619869538314	0.0172339203053786	1.55908180048268	0.0200393055205852	1.76819642105758	0.0235221192502479	1.98404057103530	0.0277311559398674	2.20697562007825	0.0326950790051273	2.20697562007825	0.0326950790051273	2.27805567602435	0.0323473230899085	2.35301489456413	0.0322199588175480	2.43220838739279	0.0323293611899638	2.51597190522829	0.0326911770568419	2.60461536064693	0.0333197202056186	2.69841544888473	0.0342272412811471	2.79760741964316	0.0354230755314933	2.90237612949879	0.0369126840785332	3.01284660119410	0.0386966213053661	3.12907443006542	0.0407694815126063	3.25103650200823	0.0431189006331900	3.37862260923693	0.0457247105808400	3.51162865163565	0.0485583604185094	3.64975217016165	0.0515827246137279	3.79259095033848	0.0547524087225322	3.93964533726223	0.0580146327939357	4.09032470696014	0.0613107216442654	4.24395824615582	0.0645781626685298	4.39980982702035	0.0677531151271049	4.55709636852451	0.0707731833184968	4.71500870877749	0.0735802147549174	4.87273373350439	0.0761228660169455	5.02947636414492	0.0783586996400356	5.18448003134510	0.0802556327174639	5.33704444204513	0.0817926409829362	5.48653975783485	0.0829597145673853	5.63241668490059	0.0837571460951272
0.269470172721167	0.0103972480499837	0.450190788091237	0.00985001931028062	0.633225627216336	0.00953304901853613	0.819857442856764	0.00955879489708966	1.01133588494632	0.0100394614876658	1.20886047730513	0.0110857900263739	1.41355807942104	0.0128046203282510	1.62645380172552	0.0152949169788918	1.84843487026844	0.0186420352676475	2.08020780880253	0.0229101915944234	2.32225059490417	0.0281334361166306	2.32225059490417	0.0281334361166306	2.39248050076113	0.0280586718113720	2.46745020309456	0.0282220542874860	2.54758014473368	0.0286421460223925	2.63326841387829	0.0293366123300292	2.72488161855859	0.0303213858713272	2.82274428816559	0.0316096434895228	2.92712686873287	0.0332106001969759	3.03823251839414	0.0351281479361534	3.15618309090195	0.0373593975496183	3.28100491246119	0.0398932199608884	3.41261519420999	0.0427089231458102	3.55081015035894	0.0457752382252987	3.69525606789580	0.0490498110765925	3.84548464585118	0.0524793936363026	4.00089383761137	0.0560008910011636	4.16075514913979	0.0595433411085160	4.32422785965121	0.0630307872152431	4.49037997371241	0.0663858656289413	4.65821496807162	0.0695337990812037	4.82670268448962	0.0724063916113122	4.99481217612578	0.0749455910450825	5.16154405207653	0.0771062328176448	5.32595993993770	0.0788576965031174	5.48720708439682	0.0801843676949987	5.64453673710578	0.0810849661086419	5.79731574235768	0.0815709405375640	5.94503144957563	0.0816642186626639
0.308350481405390	0.0101767759874010	0.485572333196261	0.00880148311092244	0.666055523916061	0.00770213754908111	0.851535784913311	0.00700777371302563	1.04372026107583	0.00685077224614372	1.24426652072618	0.00736609098977015	1.45475005355166	0.00868842074728193	1.67661747335547	0.0109465604211463	1.91112346564412	0.0142543618740056	2.15925130695596	0.0186979039859740	2.42161989026849	0.0243192618964290	2.42161989026849	0.0243192618964290	2.49203849532965	0.0245224448169770	2.56812692662239	0.0249831696558525	2.65037978101793	0.0257225136815809	2.73926543560702	0.0267603400615704	2.83521326132092	0.0281141413516024	2.93859851476739	0.0297976064366554	3.04972500139335	0.0318189217632194	3.16880585625527	0.0341788586394036	3.29594312399415	0.0368687539924388	3.43110722367151	0.0398685589541121	3.57411781915066	0.0431451990124501	3.72462801389235	0.0466515454544643	3.88211405350768	0.0503263188235958	4.04587273675072	0.0540952079898320	4.21502840263477	0.0578733765650645	4.38855062336341	0.0615693418551473	4.56528262285067	0.0650899751584959	4.74397910189013	0.0683461360257045	4.92335082435056	0.0712582811220985	5.10211228859894	0.0737613372864903	5.27902831952387	0.0758082243095952	5.45295559267722	0.0773716376761724	5.62287590142969	0.0784439969518176	5.78791920765437	0.0790357549410330	5.94737589804810	0.0791724786836023	6.10069892616631	0.0788912186338659	6.24749745511463	0.0782366764043296
0.346097311478626	0.00978226423553918	0.516871160550537	0.00768164008367189	0.692015150060184	0.00589573779610442	0.873775148544740	0.00456689376739838	1.06439010699167	0.00384653145174041	1.26606972269177	0.00389544196919767	1.48095107401777	0.00488097240150665	1.71102766356576	0.00696968103750484	1.95804509530540	0.0103138850673106	2.22336072429974	0.0150309083665319	2.50777138268334	0.0211751857648079	2.50777138268334	0.0211751857648079	2.57943095515209	0.0216587265352792	2.65776758623859	0.0224217594974108	2.74335996301257	0.0234881305009627	2.83675515494126	0.0248799406024345	2.93845075077034	0.0266159388492433	3.04887343366368	0.0287095150186947	3.16835415128196	0.0311663191941167	3.29710049428630	0.0339816084988787	3.43516750798523	0.0371375203173951	3.58242889385196	0.0406005870340358	3.73855132090145	0.0443199182632024	3.90297520556368	0.0482265474014489	4.07490561993782	0.0522344256414502	4.25331672374236	0.0562434081587728	4.43697211662240	0.0601442991049928	4.62446176040371	0.0638256357323401	4.81425383756579	0.0671814830071864	5.00475753304254	0.0701192004652533	5.19439082006959	0.0725660474266032	5.38164641080837	0.0744736656808371	5.56514936475712	0.0758198829862611	5.74370134267964	0.0766077969314327	5.91630874007293	0.0768625753645131	6.08219435949523	0.0766267247619472	6.24079435352721	0.0759546803286597	6.39174355122638	0.0749074844061426	6.53485287685266	0.0735481134447145
0.382093856573366	0.00923711264500704	0.543865696980394	0.00651795694526913	0.711246065232010	0.00414196370656317	0.887034731989409	0.00226093011374173	1.07407156282285	0.00104363920845429	1.27521818039326	0.000678058703271756	1.49330518605896	0.00136943821369240	1.73103105581039	0.00333164979978107	1.99079831762924	0.00676842143686751	2.27447698917793	0.0118413080238327	2.58309862888561	0.0186235448602945	2.58309862888561	0.0186235448602945	2.65705985325119	0.0193898339594394	2.73879346838648	0.0204608342884944	2.82897299526425	0.0218633211284391	2.92823244670492	0.0236214825919903	3.03714139591586	0.0257546777310615	3.15617470729696	0.0282746281709136	3.28567724243461	0.0311821081826347	3.42582467555084	0.0344633291686329	3.57658265055064	0.0380863872723065	3.73766779868887	0.0419983338884744	3.90851540000834	0.0461235882536060	4.08825936453317	0.0503644637383729	4.27573029027987	0.0546044422034564	4.46947621816877	0.0587144511731863	4.66780817147087	0.0625618012747076	4.86886888294208	0.0660207582090426	5.07071901078259	0.0689831734125290	5.27143169712918	0.0713674045455273	5.46918456859611	0.0731240378652243	5.66233878977156	0.0742376139627765	5.84949740269281	0.0747244266258051	6.02953910292918	0.0746272253311882	6.20162769664316	0.0740080926573765	6.36520077026815	0.0729408268255150	6.51994304119468	0.0715039156739599	6.66575039767426	0.0697747923220213	6.80269009174881	0.0678256600663949
0.415813239077581	0.00856559385590172	0.566434184564857	0.00533564508397477	0.723988061144048	0.00246443036056787	0.891857211513117	0.000109041407394539	1.07354418944261	-0.00154666068475129	1.27266651416172	-0.00228678004095284	1.49290017326972	-0.00186292675252364	1.73784512037201	-3.01539078273461e-06	2.01078100708196	0.00356425303472840	2.31428526720582	0.00906206931815223	2.64970961209760	0.0165916100576227	2.64970961209760	0.0165916100576227	2.72704458188232	0.0176446976409184	2.81334869472037	0.0190315488765553	2.90940144870884	0.0207818981113566	3.01593104843440	0.0229215947454648	3.13357960206568	0.0254694692740980	3.26286049621018	0.0284334182685315	3.40410862820361	0.0318058565795780	3.55742564411180	0.0355589162726320	3.72262426584968	0.0396400641551853	3.89917796611074	0.0439691043281152	4.08618417462442	0.0484377175051363	4.28235012916274	0.0529126164064320	4.48600958718880	0.0572429372696399	4.69517531609134	0.0612716234130435	4.90762670080012	0.0648494627876577	5.12102503359124	0.0678494832566579	5.33304297448542	0.0701790075295219	5.54149130949902	0.0717870744427036	5.74442671231557	0.0726660519580649	5.94022854375123	0.0728476837195724	6.12763928876747	0.0723950022569198	6.30576993516826	0.0713921442822447	6.47407667951226	0.0699340534017239	6.63231795878687	0.0681175440071005	6.78050106076984	0.0660345167258791	6.91882617412238	0.0637675018367077	7.04763357053862	0.0613872873268024
0.446820569139314	0.00779214162064168	0.584545745460010	0.00415743216998910	0.730562916753104	0.000882688371746321	0.888849647978844	-0.00187403066625114	1.06362320364910	-0.00391676515411343	1.25936226074893	-0.00500192403379429	1.48075897950897	-0.00483334419187131	1.73255403597063	-0.00306896049648187	2.01919101233484	0.000649626533360870	2.34422399980002	0.00663008584269309	2.70945048129327	0.0150142447432804	2.70945048129327	0.0150142447432804	2.79125096202260	0.0163609365743964	2.88333400760658	0.0180747295121206	2.98659603897605	0.0201881489858557	3.10186445770550	0.0227278748094046	3.22984904227315	0.0257103613463514	3.37108215098656	0.0291364187560015	3.52584922533956	0.0329850759843535	3.69411368780346	0.0372074460542455	3.87544365082670	0.0417217867816886	4.06895133194225	0.0464113544914464	4.27325861011926	0.0511267517487479	4.48650227858239	0.0556940137396675	4.70638889503766	0.0599285294399121	4.93030131460976	0.0636532306263757	5.15544834883297	0.0667178615211248	5.37903860987264	0.0690153147471821	5.59845321139925	0.0704915098658818	5.81139217420809	0.0711470163492898	6.01597609660334	0.0710308752842281	6.21079526896167	0.0702289247338301	6.39490914764896	0.0688497596135693	6.56780685107160	0.0670112045914111	6.72934279447834	0.0648292421286603	6.87966119583050	0.0624102367944917	7.01912039253562	0.0598464101291141	7.14822424295937	0.0572139966654308	7.26756445865858	0.0545733220840301
0.474772465612055	0.00694072889564645	0.598250817954493	0.00300346535285523	0.731359870874711	-0.000587306695203571	0.878668627732116	-0.00367694381581907	1.04514852803740	-0.00606116386389544	1.23624156289515	-0.00747029508127506	1.45784234278933	-0.00755706423030789	1.71611642781983	-0.00589747513206129	2.01703753401380	-0.00202310916485948	2.36550267726538	0.00448770450384539	2.76393634870191	0.0138349628864791	2.76393634870191	0.0138349628864791	2.85132546804652	0.0154855318344422	2.95044402629031	0.0175411763655535	3.06231520564656	0.0200367419377732	3.18786653494983	0.0229983100686215	3.32786202382757	0.0264370976365336	3.48281872147718	0.0303420453613510	3.65291090969848	0.0346717555110387	3.83786966939252	0.0393471092407405	4.03689105468375	0.0442466048660697	4.24857121379215	0.0492068947248543	4.47088921385421	0.0540307175544530	4.70125540787889	0.0585030655834444	4.93663330751225	0.0624140585591841	5.17372718794586	0.0655843687550699	5.40921057803487	0.0678874042573818	5.63995891457631	0.0692628668636497	5.86324817097308	0.0697188141941789	6.07689095110413	0.0693228534852466	6.27929814749633	0.0681859707070465	6.46947117128070	0.0664436718754213	6.64694154413639	0.0642385408858948	6.81167922837856	0.0617067382540832	6.96398955586259	0.0589692687757299	7.10441364944358	0.0561276090959986	7.23364139646501	0.0532626658257207	7.35244100346642	0.0504359112977251	7.46160561115057	0.0476917069223992
0.499414411733130	0.00603435391990925	0.607671408925355	0.00189131560615530	0.726822842994288	-0.00193274611726613	0.862008859228655	-0.00529096712760491	1.01897886746274	-0.00797536574810676	1.20423142248991	-0.00969351777900629	1.42505923543196	-0.0100457263710686	1.68938107341620	-0.00851482443406970	2.00515890687713	-0.00449626751177679	2.37912357285998	0.00258328193834823	2.81458431839343	0.0130060484788637	2.81458431839343	0.0130060484788637	2.90873048796436	0.0149747009983154	3.01620435007225	0.0173912801731815	3.13816318648651	0.0202920183696413	3.27562881623290	0.0237000963135232	3.42939298015050	0.0276172049170609	3.59990181851846	0.0320135906143411	3.78712610229403	0.0368178826554562	3.99043157334203	0.0419090726116838	4.20847234385964	0.0471139619385139	4.43913675102987	0.0522135636155969	4.67957492364488	0.0569606129542049	4.92632664101591	0.0611072529443446	5.17554651348067	0.0644379269621715	5.42329678158770	0.0667994510219552	5.66585672032195	0.0681201426688609	5.89999179603290	0.0684132835668398	6.12313840132835	0.0677654854538599	6.33348506759303	0.0663150183655714	6.52995733676508	0.0642269358076897	6.71213150899056	0.0616708122070229	6.88010879479933	0.0588043830147953	7.03437812668132	0.0557638345121039	7.17568767610609	0.0526597955640740	7.30493620168499	0.0495773771385504	7.42308818054596	0.0465786098054561	7.53111200983669	0.0437059825181807	7.62993813922172	0.0409862187126013
0.520576368115656	0.00509464142928962	0.612991491277787	0.000836052405551069	0.717439253168480	-0.00314357841437107	0.839594327556051	-0.00670943636186183	0.985989061588314	-0.00965527262624200	1.16425605698633	-0.0116711599536262	1.38328231814648	-0.0123063840382005	1.65310780033861	-0.0109411900291528	1.98424399677068	-0.00680615132234774	2.38590449755718	0.000871164659974388	2.86264599637102	0.0124881655106504	2.86264599637102	0.0124881655106504	2.96477830720169	0.0147933526713249	3.08200652945619	0.0175942784422423	3.21562477328616	0.0209269348723706	3.36673263574590	0.0248080416188174	3.53610377491548	0.0292235095083904	3.72402780767985	0.0341154263557988	3.93013883147633	0.0393700092164981	4.15325646238965	0.0448105592980175	4.39127760149749	0.0502004232547955	4.64116282870146	0.0552601099651184	4.89905281892638	0.0596991370645221	5.16052357932355	0.0632574280018134	5.42094998228651	0.0657457374255861	5.67591058826018	0.0670731311115009	5.92155130615135	0.0672536676551481	6.15483962228187	0.0663921737338742	6.37367744092871	0.0646560291129765	6.57688091035383	0.0622427699366257	6.76406353848911	0.0593517639379857	6.93546818332294	0.0561643314192501	7.09178776413177	0.0528329267522818	7.23400162794150	0.0494776775975381	7.36324121670039	0.0461877930266112	7.48068861460134	0.0430255633137788	7.58750550717404	0.0400312959761986	7.68478733162356	0.0372281794651326	7.77353678755637	0.0346265686505141
0.538167075116446	0.00414155617840017	0.614447762849934	-0.000149639191158402	0.703730180925301	-0.00421219848550436	0.812171102277762	-0.00792744118173439	0.947069104864278	-0.0110969516367508	1.11724519172444	-0.0134005061850385	1.33336609971924	-0.0143410859117706	1.60799158497064	-0.0131900537105779	1.95485552304911	-0.00898270495986842	2.38650088043930	-0.000688646083812805	2.90923805385276	0.0122497242936708	2.90923805385276	0.0122497242936708	3.02066265534778	0.0149143473863800	3.14913988869344	0.0181273313194488	3.29609566954290	0.0219217759500743	3.46267460975660	0.0263026029562456	3.64955865515863	0.0312310584508362	3.85675428938756	0.0366083734252032	4.08337382160814	0.0422629753715971	4.32745576343521	0.0479477313931378	4.58588442842387	0.0533539723442769	4.85446763564033	0.0581456320945182	5.12820335944027	0.0620093775575459	5.40171283862348	0.0647079990692789	5.66975883053732	0.0661200651217861	5.92773368509286	0.0662529304324524	6.17201286725698	0.0652269872622699	6.40011931175352	0.0632399832154167	6.61070488463576	0.0605252258923363	6.80339901322055	0.0573154648198162	6.97858933697222	0.0538184676021323	7.13719041416012	0.0502047781610009	7.28043692641720	0.0466049347251658	7.40971833458512	0.0431125474858711	7.52645789597644	0.0397901549456328	7.63203112698937	0.0366757716293795	7.72771572832839	0.0337889654843786	7.81466478356993	0.0311359647592790	7.89389618649606	0.0287136897653264
0.552167451969756	0.00319321814932194	0.612320885902566	-0.00105532203951608	0.686241552915685	-0.00513322099010971	0.780500969432987	-0.00894171492801665	0.903123431881481	-0.0122967445780149	1.06414240350945	-0.0148767910777546	1.27616583356417	-0.0161469429589873	1.55468836909968	-0.0152679256667777	1.91745436773307	-0.0110493353907244	2.38142629420305	-0.00213097715632749	2.95537021837846	0.0122661609973074	2.95537021837846	0.0122661609973074	3.07748732280545	0.0153176895712712	3.21881968421803	0.0189744993217269	3.38090765092917	0.0232626608795641	3.56488404153347	0.0281675080745649	3.77122646234996	0.0336133511629160	3.99947766921108	0.0394442192998772	4.24798090573000	0.0454131275039031	4.51370479719007	0.0511894627253584	4.79224517850212	0.0563919437085694	5.07806944375093	0.0606461441228456	5.36500428696216	0.0636529662282479	5.64687964969219	0.0652452731420012	5.91817565118949	0.0654121135737307	6.17451638357596	0.0642839638309372	6.41291722859732	0.0620891141019802	6.63178208705440	0.0591002192032073	6.83071608791475	0.0555879780300292	7.01024465335663	0.0517905830797556	7.17151781182371	0.0478994428382449	7.31604976230808	0.0440571197120709	7.44551534742043	0.0403623971230791	7.56160544444477	0.0368783415826650	7.66593305792631	0.0336407310783538	7.75997849452177	0.0306655149505684	7.84506241121969	0.0279548295809786	7.92233753573158	0.0255015659906030	7.99279218584500	0.0232926943503844
0.562623450522717	0.00226580372637120	0.606927249620658	-0.00187266800811381	0.665536048823389	-0.00590333196769854	0.745355191891435	-0.00975068516461164	0.855069317605281	-0.0132516419450885	1.00591190693369	-0.0160938180173763	1.21255540447933	-0.0177166346109198	1.49384138265457	-0.0171743748166433	1.87242441145761	-0.0130228078932374	2.37107106224626	-0.00348600939571109	3.00197052931571	0.0125192166822090	3.00197052931571	0.0125192166822090	3.13629170228270	0.0159897083401699	3.29221127136096	0.0201256374598708	3.47134769090121	0.0249397972609777	3.67473051077366	0.0303868519216683	3.90246731833869	0.0363377781052698	4.15338875142708	0.0425595092161553	4.42475396614547	0.0487117791027645	4.71213263664929	0.0543737309058634	5.00957599078603	0.0591050659449801	5.31012301559979	0.0625300996386919	5.60656806006270	0.0644166104487911	5.89230096656372	0.0647183581565887	6.16199443348842	0.0635661676026773	6.41198200363494	0.0612170391233555	6.64029738241431	0.0579865499656735	6.84645492110796	0.0541890338247208	7.03109639388207	0.0500984945017602	7.19561545709953	0.0459312052513676	7.34182971053250	0.0418442501227290	7.47172919466199	0.0379429184597218	7.58730239848001	0.0342914010474174	7.69042721552512	0.0309234491300441	7.78281044746845	0.0278514482404331	7.86596074588400	0.0250734732289162	7.94118307027662	0.0225784532818654	8.00958609212931	0.0203497906641099	8.07209677819918	0.0183678095687219
0.569638657261618	0.00137351470918645	0.598611244240292	-0.00259532763239712	0.642185452824699	-0.00652120433963210	0.707507874221707	-0.0103546354899928	0.803833529046361	-0.0139598410544256	0.943542465589860	-0.0170448816312249	1.14344261366228	-0.0190393167698747	1.42610684591085	-0.0189023602374941	1.82009770631013	-0.0149131702696834	2.35571890334414	-0.00477978275371060	3.04990793662870	0.0129962568470421	3.04990793662870	0.0129962568470421	3.19807324583287	0.0169222395410134	3.37044991774457	0.0215751703181104	3.56866994001631	0.0269453806063231	3.79351943100131	0.0329415267748692	4.04450070538438	0.0393602352488216	4.31940422253278	0.0458690397089736	4.61402738371692	0.0520202500363827	4.92220591937498	0.0573089119879275	5.23627455373911	0.0612697506661255	5.54792977683902	0.0635825645836659	5.84928753727204	0.0641422680585242	6.13382781089795	0.0630641066357112	6.39697224312702	0.0606284198628237	6.63621098980172	0.0571966116181126	6.85086454528270	0.0531334677285222	7.04164868748236	0.0487559207547332	7.21020010229928	0.0443106840644831	7.35866252480534	0.0399730002709982	7.48937376164171	0.0358567026375261	7.60465416378305	0.0320280791426923	7.70667838416502	0.0285192255162747	7.79740771836833	0.0253390521645929	7.87856282094551	0.0224815678168575	7.95162138073744	0.0199317401503714	8.01783005277179	0.0176694514170914	8.07822371275944	0.0156720628961207	8.13364780261675	0.0139160143235433
0.573366868206548	0.000528596961907990	0.587738003832118	-0.00321881369149912	0.616763241913176	-0.00698745764345432	0.667728602062458	-0.0107559256309323	0.750346679965668	-0.0144214016357591	0.878047439521314	-0.0177238991035533	1.06978041806896	-0.0201018870060150	1.35217787968897	-0.0204388882592078	1.76077990184129	-0.0167236979855374	2.33556176257051	-0.00603464281862576	3.10001242260573	0.0136896429885600	3.10001242260573	0.0136896429885600	3.26380681626394	0.0181117884332804	3.45465569745998	0.0233206722060380	3.67409899830727	0.0292710011518693	3.92247283702481	0.0358048613490734	4.19835202000713	0.0426190722645345	4.49807427184931	0.0492599654027088	4.81555910254460	0.0551684503543342	5.14262917022093	0.0597823117939929	5.46989933269418	0.0626691746953274	5.78804930642944	0.0636343920925335	6.08909101911193	0.0627531306120768	6.36723958691979	0.0603177860953392	6.61920156014573	0.0567365116459362	6.84394946878333	0.0524322458630457	7.04220007595854	0.0477740210975601	7.21581871254236	0.0430465934673503	7.36729510594020	0.0384485034409778	7.49935021387560	0.0341050956928628	7.61467554454139	0.0300862161498034	7.71577975284882	0.0264228769841040	7.80491147856145	0.0231206363970149	7.88403146748618	0.0201693795718583	7.95481398493907	0.0175500208092643	8.01866407623883	0.0152388659999372	8.07674226959023	0.0132103201078391	8.12999180829750	0.0114384819613336	8.17916575401371	0.00989802223370795
0.574004795057103	-0.000258607805500688	0.574686562788118	-0.00374039940295579	0.589837281474359	-0.00730463990721408	0.626774225842397	-0.0109592175348039	0.695535071689782	-0.0146389102885264	0.810460363331243	-0.0181266405839069	0.992572882171849	-0.0208905400448017	1.27280534042505	-0.0217660275295601	1.69477581268187	-0.0184508849555742	2.31071309058845	-0.00726960668676091	3.15309283290191	0.0145961472254743	3.15309283290191	0.0145961472254743	3.33446078676101	0.0195586251577509	3.54594255312990	0.0253611414293411	3.78882235868662	0.0319044014556684	4.06269231742885	0.0389374333665673	4.36477580696658	0.0460288767302948	4.68947105155560	0.0525880461232631	5.02841760965224	0.0579593490086312	5.37129173116224	0.0615772950540883	5.70724046543732	0.0631207963852396	6.02652005072715	0.0625894565555309	6.32177634033995	0.0602671204729852	6.58860766977367	0.0566052994785948	6.82541378722830	0.0520929023691279	7.03279421497203	0.0471625263369397	7.21280666788689	0.0421471694248956	7.36830064328987	0.0372758231737949	7.50241805997556	0.0326895792274855	7.61826676636584	0.0284639736867105	7.71873318792188	0.0246297891666134	7.80639203431257	0.0211894131869059	7.88347704631282	0.0181284935579988	7.95188669106570	0.0154236912647734	8.01320775078531	0.0130475543292465	8.06874649606651	0.0109714140434234	8.11956166360341	0.00916699025850454	8.16649629000085	0.00760719011213840	8.21020712442885	0.00626642625396734
0.571785003326306	-0.000979590776724049	0.559843374818271	-0.00415902838930971	0.561962582308464	-0.00747720970323906	0.585379848857606	-0.0109716600118389	0.640310132502348	-0.0146180691808170	0.741825884460402	-0.0182519375612821	0.912874905196134	-0.0213925142941002	1.18881418929581	-0.0228623023027662	1.62241487499462	-0.0200845321172543	2.28121989893155	-0.00850063559062930	3.20995254152606	0.0157163850146160	3.20995254152606	0.0157163850146160	3.41100951884124	0.0212657396350817	3.64542014238104	0.0276948282372471	3.91396932605302	0.0348254467388631	4.21510117270854	0.0422812210243218	4.54415659474022	0.0494751096530537	4.89306946848787	0.0556781364157819	5.25089866059619	0.0601813147126655	5.60529302608053	0.0624980709064540	5.94449780918876	0.0625045626996250	6.25916791116494	0.0604417388152347	6.54336690253799	0.0567929094413964	6.79460043579214	0.0521191586825216	7.01316600460960	0.0469303762783244	7.20124270958515	0.0416212717774898	7.36204184644222	0.0364611645610156	7.49916525999922	0.0316128989036606	7.61618901436678	0.0271607923965922	7.71642906045545	0.0231366735103529	7.80283219360757	0.0195400542463058	7.87794396443458	0.0163521878413162	7.94391916324165	0.0135451680631402	8.00255296749729	0.0110874643439041	8.05531991564699	0.00894707491511837	8.10341378991553	0.00709316869809395	8.14778507998221	0.00549681074143127	8.18917474785660	0.00413115922611285	8.22814410944160	0.00297137956707005
0.566969137439071	-0.00162759552053759	0.543596158316880	-0.00447523124508464	0.533674152733269	-0.00751149876474633	0.544249245000335	-0.0108029931383683	0.585555870341730	-0.0143681356328281	0.673186355081228	-0.0181027459344560	0.831785220386832	-0.0215978957009988	1.10111397692313	-0.0237044519068034	1.54407600324256	-0.0216080078347936	2.24707395607141	-0.00974080722599180	3.27140295510775	0.0170542261368827	3.27140295510775	0.0170542261368827	3.49444152839594	0.0232375565658529	3.75418651995079	0.0303164579020021	4.05057330996477	0.0380012517401378	4.38036404897995	0.0457536108449670	4.73639311977021	0.0528112259446545	5.10764022169076	0.0583311968961890	5.48050287684546	0.0616287778307241	5.84106897465159	0.0623979523904816	6.17755568278476	0.0607839548878715	6.48195304112213	0.0572762812060861	6.75042333664493	0.0525093726411152	6.98268003920050	0.0470857064670747	7.18089769530116	0.0414791404610346	7.34862989765017	0.0360128820285206	7.48997561990670	0.0308800392593607	7.60903824014050	0.0261782017944059	7.70962475757639	0.0219421638132733	7.79510927096665	0.0181690671526515	7.86839545012287	0.0148356029835177	7.93193215570135	0.0119088747773857	7.98775362398953	0.00935280658329263	8.03752794444417	0.00713165009380168	8.08260538224693	0.00521170180519515	8.12406270359011	0.00356196674834131	8.16274220358866	0.00215423438196316	8.19928544407953	0.000962851807877696	8.23416231220700	-3.56349593525485e-05
0.559841455185618	-0.00219753496037367	0.526328053743986	-0.00469104239210938	0.505480046878642	-0.00741563963444514	0.504045058565614	-0.0104655453519780	0.532115000720612	-0.0139021577809034	0.605564821089543	-0.0176869518882445	0.750432715922069	-0.0215013187967013	1.01070215041713	-0.0242694946087080	1.46021105326564	-0.0229987678389072	2.20822250947096	-0.0110003841179567	3.33827468516442	0.0186161281418489	3.33827468516442	0.0186161281418489	3.58576223046987	0.0254782850464819	3.87330910977522	0.0332136972534169	4.19951445009051	0.0413805916017693	4.55878507511621	0.0492422943595710	4.94077884494165	0.0558604312390365	5.33118274627445	0.0603394025158206	5.71400265617282	0.0621288983208845	6.07462139679688	0.0612040865989403	6.40231468909609	0.0580129331869019	6.69129088918070	0.0532532633567662	6.94025790254344	0.0476348935398030	7.15117357300427	0.0417327126336096	7.32787618521191	0.0359423035130821	7.47499135523809	0.0304991208274139	7.59721586158571	0.0255205845706421	7.69892108304353	0.0210473678145160	7.78397535039183	0.0170751144835348	7.85569646698616	0.0135758351804471	7.91687241478915	0.0105111271469782	7.96981229608980	0.00783975598892539	8.01640646049826	0.00552165318861664	8.05818526001970	0.00351976257338382	8.09637187684391	0.00180065906502214	8.13192787210150	0.000334505550684039	8.16559168570784	-0.000905317305529563	8.19791100828197	-0.00194271539888014	8.22927017024130	-0.00279941079860235
0.550702674158115	-0.00268590932955537	0.508412102893408	-0.00480991083826521	0.477854760188623	-0.00719944806652872	0.465379217977376	-0.00997410970650436	0.480774578654431	-0.0132369757384618	0.539945533387871	-0.0170178349703496	0.669956751919419	-0.0211033964625863	0.918659222205189	-0.0245369744570773	1.37136576062767	-0.0242292233685054	2.16457892815282	-0.0122867769559710	3.41142597603614	0.0204103177968868	3.41142597603614	0.0204103177968868	3.68598963979990	0.0279897546597976	4.00379092407696	0.0363627687167381	4.36144051876133	0.0448880508857121	4.75019045258883	0.0526026968596349	5.15590007018674	0.0584242600566089	5.56092876396094	0.0615089793977095	5.94761262420621	0.0615687458990781	6.30182394919504	0.0589310972710104	6.61502114650505	0.0543260610607172	6.88429071955438	0.0485801455323385	7.11102812510596	0.0423952826187757	7.29923296692259	0.0362643289419033	7.45406800317560	0.0304822624630676	7.58089453370867	0.0251959741161472	7.68473554419799	0.0204564672887713	7.77003542389705	0.0162593767176509	7.84059482468212	0.0125720600939923	7.89959558606475	0.00935002956636888	7.94966434589271	0.00654613811495253	7.99294698297260	0.00411526134976703	8.03118035578186	0.00201634811772622	8.06575577116770	0.000213015993668186	8.09777273065933	-0.00132660897900427	8.12808344826921	-0.00263040879651355	8.15732943166865	-0.00372292570211141	8.18597164218232	-0.00462603207403090	8.21431570437530	-0.00535955648341835
0.539864124319353	-0.00309072593859405	0.490206082855032	-0.00483659926562319	0.451233152162383	-0.00687425567563449	0.428804022731119	-0.00934569953318520	0.432252033411085	-0.0123929844928175	0.477253366687707	-0.0161141415776700	0.591482762965595	-0.0204117267626925	0.826135397790141	-0.0244912126111211	1.27819671134425	-0.0252680292300995	2.11603365973325	-0.0136044046866556	3.49174765935899	0.0224457242384355	3.49174765935899	0.0224457242384355	3.79614082252227	0.0307685798151682	4.14651882930653	0.0397232556820470	4.53666653673728	0.0484188528147369	4.95380857020260	0.0556600778578342	5.37957996504027	0.0602992351674618	5.79344090773896	0.0616874269399326	6.17725316196567	0.0599155479951834	6.51875331129119	0.0556788458349577	6.81253403762551	0.0499147695430231	7.05888009045859	0.0434800758897904	7.26171781941239	0.0369976588769692	7.42671774215718	0.0308464049998887	7.55997635146507	0.0252169381048437	7.66727099144009	0.0201774389744596	7.75372273201470	0.0157260382700124	7.82370045676214	0.0118257719854720	7.88084756055825	0.00842547432157259	7.92816020514837	0.00547119943540042	7.96807935413019	0.00291186869562399	8.00257873678386	0.000701631378769774	8.03324170691766	-0.00119953511155857	8.06132536607644	-0.00282610338649136	8.08781276656314	-0.00420766578920817	8.11345494354371	-0.00536973870788049	8.13880473713626	-0.00633457236890844	8.16424426309120	-0.00712190489726150	8.19000767304216	-0.00774963327186051
0.527642201354833	-0.00341141958060032	0.472047746172387	-0.00477706733859873	0.426005083650557	-0.00645269396458914	0.394804340241134	-0.00859919613808846	0.387182474675260	-0.0113936803609787	0.418333631200510	-0.0149997675441969	0.516094941797237	-0.0194413683395048	0.734329006669368	-0.0241233457019052	1.18148269069727	-0.0260818244718077	2.06246588272432	-0.0149544572348901	3.58016350242765	0.0247305434973537	3.58016350242765	0.0247305434973537	3.91720631828830	0.0338025136729343	4.30219122935226	0.0432324087452736	4.72505809011286	0.0518359093897565	5.16816900753481	0.0582184411036608	5.60889831858620	0.0613007114962563	6.02481308119140	0.0607888785214057	6.39886895698143	0.0572234524501689	6.72198466581391	0.0516147131486076	6.99248858116804	0.0449969529935186	7.21381504603071	0.0381643341354054	7.39203554867034	0.0316140193831149	7.53403957731567	0.0256015705808346	7.64647717481705	0.0202229504678104	7.73527002748311	0.0154829580649392	7.80546246515249	0.0113412020806949	7.86124452268151	0.00773931254328941	7.90604658921352	0.00461553981809426	7.94265302182558	0.00191178613607224	7.97331045009180	-0.000423567679309844	7.99982154540807	-0.00243501869249663	8.02362231554891	-0.00416034313336033	8.04584414292758	-0.00563143435728120	8.06736290080847	-0.00687527018704082	8.08883766498194	-0.00791486536331054	8.11074134520661	-0.00877014877895987	8.13338525198445	-0.00945874514327838	8.15693930033384	-0.00999665701112673
0.514353122264350	-0.00364877113287865	0.454250531110250	-0.00463833698663552	0.402510943105694	-0.00594843578488014	0.363791284334302	-0.00775491077302715	0.346108019381898	-0.0102650334838934	0.363933690782394	-0.0137030927733756	0.444808105726151	-0.0182147394384466	0.644457923104765	-0.0234329274487798	1.08212873060631	-0.0266373966977445	2.00375620307203	-0.0163345729043418	3.67762432468950	0.0272702916810859	3.67762432468950	0.0272702916810859	4.05010933631777	0.0370659297625433	4.47122437042558	0.0467996853436117	4.92591010457599	0.0549711589063493	5.39104857680087	0.0600774277556786	5.84030842110738	0.0612899879143221	6.25095296069252	0.0588102444391316	6.60874577937299	0.0536242337209152	6.90880111663985	0.0469458648327332	7.15334524791360	0.0397879551623850	7.34860035586922	0.0328134944972585	7.50226813166001	0.0263745711498160	7.62200142505168	0.0206114694786035	7.71467452476102	0.0155425743883344	7.78614286235649	0.0111259645798829	7.84125151419778	0.00729574547245848	7.88394713944295	0.00398126182567249	7.91741795254775	0.00111615446953417	7.94422761752247	-0.00135810763065913	7.96643045805811	-0.00349148155136192	7.98566550153315	-0.00532588470504547	8.00323108680480	-0.00689622825107483	8.02014314268951	-0.00823157045904222	8.03718037934083	-0.00935622333078445	8.05491930288903	-0.0102907523488189	8.07376151600916	-0.0110528583045761	8.09395534567653	-0.0116581488793212	8.11561348741438	-0.0121208109344157
0.500307995013983	-0.00380482135379912	0.437099811012988	-0.00442833942365184	0.381038206560165	-0.00537590405308108	0.336097651979746	-0.00683408907901018	0.309469703518195	-0.00903474192136622	0.314687575577403	-0.0122560461015905	0.378540895014747	-0.0167609676342746	0.557725961361925	-0.0224289044018534	0.981161415153671	-0.0269041622953375	1.93980068411116	-0.0177384515544732	3.78509369274034	0.0300651918940942	3.78509369274034	0.0300651918940942	4.19564655120080	0.0405145414464092	4.65364015696509	0.0503028187452199	5.13784099390538	0.0576333557403244	5.61949365105486	0.0610561915988357	6.06985287201687	0.0601981359569068	6.46790161109871	0.0558327261324685	6.80376805658792	0.0493047192589633	7.07729245245390	0.0418893845957689	7.29434034764107	0.0344787578641985	7.46335542026095	0.0275683105549798	7.59312269114789	0.0213686064089116	7.69165290214356	0.0159230896274962	7.76578494849943	0.0111919717638860	7.82115860422202	0.00710197035603821	7.86234246594211	0.00357237029750612	7.89300585582892	0.000527111817789416	7.91608504516801	-0.00210059123808604	7.93392580578578	-0.00436730452665657	7.94839882912199	-0.00632005193291729	7.96099038464451	-0.00799758695692820	7.97287236756398	-0.00943177252027805	7.98495595446354	-0.0106488681498563	7.99793255014112	-0.0116706620868505	8.01230505433902	-0.0125154480993412	8.02841189122009	-0.0131988696867196	8.04644578031713	-0.0137346576326730	8.06646888012245	-0.0141352808646875
0.485808225444359	-0.00388277694241457	0.420849749315013	-0.00415574558562548	0.361819134592903	-0.00474995992132332	0.311975283810610	-0.00585838829483409	0.277602323474077	-0.00773142738332155	0.271104442264032	-0.0106929992923044	0.318092234611155	-0.0151147830829760	0.475286828926373	-0.0211298501850057	0.879714551798451	-0.0268567721625186	1.87052639959468	-0.0191554370769605	3.90352243224619	0.0331067538968717	3.90352243224619	0.0331067538968717	4.35440821486074	0.0440797778058160	4.84894426719544	0.0535872928542376	5.35872926689964	0.0596236894051720	5.84993928751215	0.0610202676972411	6.29345359469832	0.0580394420180490	6.67213202463857	0.0520078890503795	6.98157788474190	0.0444777200057569	7.22634772177103	0.0366472093360106	7.41537026304924	0.0292236190229873	7.55866027980573	0.0225286744913000	7.66558071443941	0.0166499822086457	7.74417286407714	0.0115566639144351	7.80105274051626	0.00716911128739217	7.84154878484900	0.00339544151053328	7.86991179198484	0.000148233348280291	7.88952215968640	-0.00264914414245043	7.90306758919493	-0.00506120941001453	7.91268596625151	-0.00714119596181906	7.92007656504273	-0.00893262113528304	7.92658514823503	-0.0104709551148628	7.93326852824866	-0.0117851358822628	7.94094333003956	-0.0128988604163888	7.95022274055375	-0.0138316634388139	7.96154420006650	-0.0145998242086657	7.97519035237743	-0.0152171459865389	7.99130511392510	-0.0156956452919916	8.00990640852009	-0.0160461757262618
0.471141294850506	-0.00388690650026036	0.405720817530515	-0.00382978330969652	0.345029661523613	-0.00408558354733257	0.291594401164161	-0.00484935614624482	0.250732328863331	-0.00638382915988489	0.233561349937572	-0.00904959329470934	0.264122554288090	-0.0133150946186399	0.398208494286881	-0.0195634414162982	0.779005155681572	-0.0264775854669520	1.79590854723572	-0.0205701185024021	4.03380875430062	0.0363734715152979	4.03380875430062	0.0363734715152979	4.52667762270799	0.0476637011638552	5.05601110599528	0.0564714117750720	5.58572188877834	0.0607586344658153	6.07842590541540	0.0599049046715165	6.50722787776835	0.0549098742490350	6.86077422726441	0.0475325609869886	7.14062422632445	0.0393541190289457	7.35556731129015	0.0313896853201088	7.51684434843054	0.0241363641034236	7.63540761546267	0.0177578927619839	7.72077688355523	0.0122446162736911	7.78078198756192	0.00751347527130841	7.82169331768547	0.00346057890764939	7.84847540317299	-1.47535119290332e-05	7.86504638323537	-0.00300090528595365	7.87450135774997	-0.00557194979175391	7.87929091888609	-0.00778860616896504	7.88135884137015	-0.00970018090755676	7.88224644975679	-0.0113466156434581	7.88317111083315	-0.0127603035370738	7.88508507081078	-0.0139675890082869	7.88871947261429	-0.0149899736369852	7.89461720497744	-0.0158450892478675	7.90315733762913	-0.0165475048086948	7.91457326662647	-0.0171094249567062	7.92896627829701	-0.0175413233617765	7.94631598098696	-0.0178525377145590
0.456576949062096	-0.00382242496093110	0.391898018785341	-0.00346004581302262	0.330789482714500	-0.00339756028106009	0.275044869475729	-0.00382793634202305	0.228978690037201	-0.00502004338889150	0.202300444649001	-0.00736158941649767	0.217140694774497	-0.0114034077181751	0.327440712898033	-0.0177652609409724	0.680300730542293	-0.0257587239323155	1.71598894370541	-0.0219620173625111	4.17674073941222	0.0398257175383823	4.17674073941222	0.0398257175383823	4.71231427946716	0.0511359348432801	5.27300001744784	0.0587587651141923	5.81533669344735	0.0608965432767876	6.30088804719536	0.0577278969774842	6.70777271167338	0.0509707917624926	7.03173674220696	0.0426198438287260	7.28011709508235	0.0341217063377870	7.46512873491006	0.0262482095689500	7.59953527845599	0.0192929078402979	7.69467610307556	0.0132896116358361	7.75990696204878	0.00815820054964767	7.80268329498982	0.00378268613334520	7.82885997432382	4.70235938010433e-05	7.84301717005474	-0.00315124324790006	7.84874366395718	-0.00589770308809745	7.84886230132464	-0.00826207948746105	7.84560223934290	-0.0103006317264978	7.84072815425740	-0.0120587020057863	7.83563651053086	-0.0135729392903607	7.83142721163318	-0.0148730852302951	7.82895695792811	-0.0159833557877020	7.82887894749562	-0.0169235034119204	7.83167228332273	-0.0177096522195107	7.83766356125655	-0.0183549880004726	7.84704253164972	-0.0188703676133605	7.85987337514671	-0.0192648934348835	7.87610294001031	-0.0195464798709734
0.442363843393993	-0.00369536617461608	0.379529840825620	-0.00305629679205566	0.319163299525950	-0.00270018376323178	0.262339252948820	-0.00281402008675102	0.212356506752171	-0.00366684210857859	0.177430329138974	-0.00566381736488120	0.177496832832743	-0.00942223586997604	0.263787981889732	-0.0157770971459440	0.584879892634534	-0.0247034420472971	1.63089543521233	-0.0233054474631468	4.33291865980435	0.0434002006763941	4.33291865980435	0.0434002006763941	4.91063161047007	0.0543346041437751	5.49733181919525	0.0602583995620756	6.04366313028963	0.0599618115353597	6.51346696622011	0.0545875403920479	6.89236902377918	0.0464228780441027	7.18372232680110	0.0374733360802801	7.39991701118275	0.0289329991664307	7.55563781626751	0.0213151638281286	7.66444566386574	0.0147372931649152	7.73763149788400	0.00913540926720424	7.78416362488941	0.00438312166713573	7.81102626182666	0.000346870511265474	7.82362889139074	-0.00309271277909706	7.82616920066984	-0.00603519671603447	7.82192128768153	-0.00856118648071103	7.81345374406949	-0.0107352682634047	7.80279131997466	-0.0126092116788875	7.79153403977505	-0.0142247468398868	7.78094509920256	-0.0156157485985240	7.77201601080553	-0.0168098704364311	7.76551505064688	-0.0178297413434096	7.76202325000349	-0.0186938494471757	7.76196091325963	-0.0194172225226275	7.76560681392192	-0.0200119941357513	7.77311171377871	-0.0204879218586477	7.78450757312245	-0.0208529030199287	7.79971369887839	-0.0211135140976334
0.428726687031923	-0.00351244449941479	0.368727941749990	-0.00262827774945795	0.310163141330278	-0.00200698546234401	0.253417462395557	-0.00182605704418926	0.200783017309516	-0.00234909326202992	0.158931165301998	-0.00398926689508039	0.145381230493249	-0.00741362813276791	0.207889465434374	-0.0136449549863157	0.493989263933911	-0.0233266275373796	1.54086140595967	-0.0245696479920515	4.50265669523122	0.0470047907317885	4.50265669523122	0.0470047907317885	5.12028805991366	0.0570734459551350	5.72575176477575	0.0608104137912076	6.26664013664133	0.0579596098667035	6.71279001485710	0.0506461089430388	7.05908122140710	0.0414776689142273	7.31615869685228	0.0322690371630856	7.50039319367240	0.0239013841527025	7.62798835723090	0.0166485072686402	7.71270022390672	0.0104890382812519	7.76545570098743	0.00529185657814035	7.79469638092447	0.000904167479458318	7.80688955298864	-0.00281374690717895	7.80699772576735	-0.00597859961141367	7.79885222466592	-0.00868428721729075	7.78543326831835	-0.0110054286222409	7.76907484831511	-0.0130014165757856	7.75161364632765	-0.0147199436392228	7.73449767709872	-0.0161997403009804	7.71886623240047	-0.0174725714440755	7.70560923941725	-0.0185646395074797	7.69541156615501	-0.0194975578462830	7.68878600985357	-0.0202890395862484	7.68609751940134	-0.0209534192560056	7.68758046647818	-0.0215020964228506	7.69335036229240	-0.0219439657657267	7.70341121969714	-0.0222858767866101	7.71765971162998	-0.0225331476844792
0.415863925336835	-0.00328090732665809	0.359567550692286	-0.00218552301405928	0.303751651883604	-0.00133049790391071	0.248152757180676	-0.000880733612875551	0.194085608346057	-0.00108929107153888	0.146662923088411	-0.00236834538660835	0.120828217311897	-0.00541789526720238	0.160206599157333	-0.0114169988932636	0.408800064240007	-0.0216543679906472	1.44624417346146	-0.0257192960747136	4.68586757726776	0.0505150879261183	4.68586757726776	0.0505150879261183	5.33921772080057	0.0591565655236781	5.95449137724111	0.0603117755262721	6.48036613562985	0.0549762762104575	6.89616963217185	0.0461038929261068	7.20675486897278	0.0363333011369145	7.42907616401907	0.0271461190074422	7.58227831365335	0.0191033264030249	7.68324355300872	0.0122785889365407	7.74546575114350	0.00655034224089524	7.77930068593755	0.00174648338382655	7.79259083139591	-0.00229703882264176	7.79127775192040	-0.00571818851439443	7.77989386361430	-0.00862734495115292	7.76192818678439	-0.0111113828572696	7.74009008122847	-0.0132388027161287	7.71649786746884	-0.0150642652227604	7.69281439746495	-0.0166320961517085	7.67034571039668	-0.0179787989295680	7.65011390965275	-0.0191347663840968	7.63291169054908	-0.0201254074847969	7.61934338145877	-0.0209718806200865	7.60985566898967	-0.0216915869157002	7.60476011576198	-0.0222985396635766	7.60424895586469	-0.0228036942162921	7.60840532995392	-0.0232152975000540	7.61720900315962	-0.0235392963764947	7.63053862758230	-0.0237798273786556
0.403945989713943	-0.00300838135188852	0.352088545812292	-0.00173718743154849	0.299846203923828	-0.000682056557524069	0.246358840746681	7.27824113178066e-06	0.192011406097512	9.28027379671903e-05	0.140376140819328	-0.000828303883912418	0.103724576068437	-0.00347257485386165	0.121018297183330	-0.00914161535387703	0.330367841084783	-0.0197226562863223	1.34754067275897	-0.0267154934633490	4.88193986809574	0.0537746673354451	4.88193986809574	0.0537746673354451	5.56462947824581	0.0604004871109793	6.17951841844791	0.0587354269037377	6.68138483276199	0.0511649708035424	7.06169851099210	0.0411710881049838	7.33493587236296	0.0311582728558799	7.52296399211947	0.0222052758209614	7.64653825265988	0.0145840662715153	7.72254428700691	0.00821541115466307	7.76389685247853	0.00291238357194734	7.78026280930584	-0.00151749931001977	7.77886264083071	-0.00523875468207014	7.76512813137910	-0.00838256002230475	7.74318918620008	-0.0110510594723484	7.71621975919796	-0.0133238195352250	7.68668074551946	-0.0152637133733459	7.65649134063457	-0.0169214840304488	7.62715178277517	-0.0183389858388126	7.59983309968325	-0.0195513469778096	7.57544410048202	-0.0205883389445949	7.55468215490857	-0.0214752076702002	7.53807187697991	-0.0222331689305955	7.52599430621229	-0.0228797190704662	7.51870826934437	-0.0234288688488123	7.51636510441821	-0.0238913752429605	7.51901769918734	-0.0242750222004501	7.52662474792453	-0.0245849841345965	7.53905120724135	-0.0248242924478889
0.393114132941186	-0.00270271603114269	0.346297154371331	-0.00129189096953009	0.298323690786610	-7.16432471884465e-05	0.247797783167492	0.000825501786223981	0.194238038856106	0.00118041211989928	0.139724576931899	0.000607179102738442	0.0938214131897711	-0.00161164026384752	0.0904230673944870	-0.00686572712559697	0.259598289939273	-0.0175754267000812	1.24539852542946	-0.0275172873442107	5.08962541968582	0.0566011631224459	5.08962541968582	0.0566011631224459	5.79309777232290	0.0606603561281232	6.39683868976005	0.0561366397296563	6.86689740684107	0.0467209699207194	7.20824448369286	0.0360440067133712	7.44374332603068	0.0260838475829628	7.59863008713332	0.0175122312555176	7.69426619329923	0.0103646719342831	7.74704402429264	0.00445529809573042	7.76910345229668	-0.000439569717089805	7.76937289667310	-0.00451764661647047	7.75446219071146	-0.00793680001355768	7.72932424754326	-0.0108186428378217	7.69771882627130	-0.0132565156720973	7.66253174402964	-0.0153231622302077	7.62599518754671	-0.0170767526576666	7.58984228593859	-0.0185651516548889	7.55541831959819	-0.0198287308596051	7.52376302092800	-0.0209021045352621	7.49567302424961	-0.0218151309966114	7.47175001173802	-0.0225934516366185	7.45243790895999	-0.0232587676130789	7.43805117086629	-0.0238289935814191	7.42879545749057	-0.0243183818038558	7.42478162101543	-0.0247376778388073	7.42603378133053	-0.0250943481385854	7.43249227768071	-0.0253929067166989	7.44401240450468	-0.0256353588335272
0.383479854212636	-0.00237182800564462	0.342168205133776	-0.000857583600392564	0.299025836185201	0.000492227850053206	0.252188509138806	0.00156376846184436	0.200385185772543	0.00215990239070130	0.144279186654416	0.00191827333935990	0.0907486222810702	0.000135066221396807	0.0683469501654212	-0.00463342796404720	0.197221250312170	-0.0152621882923331	1.14062045917422	-0.0280837237079670	5.30696213541773	0.0587998322008858	5.30696213541773	0.0587998322008858	6.02075136040244	0.0598544244457433	6.60279616588413	0.0526442900683481	7.03487365910009	0.0418536635529294	7.33536862042272	0.0308892560961667	7.53372642550361	0.0212035354011753	7.65707920202833	0.0131039579991821	7.72660351795211	0.00644902647551104	7.75786710589539	0.000986491652130050	7.76213551783450	-0.00352223738513968	7.74759796092851	-0.00726973195603742	7.72028658732553	-0.0104030251532072	7.68471376165824	-0.0130331006994000	7.64430184461896	-0.0152449081006363	7.60167262621844	-0.0171054013476289	7.55884533169925	-0.0186692569149379	7.51737593092813	-0.0199826202182132	7.47845862870815	-0.0210853820098207	7.44300240471068	-0.0220124489791350	7.41169031382761	-0.0227943791260482	7.38502606481336	-0.0234576531552265	7.36337049769515	-0.0240247674209598	7.34696950657355	-0.0245142679484526	7.33597438756297	-0.0249407988524500	7.33045533087517	-0.0253152092423555	7.33040870303602	-0.0256447463311973	7.33575881689559	-0.0259333544632875	7.34635503374531	-0.0261820957581863
0.375124903698119	-0.00202355034234236	0.339647852240993	-0.000441432887428261	0.301764861879590	0.00100258202199943	0.259215601866385	0.00221426686255199	0.210026559437607	0.00302084724662310	0.153542925753577	0.00308915063702164	0.0940311483021396	0.00174220837965078	0.0545560355674687	-0.00248495040038677	0.143773910306028	-0.0128355398337799	1.03416018860442	-0.0283763461607072	5.53126091537413	0.0601845892203738	5.53126091537413	0.0601845892203738	6.24354176074026	0.0579798795815654	6.79431754255247	0.0484396526179773	7.18406161271937	0.0367619602303453	7.44319836596673	0.0258364342045032	7.60572806127697	0.0165772023043289	7.69941647072079	0.00899572649803915	7.74468578916355	0.00282998207802532	7.75608612397991	-0.00220643871409887	7.74398073410439	-0.00635145791616476	7.71585106880850	-0.00978602713997778	7.67719631950613	-0.0126444196765689	7.63212835163792	-0.0150272033834598	7.58376204213841	-0.0170120591684718	7.53447468778984	-0.0186615572376022	7.48608342872292	-0.0200282523663837	7.43997154060060	-0.0211577558231501	7.39718234133130	-0.0220904165041613	7.35849174047772	-0.0228621225929972	7.32446573023623	-0.0235045991017804	7.29550633639366	-0.0240454560994180	7.27188799037896	-0.0245081475661650	7.25378546259939	-0.0249119330788675	7.24129410094262	-0.0252718910062065	7.23444295996965	-0.0255990076548344	7.23320138539968	-0.0259003563557580	7.23747969029608	-0.0261793785198692	7.24712471150373	-0.0264362804319145
0.368101842156387	-0.00166549025465512	0.338656682144837	-4.97357728208581e-05	0.306329356550856	0.00145401522620325	0.268538189603987	0.00277153251213380	0.222702002417985	0.00375601548950577	0.166965950009906	0.00410803281370709	0.103106387904130	0.00318917350208015	0.0486723415437989	-0.000455938355588104	0.0995932259623110	-0.0103488153444333	0.927108361152101	-0.0283619552816002	5.75918132618260	0.0606038278735837	5.75918132618260	0.0606038278735837	6.45754895463102	0.0551148429559072	6.96906408443493	0.0437290131876642	7.31391637712056	0.0316172157658838	7.53228559687960	0.0209777606684709	7.66076844523057	0.0122374755265631	7.72677718086845	0.00518779986389584	7.74961005235990	-0.000505616114310659	7.74271400292238	-0.00513929270172597	7.71557144403221	-0.00894020245488980	7.67500650168390	-0.0120742595448082	7.62603433789237	-0.0146627590559625	7.57240387543569	-0.0167970077617106	7.51694728516372	-0.0185490395726993	7.46181117527128	-0.0199786748203086	7.40861618311867	-0.0211377704659603	7.35857296834378	-0.0220725244438885	7.31257082067000	-0.0228245453886826	7.27124794692288	-0.0234312149465407	7.23504834251063	-0.0239257015390683	7.20426785416398	-0.0243368487507817	7.17909085001799	-0.0246890623190035	7.15961834500303	-0.0250022542635949	7.14588818847806	-0.0252918649570605	7.13788784266648	-0.0255689667865650	7.13556028721159	-0.0258404496982082	7.13880365337414	-0.0261092934767568	7.14746532698056	-0.0263749392168311
0.362435117919065	-0.00130489858619043	0.339093111034830	0.000312144802222081	0.312490196742172	0.00184268717070046	0.279798700445961	0.00323238371626378	0.237929408181993	0.00436128507018818	0.183960833775792	0.00496714623946115	0.117342184280276	0.00446016172966335	0.0501919851608365	0.00142302571498321	0.0648167352232367	-0.00785403850138555	0.820668026791642	-0.0280153545877266	5.98690546135101	0.0599655282124734	5.98690546135101	0.0599655282124734	6.65926910829653	0.0514056265296485	7.12547978693873	0.0387172303877026	7.42447922923438	0.0265546829037369	7.60347171996456	0.0163722224551575	7.69995427200664	0.00819671388790799	7.74028029110959	0.00167118225765028	7.74241910860859	-0.00357305398488827	7.71870686671719	-0.00782588775059057	7.67779780058258	-0.0112973144750238	7.62591785991132	-0.0141371347337452	7.56764564995778	-0.0164547231559004	7.50639912764680	-0.0183339604434325	7.44474582062919	-0.0198431796509895	7.38460909077783	-0.0210411806171228	7.32741334986922	-0.0219804891309147	7.27419272937178	-0.0227088553147224	7.22567666215643	-0.0232697389901295	7.18235946614773	-0.0237022962774180	7.14455753948905	-0.0240411886423254	7.11245600699442	-0.0243163911031533	7.08614584052974	-0.0245530784868385	7.06565214430269	-0.0247716101354999	7.05095418290577	-0.0249876047943719	7.04199770154355	-0.0252120892285264	7.03870009418093	-0.0254517085675006	7.04094901526906	-0.0257089974077457	7.04859512820217	-0.0259827237304475
0.358122612039834	-0.000948553816662923	0.340836979173577	0.000639818597241604	0.320006381402205	0.00216627949191484	0.292631291733866	0.00359580926716774	0.255216204596095	0.00483549160247265	0.203917471419286	0.00566259183829265	0.136054971879400	0.00554416820878889	0.0585047820513126	0.00312669457085901	0.0393904161399055	-0.00540028020992001	0.716120229926199	-0.0273217548773463	6.21039564042952	0.0582547396571853	6.21039564042952	0.0582547396571853	6.84583399709771	0.0470431232974637	7.26274923250328	0.0335875109105210	7.51623733627282	0.0216721745177777	7.65777280629165	0.0120519443587050	7.72441356441527	0.00445349202046907	7.74100170326975	-0.00156777152745458	7.72409860380179	-0.00638690347134729	7.68497438324758	-0.0102764977285810	7.63152461527761	-0.0134268522897237	7.56943711579520	-0.0159723499608532	7.50289572745045	-0.0180124452304611	7.43501164794756	-0.0196258934401877	7.36809815963736	-0.0208794372554876	7.30385632204488	-0.0218325479393457	7.24350969857995	-0.0225396172508259	7.18790872946982	-0.0230506675647517	7.13761538192210	-0.0234113253256025	7.09297329157251	-0.0236625295218378	7.05416588755053	-0.0238402372243921	7.02126377276131	-0.0239752428326667	6.99426217093581	-0.0240931381171584	6.97310912198688	-0.0242143937119987	6.95772508244061	-0.0243545261764474	6.94801457299444	-0.0245243168399384	6.94387049132373	-0.0247300609645879	6.94517169647179	-0.0249738425698939	6.95177451163123	-0.0252538477255936
0.355137593016547	-0.000602662739908166	0.343753250320110	0.000929882928360604	0.328630654758701	0.00242392284689830	0.306669783093705	0.00386281431365587	0.274070165225804	0.00518021867918850	0.226217354769059	0.00619413730196694	0.158527690260532	0.00643487038896429	0.0729146087641426	0.00463527898627425	0.0230820185606824	-0.00303243680942655	0.614781573845938	-0.0262785121901066	6.42569682412105	0.0555378377815170	6.42569682412105	0.0555378377815170	7.01513226989571	0.0422351483952010	7.38069324712334	0.0284895834635861	7.58998748494295	0.0170336046744821	7.69629006216833	0.00802909112090955	7.73525337634542	0.000998096077146293	7.72996300527858	-0.00454385204570684	7.69558331253445	-0.00895905057815349	7.64239484813068	-0.0124969456642916	7.57760978687593	-0.0153279485149821	7.50643285219350	-0.0175730504835568	7.43268615882451	-0.0193244586876822	7.35918915984157	-0.0206583739742264	7.28800327878673	-0.0216420609466638	7.22060209408095	-0.0223371773600622	7.15799962998241	-0.0228008952273052	7.10085329094299	-0.0230859010984881	7.04954932240079	-0.0232399767146023	7.00427434926467	-0.0233055578437702	6.96507462587356	-0.0233194535480192	6.93190394654642	-0.0233127718842464	6.90466101862631	-0.0233110245594912	6.88321711760702	-0.0233343535832452	6.86743485755567	-0.0233978208463781	6.85717886929063	-0.0235117143054910	6.85231909599476	-0.0236818438606575	6.85272733272270	-0.0239098212783790	6.85826760535265	-0.0241933389439676
0.353431015479557	-0.000272779318458483	0.347695728593872	0.00117991509972604	0.338114807496568	0.00261609722257417	0.321554946933786	0.00403623131407294	0.294009342545167	0.00539953815399441	0.250246944130254	0.00656493802306080	0.184027121060857	0.00713042641931305	0.0926600217761590	0.00593445377997126	0.0154983359494717	-0.000790389974174355	0.517956732183727	-0.0248959460606342	6.62922959250349	0.0519519146334464	6.62922959250349	0.0519519146334464	7.16582923792345	0.0371815059992302	7.47963380505470	0.0235357450686422	7.64671813842545	0.0126750768842587	7.72014570799615	0.00430227582594012	7.73353630240199	-0.00218311054466480	7.70813172529545	-0.00727046428203759	7.65776958553365	-0.0112974475720957	7.59183272395889	-0.0144882500570297	7.51692246481171	-0.0169951297198208	7.43780608059433	-0.0189286920142414	7.35796611185169	-0.0203770003869230	7.27993540440056	-0.0214163436979550	7.20551818098984	-0.0221164496574823	7.13595014742706	-0.0225423573482386	7.07202427993764	-0.0227545448562186	7.01419477496791	-0.0228083624386202	6.96266453770656	-0.0227533832183238	6.91745842997117	-0.0226329639966538	6.87848338395728	-0.0224841016922573	6.84557628558744	-0.0223375556200167	6.81854062291620	-0.0222181561196897	6.79717298957663	-0.0221452113044658	6.78128052889160	-0.0221329368858296	6.77069029835234	-0.0221908565861955	6.76525136834097	-0.0223241455054045	6.76483030054279	-0.0225339126683985	6.76930054093344	-0.0228174406235077
0.352934092662691	3.62574225025725e-05	0.352510711336321	0.00138844431491880	0.348214563112496	0.00274451014328680	0.336941037341375	0.00412050358495875	0.314570950001367	0.00549970982082737	0.275409877025629	0.00678119474020300	0.211820318486822	0.00763318774496669	0.116934729444037	0.00701526591265433	0.0161050913024916	0.00129152162470292	0.426889630976391	-0.0231971147243248	6.81802168088005	0.0476825065727395	6.81802168088005	0.0476825065727395	7.29730387204301	0.0320561787651232	7.56025465145200	0.0188027272316524	7.68751618614413	0.00861173302381402	7.73044143671240	0.000861986106538870	7.72027158766444	-0.00510439623517411	7.67642969180962	-0.00975791524258607	7.61153144192392	-0.0134054711036019	7.53415667273409	-0.0162467562433432	7.45035928490254	-0.0184190550065142	7.36450217450375	-0.0200262673747158	7.27973836330210	-0.0211556053972870	7.19830943697300	-0.0218859464686487	7.12175029869587	-0.0222910701536577	7.05104462035155	-0.0224401353605311	6.98675161877515	-0.0223969800672841	6.92911282949735	-0.0222191922883060	6.87814216423062	-0.0219574276941211	6.83370058708714	-0.0216551340433933	6.79555637254869	-0.0213486616365747	6.76343208771477	-0.0210676566828604	6.73703967121551	-0.0208356146760518	6.71610507076098	-0.0206704845314502	6.70038382232154	-0.0205852417375307	6.68966874912296	-0.0205883789979943	6.68379069307280	-0.0206842907702224	6.68261293141915	-0.0208735524023589	6.68601973978779	-0.0211531155944426
0.353561070267048	0.000320366207756662	0.358040504395835	0.00155490536178804	0.358693974444045	0.00281195771544773	0.352501467492574	0.00412144942644144	0.335319057766013	0.00548885127453502	0.301137793179659	0.00685175852174580	0.241189815724564	0.00794932980426544	0.144907561501063	0.00787395090602328	0.0242483939264973	0.00318479626206636	0.342717222221151	-0.0212165837404676	6.98984456739311	0.0429361843503977	6.98984456739311	0.0429361843503977	7.40953299029006	0.0269979481544169	7.62347546939300	0.0143369770587261	7.71349915547724	0.00484424288080021	7.72823543600997	-0.00230510799654171	7.69641700563734	-0.00777830808459745	7.63574665565208	-0.0120123827662820	7.55773817525587	-0.0152818016972280	7.47025633827174	-0.0177647049631647	7.37885716623998	-0.0195876316882367	7.28751764289077	-0.0208518347186543	7.19905895377995	-0.0216468939640181	7.11541790026080	-0.0220564060284792	7.03784280218645	-0.0221592627588970	6.96704928543365	-0.0220289145705773	6.90335076377499	-0.0217320961661648	6.84676898143496	-0.0213277907910800	6.79712640369286	-0.0208667283650612	6.75412143760045	-0.0203914278331858	6.71738770465739	-0.0199366579747527	6.68653900684503	-0.0195301514945540	6.66120187642702	-0.0191934203075632	6.64103760118802	-0.0189425548040461	6.62575541363891	-0.0187889287524496	6.61511820529750	-0.0187397661677615	6.60894175490786	-0.0187985546925179	6.60708811035744	-0.0189653125923417	6.60945349653091	-0.0192367352179761
0.355212129332682	0.000576247333793356	0.364126735437454	0.00167957665918461	0.369329274231469	0.00282217356201886	0.367933576242992	0.00404601502392787	0.355851009595608	0.00537658979241873	0.326899599383691	0.00678769667911805	0.271447309920937	0.00808840841906977	0.175741589968831	0.00851165648636831	0.0391770027406118	0.00486689603728063	0.266429368169355	-0.0189983748164938	7.14324783933561	0.0379149387515942	7.14324783933561	0.0379149387515942	7.50295313089740	0.0221083571189440	7.67034885011545	0.0101613303074146	7.72577043196109	0.00136437315213200	7.71453381305396	-0.00521290909451377	7.66288822606375	-0.0102141065610349	7.58695679521375	-0.0140354600204721	7.49727161300939	-0.0169207663227170	7.40105630130476	-0.0190311958647874	7.30340133893375	-0.0204874499818252	7.20790075596455	-0.0213922529647891	7.11702996241920	-0.0218404151528037	7.03240036301210	-0.0219217863343075	6.95495354066303	-0.0217207551156646	6.88512147494941	-0.0213146046465730	6.82296235480806	-0.0207719936429076	6.76827481542676	-0.0201520974453920	6.72069162453613	-0.0195044934215816	6.67975402088155	-0.0188696492762530	6.64496856126920	-0.0182797977327579	6.61584881963022	-0.0177599898655926	6.59194442652913	-0.0173291640260960	6.57285977665284	-0.0170011192457605	6.55826436898744	-0.0167853276750684	6.54789628398764	-0.0166875559053746	6.54155982683551	-0.0167102907359957	6.53911793739828	-0.0168529838684915	6.54047963499246	-0.0171121452062762
0.357776347731097	0.000801388295173844	0.370613411007520	0.00176350545499759	0.379912142587429	0.00277967064959306	0.382962455384126	0.00390202420151242	0.375802513847704	0.00517370852697741	0.352209053582432	0.00660183567517114	0.301945565662239	0.00806285471662638	0.208612047096051	0.00893407100326993	0.0600648538416194	0.00632125422249352	0.198837455381502	-0.0165933862313621	7.27750720165316	0.0327971889236371	7.27750720165316	0.0327971889236371	7.57832415619785	0.0174547727108516	7.70198277511089	0.00628170239546733	7.72539361816602	-0.00184054662311961	7.69029263105855	-0.00787357577145231	7.62057293182786	-0.0124168582926096	7.53093606965522	-0.0158242010688070	7.43104136216869	-0.0183130988608936	7.32752580192957	-0.0200334934685921	7.22502753663860	-0.0211054502155342	7.12674545125420	-0.0216369949719096	7.03478545870900	-0.0217303837561811	6.95040846648634	-0.0214824585894261	6.87422900327816	-0.0209827210716391	6.80638261076135	-0.0203111990578103	6.74666728002041	-0.0195370592296825	6.69466023478980	-0.0187182048525013	6.64981114412720	-0.0179017224931423	6.61151373760361	-0.0171249013750530	6.57915861466873	-0.0164165445574399	6.55217041226656	-0.0157983470784370	6.53003242523159	-0.0152861866226154	6.51230139717150	-0.0148912347033093	6.49861466049587	-0.0146208433715941	6.48869121512486	-0.0144791945443323	6.48232777092062	-0.0144677198628708	6.47939028724110	-0.0145853129021832	6.47980116043066	-0.0148283664017098
0.361134653630519	0.000994052434108106	0.377349673808777	0.00180842307110640	0.390252372784079	0.00268958078691428	0.397343838751773	0.00369793259420526	0.394851407722329	0.00489179896602709	0.376630610784856	0.00630829843204706	0.332088334451526	0.00788742670064657	0.242722681947190	0.00915095809554778	0.0860334513195156	0.00753718839271311	0.140553172471954	-0.0140566143909407	7.39251501292664	0.0277271691795193	7.39251501292664	0.0277271691795193	7.63660976368742	0.0130762152575403	7.71948721783150	0.00269303593650272	7.71338188008368	-0.00478423041275866	7.65642731075812	-0.0102959869562252	7.57034738054189	-0.0143870887089637	7.46857862608991	-0.0173716142401301	7.35999654296007	-0.0194470709083803	7.25068305863711	-0.0207585993574977	7.14481767097453	-0.0214307021955936	7.04517848810699	-0.0215798804955916	6.95347132738926	-0.0213171380045599	6.87058026173748	-0.0207461175774591	6.79677523077260	-0.0199602684675233	6.73188762399391	-0.0190407204930720	6.67545619241623	-0.0180554093456403	6.62684423041295	-0.0170593718246503	6.58532997763795	-0.0160958722324851	6.55017343817534	-0.0151979841021537	6.52066352805934	-0.0143903175948461	6.49614955385104	-0.0136906780404199	6.47606065895319	-0.0131115277916621	6.45991625522205	-0.0126611886015261	6.44732974644188	-0.0123447646813808	6.43800715022511	-0.0121647922378659	6.43174159268077	-0.0121216355340096	6.42840411574519	-0.0122136576787798	6.42793082140914	-0.0124372005751699
0.365162709496957	0.00115325218204143	0.384192227606833	0.00181665310266776	0.400179934167126	0.00255749618139500	0.410866081521297	0.00344259293093874	0.412720137173441	0.00454293047332666	0.399783539252274	0.00592205329689310	0.361338163296154	0.00757863955597315	0.277320214639899	0.00917560648293492	0.116173781958218	0.00850972575796338	0.0919776723971793	-0.0114444778165540	7.48864420779439	0.0228119015202624	7.48864420779439	0.0228119015202624	7.67888201820479	0.00899011677270534	7.72394142133325	-0.000615807548183023	7.69069843478651	-0.00747898954358672	7.61382667669316	-0.0124848602935591	7.51309342588170	-0.0161209249173793	7.40081065046565	-0.0186675573056621	7.28513271699506	-0.0203099282483624	7.17159335316029	-0.0211949825663516	7.06388881230997	-0.0214561464305694	6.96434044050178	-0.0212205594284830	6.87422029223464	-0.0206081627200865	6.79401164302398	-0.0197282366234403	6.72362793409531	-0.0186763089885514	6.66259563388681	-0.0175325568500969	6.61020209822875	-0.0163617819914973	6.56561020735126	-0.0152145732817995	6.52794329056109	-0.0141291604507562	6.49634505457442	-0.0131335332275619	6.47001958911100	-0.0122475261522200	6.44825620793384	-0.0114846901108224	6.43044317880106	-0.0108538631853786	6.41607353800012	-0.0103604132663244	6.40474532560417	-0.0100071592363463	6.39615779509354	-0.00979499452947341	6.39010447745993	-0.00972324373460709	6.38646342469128	-0.00978978521955409	6.38518452608343	-0.00999097451545516
0.369733671599468	0.00127870873787428	0.391007408042160	0.00179101539956905	0.409546446670530	0.00238931690183164	0.423351281341744	0.00314503694840718	0.429177032772763	0.00413934588830189	0.421344378110371	0.00545849026587120	0.389222052517219	0.00715419852097310	0.311706595270089	0.00902421234930673	0.149567415886146	0.00923933516294229	0.0533003232458976	-0.00881246818432968	7.56661080650339	0.0181236204427779	7.56661080650339	0.0181236204427779	7.70625120525571	0.00519882742693634	7.71637774435495	-0.00365825086512150	7.65826485582227	-0.00993408810852825	7.56336935602858	-0.0144404280686046	7.44971424155204	-0.0176106772195634	7.32860023418835	-0.0196999804730656	7.20749300489209	-0.0208895403255231	7.09136051261160	-0.0213343286856151	6.98337590069491	-0.0211801311178899	6.88536174320812	-0.0205655889387240	6.79812398279590	-0.0196185670074304	6.72172708919936	-0.0184519186368933	6.65572411992233	-0.0171608418629271	6.59934403796835	-0.0158222858767306	6.55163785976031	-0.0144960254894239	6.51158731707148	-0.0132267675642611	6.47818158505013	-0.0120467054745462	6.45046840738964	-0.0109781004478833	6.42758575430467	-0.0100356360303520	6.40877935780574	-0.00922842161607418	6.39341042661831	-0.00856160606547507	6.38095677764132	-0.00803761068691233	6.37100965077853	-0.00765701362040994	6.36326764363233	-0.00741912502427378	6.35752851574741	-0.00732229197496148	6.35367905757633	-0.00736396887357160	6.35168278817023	-0.00754058694041737
0.374720777306259	0.00137080022829772	0.397672888028890	0.00173472849379652	0.418226094841178	0.00219110744772766	0.434655611501299	0.00281427809431722	0.444036491850245	0.00369318985698697	0.441047861729496	0.00493303715232174	0.415335012168855	0.00663245735571483	0.345248853806088	0.00871521930360419	0.185306425578195	0.00973155655243141	0.0245055690796435	-0.00621325472152579	7.62735150266016	0.0137052908477733	7.62735150266016	0.0137052908477733	7.71981886539441	0.00169525760223221	7.69777808577578	-0.00644720306504854	7.61697440312912	-0.0121547699687713	7.50594055204814	-0.0161586018069514	7.38114717430138	-0.0188458113549598	7.25296206481742	-0.0204564418036596	7.12816279200659	-0.0211761381799557	7.01111198686496	-0.0211731470490159	6.90440923335475	-0.0206075855571392	6.80933553614717	-0.0196289880342275	6.72620419988247	-0.0183709711881243	6.65465195591205	-0.0169471770408310	6.59387727730235	-0.0154497545861719	6.54282769459172	-0.0139501413292356	6.50033983095818	-0.0125013646550037	6.46523853703224	-0.0111410703847409	6.43640292047938	-0.00989468466764942	6.41280710738073	-0.00877834493346674	6.39354270979015	-0.00780141975865833	6.37782870171777	-0.00696855961752996	6.36501306719739	-0.00628128981546594	6.35456936265460	-0.00573918933460615	6.34609030161328	-0.00534070921786323	6.33927962795845	-0.00508368200626330	6.33394287060644	-0.00496556660188030	6.32997703781542	-0.00498346517701365	6.32735889237144	-0.00513394323114991
0.379999720406234	0.00143050052159244	0.404079016081880	0.00165131289921261	0.426116020153793	0.00196896491452647	0.444668949573830	0.00245913775142714	0.457158198151562	0.00321627405672320	0.458686477889681	0.00436082465574206	0.439341648568477	0.00603192227811089	0.377386430520858	0.00826864564125507	0.222511725522895	0.00999652264876483	0.00538611049701353	-0.00369527418802262	7.67192453458168	0.00957729404949448	7.67192453458168	0.00957729404949448	7.72065028656205	-0.00153256226252207	7.66907935859476	-0.00899311823294346	7.56770802589239	-0.0141418567117423	7.44244744137450	-0.0176315735818982	7.30837234764508	-0.0198142523469573	7.17495608236405	-0.0209257899012597	7.04825793860742	-0.0211639897977527	6.93197833470252	-0.0207140737280831	6.82808832802054	-0.0197507035971112	6.73728939149538	-0.0184322148092058	6.65938558067411	-0.0168948319524278	6.59358831267975	-0.0152497490976133	6.53875769784077	-0.0135832935979912	6.49358425098717	-0.0119592979803462	6.45671815494203	-0.0104226240166636	6.42685555603691	-0.00900300191230663	6.40279183541949	-0.00771865679951245	6.38345091129329	-0.00657945580379060	6.36789807639674	-0.00558948531188097	6.35534217501263	-0.00474906892201921	6.34513135952955	-0.00405628407738412	6.33674535245184	-0.00350805028573464	6.32978608985784	-0.00310085918670300	6.32396780315691	-0.00283120620168176	6.31910695930260	-0.00269577084776540	6.31511198075651	-0.00269138137933267	6.31197227491383	-0.00281479131672635
0.385450782987558	0.00145931091845042	0.410129794575765	0.00154449741511886	0.433136238547323	0.00172890051884989	0.453313892930752	0.00208809634123508	0.468445521737747	0.00271988103091081	0.474108853692815	0.00375640526052723	0.460975979476512	0.00537081635035164	0.407635991569795	0.00770542968404886	0.260349429710023	0.0100483769515218	-0.00443937635677054	-0.00130176686083350	7.70143587617745	0.00574400566860867	7.70143587617745	0.00574400566860867	7.70976234297217	-0.00449799379905946	7.63118502255066	-0.0113027734853073	7.51135101662414	-0.0158918439551964	7.37383163072131	-0.0188488047064295	7.23241589761777	-0.0205039373214440	7.09567969167383	-0.0210998785239774	6.96890700565212	-0.0208528504415565	6.85506851248796	-0.0199667314015451	6.75545414882830	-0.0186290667402310	6.67015809307133	-0.0170035837822538	6.59847163600114	-0.0152253023278125	6.53919584386665	-0.0133995914931061	6.49087888173890	-0.0116043777793700	6.45198600414067	-0.00989414584297532	6.42101361723242	-0.00830455891420068	6.39655996602410	-0.00685692956791917	6.37736418024873	-0.00556214018594958	6.36232353749454	-0.00442386837249820	6.35049662904391	-0.00344112066450486	6.34109808296513	-0.00261014850351804	6.33348879649547	-0.00192584371526505	6.32716428872701	-0.00138270866579926	6.32174276393550	-0.000975482630282576	6.31695370852452	-0.000699488577724616	6.31262726307771	-0.000550747742967150	6.30868416003303	-0.000525895262080800	6.30512565989142	-0.000621920138571652
0.390960700777242	0.00145918692480462	0.415743512416345	0.00141813023028714	0.439229135572625	0.00147673555502825	0.460544255499152	0.00170916944902411	0.477843244540249	0.00221460618978786	0.487217175126715	0.00313352705367120	0.480039723262627	0.00466671350426595	0.435593846936844	0.00704682132906154	0.298044859267353	0.00990460390873760	-0.00550553401707773	0.000929822761446486	7.71698901353791	0.00219957750932243	7.71698901353791	0.00219957750932243	7.68812281620084	-0.00721325980261089	7.58498016338864	-0.0133786541585461	7.44880853347430	-0.0173974417499150	7.30107731095142	-0.0197983405073833	7.15434708353599	-0.0209045045983535	7.01625367170763	-0.0209751567109213	6.89122860850508	-0.0202490366817598	6.78144280869401	-0.0189480549206581	6.68746183129225	-0.0172692058860416	6.60875945312318	-0.0153772086156393	6.54412567969006	-0.0134017705792637	6.49197872698350	-0.0114392264479100	6.45059033864593	-0.00955691768442080	6.41823808748971	-0.00779869206460415	6.39330045404627	-0.00619039960006895	6.37430988671671	-0.00474477698724041	6.35997681476330	-0.00346548549071168	6.34919479911840	-0.00235028654612079	6.34103434273917	-0.00139344547813502	6.33473064225847	-0.000587490443657801	6.32966881284530	7.55464435582276e-05	6.32536881090100	0.000603295680799310	6.32147132552035	0.00100253687747109	6.31772521665379	0.00127893975283722	6.31397656513047	0.00143701388891127	6.31015900513666	0.00148023737137004	6.30628469227921	0.00141134578093061
0.396424247035043	0.00143246222757565	0.420853052779501	0.00127609626952108	0.444358594497765	0.00121801223226603	0.466343138922023	0.00132980812085948	0.485334752239001	0.00171023581280672	0.497963844521795	0.00250496028074987	0.496399332006748	0.00393624554363026	0.460936185216750	0.00631384229407872	0.334893911647893	0.00958529810034015	0.00152215321079622	0.00296817443277542	7.71965475059575	-0.00106734358589300	7.71965475059575	-0.00106734358589300	7.65665783262778	-0.00968772733587586	7.53134797850718	-0.0152188634850846	7.38101839995619	-0.0186485093943817	7.22521401479207	-0.0204683660614263	7.07526899159968	-0.0210089780969233	6.93780252390885	-0.0205539751083002	6.81630552741744	-0.0193660090214906	6.71208550497065	-0.0176820562026380	6.62495592747079	-0.0157036695299722	6.55377473799461	-0.0135916055204770	6.49685758405121	-0.0114662418393432	6.45227877676059	-0.00941209625992290	6.41807652837704	-0.00748427050727618	6.39238232975296	-0.00571518313463404	6.37349420429535	-0.00412066327178207	6.35991096888872	-0.00270502108081783	6.35034105614097	-0.00146503876814463	6.34369593269158	-0.000392987246650378	6.33907516563361	0.000521168247285875	6.33574786742366	0.00128820643604755	6.33313353602052	0.00191858545254631	6.33078408386579	0.00242175714542325	6.32836799131474	0.00280577054008213	6.32565691730527	0.00307710032716102	6.32251466474341	0.00324065764918147	6.31888806531912	0.00329995736125310	6.31479907528530	0.00325742812175323
0.401745527866543	0.00138177185243316	0.425405901403861	0.00112224186946785	0.448508813489311	0.000957919318133937	0.470720666754434	0.000956821754740433	0.490938822764180	0.00121565768455656	0.506347567471383	0.00188237199873309	0.509982041955516	0.00319488026247416	0.483417412150238	0.00552683006126542	0.370271618365224	0.00911240699318294	0.0158707347209863	0.00478823396526962	7.71045695345431	-0.00406997641014417	7.71045695345431	-0.00406997641014417	7.61626457745216	-0.0119268741995483	7.47118579919261	-0.0168174964932493	7.30895979126184	-0.0196333249333922	7.14731325527953	-0.0208488880211944	6.99630311421834	-0.0208152891911928	6.86143057474721	-0.0198454700934176	6.74515754589995	-0.0182244050963633	6.64787932534409	-0.0161990714669866	6.56864983813050	-0.0139697206466612	6.50573471510667	-0.0116881162998350	6.45701668429168	-0.00946171784776784	6.42027459765187	-0.00736105188892966	6.39336127086393	-0.00542791578180724	6.37430586528492	-0.00368299210812806	6.36136356497852	-0.00213224475119345	6.35303070634216	-0.000771962217884559	6.34803883232539	0.000407437997932858	6.34533713009426	0.00141863719197999	6.34406958955926	0.00227545716465549	6.34355093398502	0.00299152223783072	6.34324376551541	0.00357938414643066	6.34273826732969	0.00404998895384456	6.34173506136104	0.00441239768439550	6.34003131747417	0.00467369969100528	6.33750985692133	0.00483907994479904	6.33413072477400	0.00491201878216652	6.32992447968286	0.00489461530668534
0.406838988972883	0.00130997629320317	0.429363884437918	0.000960307531564952	0.451682866975190	0.000701232103590410	0.473711463517913	0.000596321546844525	0.494706127711931	0.000738800314748822	0.512409040362202	0.00127624262489179	0.520771200438297	0.00245676475162648	0.502866922716099	0.00470507247404517	0.403637855192487	0.00850898480254414	0.0366834759509766	0.00637122951758440	7.69037031790001	-0.00682074170951708	7.69037031790001	-0.00682074170951708	7.56782689291217	-0.0139318358709449	7.40541898559615	-0.0181654277992305	7.23365667619141	-0.0203401073261912	7.06847880353501	-0.0209334004133452	6.91856868546483	-0.0203274809315589	6.78819560019429	-0.0188659319973546	6.67871509308668	-0.0168515332673040	6.58958346636195	-0.0145345937356774	6.51911057826981	-0.0121078146740971	6.46501173327463	-0.00970930588218277	6.42479061481624	-0.00743069994801471	6.39598608621909	-0.00532705749786810	6.37631671341950	-0.00342639090227825	6.36375347916550	-0.00173777487465565	6.35654522757185	-0.000257764768925362	6.35321508504001	0.00102476933167006	6.35254064544394	0.00212513428053884	6.35352646013673	0.00306034754293538	6.35537428040445	0.00384745837639078	6.35745434595016	0.00450244864528893	6.35927956125792	0.00503955262720890	6.36048344786621	0.00547087676126146	6.36080214439015	0.00580623482431131	6.36006032742994	0.00605314194222717	6.35816065729473	0.00621693307675963	6.35507614986759	0.00630098897378062	6.35084469772750	0.00630706540767401
0.411630140228726	0.00122008817751551	0.432702667127315	0.000793869191563212	0.453901063932028	0.000452265910253935	0.475371952310392	0.000253682237332020	0.496715547206372	0.000286596481878343	0.516226384857789	0.000695817489709594	0.528801100973841	0.00173462525976209	0.519184649804023	0.00386653247307156	0.434540308278778	0.00779849295953206	0.0630434402033032	0.00770459620289943	7.66032671862504	-0.00932943305160627	7.66032671862504	-0.00932943305160627	7.51223170745778	-0.0156994577901406	7.33501122365424	-0.0192514583469676	7.15617524121790	-0.0207586802265241	6.98983093132784	-0.0207203769886761	6.84315819979549	-0.0195564663824090	6.71908199180820	-0.0176386256642875	6.61779561578621	-0.0152804014773026	6.53781653904554	-0.0127278325384955	6.47674943471683	-0.0101600138111850	6.43181770404559	-0.00769746259381798	6.40020945786929	-0.00541389848819995	6.37928339256213	-0.00334814850595189	6.36667586417224	-0.00151448738394178	6.36034270694090	8.91285253381557e-05	6.35856078600413	0.00147486239593486	6.35990675365256	0.00266051509352350	6.36322462402327	0.00366639146231540	6.36758954254716	0.00451317985456456	6.37227220039570	0.00522057084845584	6.37670639394224	0.00580640303677527	6.38046096813469	0.00628617768097461	6.38321659051833	0.00667282807875869	6.38474731794600	0.00697666456869817	6.38490662438200	0.00720544377892440	6.38361737219319	0.00736453251391112	6.38086507160902	0.00745715366839672	6.37669364322622	0.00748471434091291
0.416056009963236	0.00111520278567090	0.435411045815889	0.000626288176752476	0.455199152554761	0.000214842174632857	0.475777536088295	-6.64801128485992e-05	0.497070382864915	-0.000135032990026929	0.517910449577341	0.000149086553353106	0.534151523068518	0.00103971363420818	0.532335719732691	0.00302765638877900	0.462614923952656	0.00700417641922191	0.0939966469195372	0.00878181845527637	7.62122722665945	-0.0116020889112061	7.62122722665945	-0.0116020889112061	7.45038449008740	-0.0172227967747519	7.26096998715815	-0.0200637481473415	7.07761499070804	-0.0208821386371935	6.91248553655347	-0.0202144373667713	6.77111094716296	-0.0185202620934960	6.65497548898186	-0.0161930990610182	6.56308423336731	-0.0135484056158111	6.49304518870594	-0.0108201553072177	6.44181851869574	-0.00816847185601743	6.40620743321248	-0.00569328968853955	6.38315434603886	-0.00344918846297049	6.36989937403881	-0.00145864394390949	6.36404774486520	0.000277316911839964	6.36358082750227	0.00177108563491291	6.36683496157845	0.00304268428957211	6.37246406397290	0.00411573912766272	6.37939609994748	0.00501477272950157	6.38678947880280	0.00576345190015037	6.39399277730056	0.00638351125997616	6.40050949468409	0.00689414360050722	6.40596849164100	0.00731170521106206	6.41010014096456	0.00764962903762356	6.41271786467456	0.00791847315494665	6.41370454186465	0.00812605890754026	6.41300316637177	0.00827767403944235	6.41061105872358	0.00837633249016578	6.40657685476475	0.00842309501390992
0.420065345348773	0.000998433482726879	0.437490065986702	0.000460669799251079	0.455626416943986	-7.73394860964505e-06	0.475019719381463	-0.000360316444192765	0.495894538784801	-0.000521178870779959	0.517600074325140	-0.000357213938287027	0.536942135030273	0.000381790227459433	0.542344512289676	0.00220325498340834	0.487584165475866	0.00614853601736187	0.128574487749693	0.00960218288710557	7.57395734227988	-0.0136404589260606	7.57395734227988	-0.0136404589260606	7.38322212210235	-0.0184920208801138	7.18434624728044	-0.0205914349882086	6.99909377388795	-0.0207083627347106	6.83752960469470	-0.0194270627548245	6.70338658995471	-0.0172436815103928	6.59664126188682	-0.0145640751251512	6.51511970926018	-0.0116958268403696	6.45557859079085	-0.00885355224301787	6.41441276874073	-0.00617408741674486	6.38808649077849	-0.00373483407381536	6.37336957482475	-0.00157081481526700	6.36744461748542	0.000311410784013422	6.36793433454789	0.00192322672931922	6.37288303796075	0.00328639653875218	6.38071454314224	0.00442782570794087	6.39018046821863	0.00537605873262881	6.40030726258920	0.00615902636004750	6.41034663689719	0.00680267125304512	6.41973174598143	0.00733017595223484	6.42804005382078	0.00776159252509490	6.43496297530586	0.00811373119674363	6.44028193268385	0.00840020929814078	6.44385024033432	0.00863159538940250	6.44558014041497	0.00881560908460499	6.44543428395927	0.00895735694505784	6.44342093758743	0.00905960026535690	6.43959216013870	0.00912306251339490
0.423618578864330	0.000872852869692409	0.438951998561659	0.000299830357691100	0.455243707406145	-0.000212685541503443	0.473203219548726	-0.000624741014881858	0.493328727697998	-0.000867929627894504	0.515457390347644	-0.000817583097749264	0.537326881102199	-0.000230866046707412	0.549288377754970	0.00140644414394964	0.509253459160602	0.00525290700502978	0.165815039558401	0.0101704274931553	7.51940334514419	-0.0154419854767268	7.51940334514419	-0.0154419854767268	7.31172178036143	-0.0194956481202737	7.10622793883873	-0.0208263101410349	6.92172757961628	-0.0202412251670048	6.76599484809354	-0.0183767873293375	6.64084075109559	-0.0157575391166830	6.54470669541331	-0.0127900621601862	6.47428620327390	-0.00976428635245275	6.42556853495309	-0.00686923528184869	6.39447666118589	-0.00421538158490475	6.37722269994989	-0.00185666118352712	6.37047731477606	0.000191174102254443	6.37142422012612	0.00193660646943550	6.37774862057079	0.00340233779610744	6.38759124218542	0.00461838599603559	6.39948756375594	0.00561749086190688	6.41230385648499	0.00643217406012142	6.42517651194982	0.00709295445244962	6.43745793297338	0.00762735151434191	6.44867031450478	0.00805941141360633	6.45846750624239	0.00840956684161376	6.46660453191119	0.00869469882818752	6.47291404702914	0.00892831146033624	6.47728891671577	0.00912076242683635	6.47967009826305	0.00927951646193748	6.48003905774269	0.00940940720502015	6.47841399189332	0.00951290729336751	6.47484913442062	0.00959041765594626
0.426687583424984	0.000741440219023337	0.439819205583580	0.000146272188031871	0.454121441943324	-0.000397766480360606	0.470443110006356	-0.000857417326055820	0.489526749062231	-0.00117234638544694	0.511663212286233	-0.00122772441729457	0.535488441376398	-0.000791428393251081	0.553291212575562	0.000648631586521509	0.527506233854818	0.00433714432454657	0.204782861970883	0.0104962757032350	7.45846792261397	-0.0170002421353469	7.45846792261397	-0.0170002421353469	7.23690468356825	-0.0202220432356872	7.02772721940208	-0.0207644003387650	6.84660648369202	-0.0194913636055811	6.69883153763563	-0.0170888552036209	6.58420429257821	-0.0140974711150311	6.49964968106945	-0.0109118328677387	6.44081074219048	-0.00779528329618251	6.40301445920592	-0.00490644173537258	6.38181474103748	-0.00232761795372449	6.37326034038975	-8.92586265297535e-05	6.37399411859224	0.00181129884923248	6.38125565869761	0.00339637477023769	6.39283320824214	0.00469871641911657	6.40699299588850	0.00575538645225748	6.42240231640338	0.00660386775050847	6.43805547051867	0.00727970522590460	6.45320716230566	0.00781519066629555	6.46731526526651	0.00823873705220501	6.47999330795541	0.00857469191338112	6.49097218185133	0.00884341482683215	6.50007017021117	0.00906149966061998	6.50717026153640	0.00924206304605701	6.51220372860587	0.00939505070971825	6.51513904526249	0.00952753563663156	6.51597532447971	0.00964399880990841	6.51473955479755	0.00974659616122087	6.51148696047876	0.00983542549261651
0.429255240519962	0.000607035540570955	0.440122924882508	2.16631204197348e-06	0.452337612671975	-0.000561255577583686	0.466862032255208	-0.00105673499029590	0.484651877932390	-0.00143242849842684	0.506412564139907	-0.00158450506605334	0.531632826153253	-0.00129447967312957	0.554517045022744	-6.04632100165148e-05	0.542297945877720	0.00341940729308221	0.244586838776160	0.0105938537066943	7.39208344041317	-0.0183057780481060	7.39208344041317	-0.0183057780481060	7.15983390472532	-0.0206610633752345	6.94996214134414	-0.0204072996528762	6.77476854202816	-0.0184764379776177	6.63688446745698	-0.0155943978906457	6.53406749965289	-0.0123025123687840	6.46179266790334	-0.00897091212437218	6.41476593120992	-0.00582890516925927	6.38777259848988	-0.00300147362220871	6.37610507095459	-0.000542154072295631	6.37573625416803	0.00154136291450002	6.38334855239542	0.00326886271685067	6.39628720603718	0.00467506554783914	6.41247904400188	0.00580137217279075	6.43034022235505	0.00669062519889829	6.44868585334729	0.00738394126234865	6.46664804998907	0.00791893906177399	6.48360515360336	0.00832888693534395	6.49912275405676	0.00864243573244328	6.51290593894817	0.00888370442914988	6.52476164144618	0.00907255942117446	6.53456975821247	0.00922498179173270	6.54226172427891	0.00935345554995326	6.54780535911588	0.00946733779096132	6.55119497008189	0.00957319194433715	6.55244587080354	0.00967508010611273	6.55159261145883	0.00977482168701394	6.54869030232756	0.00987223449407537
0.431314846672333	0.000472300432220907	0.439902001516147	-0.000130657827504987	0.449975827336268	-0.000701943213878065	0.462587508937888	-0.00122177862930539	0.478873397770742	-0.00164707096342243	0.499910372484293	-0.00188590729520310	0.525984146466464	-0.00173596108045093	0.553163736845224	-0.000712766793933950	0.553649443600679	0.00251603077828211	0.284395639282740	0.0104810032164033	7.32122141907718	-0.0193473104247134	7.32122141907718	-0.0193473104247134	7.08160591263919	-0.0208057160525782	6.87403392572139	-0.0197631114914870	6.70717362393271	-0.0172208541271557	6.58087269054433	-0.0139292403962331	6.49086983687194	-0.0104135777878055	6.43130223944713	-0.00700818495705791	6.39607716011127	-0.00390276001513668	6.37956835261003	-0.00118697158690517	6.37691476977153	0.00111400359750635	6.38409717033191	0.00301390642011112	6.39789940733343	0.00454803724492070	6.41581645395932	0.00576191795445125	6.43594387234110	0.00670413578274931	6.45686734853892	0.00742202112359802	6.47756162866939	0.00795921667887267	6.49730287122383	0.00835448600017630	6.51559542846263	0.00864131038866223	6.53211244446336	0.00884796283862466	6.54664886293550	0.00899784664366887	6.55908514409305	0.00910995717768737	6.56935998860720	0.00919937617468758	6.57745052371796	0.00927774393112801	6.58335863508401	0.00935368022067351	6.58710237204656	0.00943314246706595	6.58871157757388	0.00951972234018572	6.58822707284602	0.00961489131984772	6.58570284196545	0.00971821323870858
0.432869383830648	0.000339685707614112	0.439201591783155	-0.000250716090192560	0.447123412791563	-0.000819111294326769	0.457749386410731	-0.00135228969333001	0.472363306491424	-0.00181601447660318	0.492367354829395	-0.00213097291586117	0.518779589311324	-0.00211311453551999	0.549456869564204	-0.00130179583002499	0.561639971154181	0.00164146684414224	0.323450445532971	0.0101785156319172	7.24689702758374	-0.0201131876597588	7.24689702758374	-0.0201131876597588	7.00333605466808	-0.0206536752604013	6.80100149302095	-0.0188469007552002	6.64467913692269	-0.0157550007379526	6.53137419384166	-0.0121324758928189	6.45489540249654	-0.00847198139186167	6.40819362691459	-0.00506269791864933	6.38453343531691	-0.00205114387537497	6.37801102209521	0.000508598792134274	6.38371693048836	0.00261847509423374	6.39771769002009	0.00431189346894612	6.41695404681775	0.00563784067276374	6.43910856445235	0.00665093705867914	6.46247007922900	0.00740544724977221	6.48580852407457	0.00795189277278086	6.50826594800528	0.00833535497788507	6.52926534365731	0.00859485030668772	6.54843664495077	0.00876335676591644	6.56555815170438	0.00886820607033445	6.58051121100526	0.00893165152914399	6.59324595358870	0.00897148960988070	6.60375606874260	0.00900166084922494	6.61206088927449	0.00903278874920077	6.61819337719531	0.00907263762309896	6.62219290716997	0.00912648531854710	6.62410201188241	0.00919741693128939	6.62396646414473	0.00928655299469616	6.62183821167711	0.00939323156192518
0.433930679041871	0.000211405661884267	0.438071863520001	-0.000356867381637427	0.443869604298281	-0.000912507301828569	0.452477432188520	-0.00144862196698736	0.465293222469963	-0.00193978868702016	0.483996128494517	-0.00231974119436928	0.510264618930493	-0.00242441994014431	0.543643856047614	-0.00182259351559366	0.566400048266413	0.000808280001974637	0.361074708510890	0.00970932414911419	7.17016774302687	-0.0205930180074895	7.17016774302687	-0.0205930180074895	6.92613877917819	-0.0202085024755576	6.73185518883699	-0.0176806139711191	6.58801931979566	-0.0141141012563926	6.48881613491324	-0.0102449555022399	6.42627375503038	-0.00651809488996091	6.39233935968381	-0.00317068837140222	6.37980096625020	-0.000304430693723989	6.38261016404696	0.00206128023263252	6.39590833325903	0.00395364415257116	6.41591847585305	0.00542365963651137	6.43978650904750	0.00653202155402521	6.46541390329607	0.00734068114417719	6.49130158733813	0.00790805621416135	6.51641359199586	0.00828658004561156	6.54006289986663	0.00852172494408721	6.56181885044091	0.00865192262050463	6.58143393060772	0.00870899363742117	6.59878717866268	0.00871882910808841	6.61384135718154	0.00870215970755428	6.62661126840880	0.00867531123782062	6.63714094483642	0.00865088992128271	6.64548785377769	0.00863836979763621	6.65171265221872	0.00864457342006064	6.65587338588548	0.00867404892773571	6.65802332760774	0.00872935417044030	6.65821188501030	0.00881126385002129	6.65648816834057	0.00891891999300376
0.434518478048013	8.94187336883956e-05	0.436566714262773	-0.000448305984526165	0.440303841626898	-0.000982313179962224	0.446899109861305	-0.00151169146478014	0.457831515425673	-0.00201964907538998	0.475007564768561	-0.00245318015069385	0.500688423120202	-0.00266952737490522	0.535988299465834	-0.00227166192799244	0.568104400826978	2.71801739801791e-05	0.396680845058841	0.00909769564746243	7.09212577008150	-0.0207793307374369	7.09212577008150	-0.0207793307374369	6.85110394081661	-0.0194804431900711	6.66749169123343	-0.0162924904487685	6.53778933105861	-0.0123368171464410	6.45347073115092	-0.00830782349736969	6.40498546645938	-0.00459020898137486	6.38348118131859	-0.00136484407179915	6.38143871155185	0.00131134309889225	6.39279294348659	0.00345180882000307	6.41282747587206	0.00510668128674219	6.43798425798112	0.00634225378000175	6.46565501837454	0.00722885317253219	6.49398472356186	0.00783396203165032	6.52169947649348	0.00821863760557173	6.54796249473221	0.00843598591009798	6.57225747154813	0.00853088310615879	6.59429656511670	0.00854041068109090	6.61394944556081	0.00849465374075109	6.63118971319913	0.00841763775587445	6.64605526766792	0.00832826649836815	6.65861966029108	0.00824118342764724	6.66897197902419	0.00816751800483662	6.67720332418130	0.00811550316918175	6.68339839504697	0.00809096511210394	6.68763110439930	0.00809769508331226	6.68996346327168	0.00813771791544915	6.69044722963867	0.00821147517219223	6.68912798922751	0.00831794361732152
0.434659456399442	-2.45857552644280e-05	0.434742526717356	-0.000524549043560030	0.436514190257407	-0.00102910975597426	0.441137551451574	-0.00154292141749224	0.450140685481844	-0.00205750789871884	0.465607413441574	-0.00253311113239663	0.490299624480858	-0.00284918364731590	0.526764611801837	-0.00264689182811628	0.566965060350753	-0.000692920281958553	0.429773945571600	0.00836846349736953	7.01388435250945	-0.0206691174336899	7.01388435250945	-0.0206691174336899	6.77927094741819	-0.0184867156416961	6.60869189464481	-0.0147160472448078	6.49443482158029	-0.0104637485060911	6.42545645185393	-0.00636119635664056	6.39087158317542	-0.00272362339807009	6.38124439070777	0.000326226272060914	6.38891520608692	0.00277473169127096	6.40792196914955	0.00466567752171021	6.43377252031664	0.00606946819000709	6.46318130726647	0.00706524779896522	6.49381857415682	0.00773084148816716	6.52409057611516	0.00813746190718478	6.55295602064822	0.00834732985280096	6.57977783293175	0.00841305055690422	6.60420660545242	0.00837799911606219	6.62609104715346	0.00827723034530825	6.64541060880466	0.00813860399185207	6.66222581083769	0.00798393662246522	6.67664238636421	0.00783007312666428	6.68878601954503	0.00768982435076837	6.69878511490297	0.00757275088887588	6.70675962697146	0.00748579275272765	6.71281449065658	0.00743375532794688	6.71703661633696	0.00741966726566301	6.71949475325731	0.00744502831331428	6.72024178487404	0.00750996633488366	6.71931920233314	0.00761332409948512
0.434386190375887	-0.000129195157488327	0.432656978849489	-0.000585419768460049	0.432585903287661	-0.00105383741148446	0.435309744473331	-0.00154418309507232	0.442375011887035	-0.00205585975178413	0.455993223170160	-0.00256212663180333	0.479342279364556	-0.00296515231313965	0.516252901227099	-0.00294748983825011	0.563224703934181	-0.00134483617464409	0.459952708903476	0.00754633642985780	6.93655869309412	-0.0202650991093438	6.93655869309412	-0.0202650991093438	6.71160272086655	-0.0172512695462292	6.55610317383917	-0.0129887634916305	6.45824714633686	-0.00853596455984551	6.40474385694095	-0.00444304571721776	6.38364613058247	-0.000949962190342824	6.38515386215432	0.00187834147538446	6.40162610843591	0.00406900003920474	6.42731318922092	0.00569309647869609	6.45801879906108	0.00683843158696273	6.49077404398647	0.00759446006909914	6.52355229645241	0.00804435023634764	6.55503214368803	0.00826127429578571	6.58440686986851	0.00830720882860603	6.61123535222044	0.00823317662357170	6.63532802792681	0.00808024965070664	6.65666151020561	0.00788088305801948	6.67531594307483	0.00766031808650669	6.69142997598559	0.00743790492303353	6.70516912149840	0.00722827057016073	6.71670411649041	0.00704230298349007	6.72619667815381	0.00688794960825279	6.73379070484757	0.00677084262821048	6.73960751578156	0.00669476958621806	6.74374416129534	0.00666200998927247	6.74627417969966	0.00667355842611239	6.74725043833769	0.00672925417537651	6.74670988176808	0.00682783729526437
0.433736108525247	-0.000223275766500053	0.430367923783010	-0.000631026917289113	0.428600136982597	-0.00105775371932848	0.429524948023792	-0.00151773328631177	0.434678490517481	-0.00201770247414512	0.446351582873787	-0.00254350156602201	0.468052190589581	-0.00302012634409787	0.504734139949351	-0.00317390184100974	0.557150271429254	-0.00192303319252307	0.486907937778832	0.00665530889717747	6.86124275258513	-0.0195765854301314	6.86124275258513	-0.0195765854301314	6.64896141731461	-0.0158040572718705	6.51022691806612	-0.0111506086394585	6.42936391781478	-0.00659366643075798	6.39116526321326	-0.00258830883211614	6.38291084603556	0.000703308104435196	6.39465111614005	0.00327194675257458	6.41891200773096	0.00518213318701299	6.45025347783444	0.00652886058692670	6.48483554709155	0.00741429046349928	6.52004046196487	0.00793559608088401	6.55416122741989	0.00817915068711939	6.58615323334591	0.00821838252799778	6.61544116571048	0.00811371658341686	6.64177221207808	0.00791362895149295	6.66510677581336	0.00765620699452518	6.68553875837824	0.00737084700141488	6.70323859843371	0.00707987969087887	6.71841345899661	0.00680001729376123	6.73128009935465	0.00654358034160629	6.74204698531419	0.00631949967712586	6.75090305120106	0.00613410875304243	6.75801122960804	0.00599174974091299	6.76350542543780	0.00589521905571355	6.76749005063446	0.00584607678107685	6.77004157608212	0.00584484220808146	6.77121181403379	0.00589109558863798	6.77103282775074	0.00598350508830658
0.432750443027665	-0.000305970231451624	0.427932352576144	-0.000661741121920745	0.424632830157463	-0.00104238878379426	0.423883348998394	-0.00146614934341816	0.427183076182579	-0.00194645434099572	0.436855707957903	-0.00248109858975776	0.456653562640136	-0.00301763293291724	0.492485629560663	-0.00332773090703031	0.549026873641599	-0.00242355014469431	0.510419004703055	0.00571818693419623	6.78898363544520	-0.0186198355088539	6.78898363544520	-0.0186198355088539	6.59208759357219	-0.0141799152252197	6.47141168261076	-0.00924255379439387	6.40777428066655	-0.00467504685118292	6.38442738160125	-0.000828221581457678	6.38817142604689	0.00221318796946002	6.40911192387212	0.00449218947852659	6.44007609817506	0.00610674875797446	6.47601757278765	0.00717212957111757	6.51350153847400	0.00780172003001067	6.55028606633652	0.00809781321102765	6.58499232462294	0.00814790904167118	6.61685072231054	0.00802409467772258	6.64550945828664	0.00778406830207978	6.67089298433698	0.00747293469491317	6.69309944564374	0.00712524855776908	6.71232788586825	0.00676700710450762	6.72882771070829	0.00641743934407546	6.74286447561702	0.00609053017314998	6.75469743225816	0.00579627005183281	6.76456540962850	0.00554164855905603	6.77267852633699	0.00533142198677150	6.77921395531882	0.00516868793360192	6.78431452379985	0.00505529795794768	6.78808936218290	0.00499213549409294	6.79061614377620	0.00497928209872800	6.79194470393147	0.00501609169354289	6.79210200463707	0.00510119043064528
0.431473198409239	-0.000376690574610872	0.425405450826524	-0.000678168618293285	0.420753754773681	-0.00100949904189884	0.418474965949601	-0.00139226278413263	0.420007241858885	-0.00184586868497538	0.427663392353309	-0.00237926840078828	0.445356029183428	-0.00296193042655013	0.479776787529539	-0.00341164800177352	0.539151993368737	-0.00284392149304058	0.530348731851655	0.00475623232722700	6.72075551415560	-0.0174178892176549	6.72075551415560	-0.0174178892176549	6.54158407003222	-0.0124171889646991	6.43985181738725	-0.00730518060511765	6.39332810730336	-0.00281537468581028	6.38412612133693	0.000810148848212178	6.39885469050020	0.00356131229993806	6.42786401582503	0.00552889058712625	6.46440137044345	0.00683992005912670	6.50388404028925	0.00762612390839101	6.54331932248390	0.00800893841689221	6.58085605771864	0.00809322172057159	6.61544444089359	0.00796562992498595	6.64658233130794	0.00769545808755412	6.67412938575858	0.00733666282489387	6.69817342611653	0.00693030904973346	6.71893628546062	0.00650701078062710	6.73670892309296	0.00608914445432940	6.75180782840392	0.00569274219043980	6.76454662137811	0.00532904735994788	6.77521830260898	0.00500575405662085	6.78408483315263	0.00472796912831353	6.79137167678776	0.00449893964675008	6.79726566346071	0.00432058619845388	6.80191508090667	0.00419387694399442	6.80543131370229	0.00411907123183375	6.80789165899950	0.00409585591756945	6.80934318022176	0.00412339313354537	6.80980762852032	0.00420029550120149
0.429950153394735	-0.000435107277501068	0.422839757932734	-0.000681122945027979	0.417025742240822	-0.000961020298979709	0.413378804246274	-0.00129909251141436	0.413254862335271	-0.00171994727627056	0.418915343092344	-0.00224274637444899	0.434352081779272	-0.00285789797217273	0.466865284610182	-0.00342929405981929	0.527829978162570	-0.00318309986557064	0.546637122168769	0.00378891839073781	6.65743505072570	-0.0159999026903259	6.65743505072570	-0.0159999026903259	6.49790521032776	-0.0105562468000985	6.41559105936120	-0.00537746641750214	6.38574826209217	-0.00104630258007909	6.38976285896591	0.00230420198712245	6.41432617192198	0.00473400016064995	6.45020452186448	0.00637642275866712	6.49116699025012	0.00738291376149602	6.53314995686977	0.00789774149608458	6.57362778454951	0.00804722682403725	6.61114555048261	0.00793633947799455	6.64497616255860	0.00764907853416363	6.67487219051596	0.00725067832151405	6.70088917185192	0.00679052116532608	6.72326216249048	0.00630512860898125	6.74232132960539	0.00582090579244943	6.75843567949126	0.00535649932810833	6.77197669443444	0.00492473660384318	6.78329579222595	0.00453417095896769	6.79271119073400	0.00419028201458138	6.80050103384936	0.00389638701274886	6.80690059087319	0.00365431605257438	6.81210205003350	0.00346489691798579	6.81625594932366	0.00332828679822672	6.81947367365202	0.00324418022045858	6.82183073401958	0.00321191575556989	6.82337075855068	0.00323049892734462	6.82411028240594	0.00329855548580649
0.428227909919558	-0.000481134908646097	0.420284435715798	-0.000671595173386885	0.413504086989817	-0.000899020777335058	0.408662262117112	-0.00118977875032011	0.407014424508203	-0.00157285391912154	0.410733908538811	-0.00207654718332773	0.423814925419136	-0.00271091906529508	0.453993567275535	-0.00338517263929727	0.515366827474408	-0.00344137682871271	0.559294341016911	0.00283378372315157	6.59978004591961	-0.0144000788270545	6.59978004591961	-0.0144000788270545	6.46135180604020	-0.00863801465654290	6.39853034356667	-0.00349578662737471	6.38464512417646	0.000604623168764196	6.40076158539185	0.00363596240138486	6.43390771710910	0.00572220360413267	6.47541680256049	0.00703350118274093	6.51966354821482	0.00774084609307990	6.56314402328716	0.00799710398332265	6.60381280676868	0.00793039918128891	6.64060768653256	0.00764352215058572	6.67311146672879	0.00721620579608162	6.70131425596513	0.00670856638218331	6.72544908392031	0.00616477398870541	6.74588048866893	0.00561646906410029	6.76303083543562	0.00508571278168191	6.77733307503821	0.00458741512115179	6.78920169485227	0.00413126673219311	6.79901593418982	0.00372323708956124	6.80711107356713	0.00336671170155767	6.81377488892186	0.00306333778692891	6.81924729528628	0.00281363848435356	6.82372187901088	0.00261744454613377	6.82734850436905	0.00247418176294678	6.83023653367926	0.00238304306034665	6.83245845993229	0.00234306668840789	6.83405394480403	0.00235313632525092	6.83503439918303	0.00241191530350027
0.426353001529495	-0.000514914770713637	0.417784650987117	-0.000650723227515360	0.410236125956903	-0.000825654947768983	0.404380782996072	-0.00106751880681455	0.401358560932647	-0.00140882979110457	0.403222204719690	-0.00188585929089735	0.413896781094996	-0.00252676073460023	0.441385800938635	-0.00328453316142652	0.502065284803427	-0.00362029944827436	0.568393288559797	0.00190636624777474	6.54841263163282	-0.0126563223846913	6.54841263163282	-0.0126563223846913	6.43207129931874	-0.00670263605698807	6.38843899095333	-0.00169314255959441	6.38953265556379	0.00211428012474912	6.41648644682375	0.00479212203917556	6.45689473876540	0.00652136515850743	6.50278634848840	0.00750289059120135	6.54920688418935	0.00792226439359234	6.59323786751393	0.00793704684406205	6.63331587141178	0.00767424189894483	6.66875959230001	0.00723239271091436	6.69944324953603	0.00668560003723662	6.72557371890838	0.00608803456385743	6.74754106452213	0.00547821368854828	6.76582055387728	0.00488271759771686	6.78091031453949	0.00431924930263716	6.79329326851814	0.00379906385567752	6.80341528737347	0.00332884584775783	6.81167393264879	0.00291213018979875	6.81841389853359	0.00255035753029742	6.82392652722514	0.00224364346971040	6.82845165625824	0.00199132605596231	6.83218068432564	0.00179234189082078	6.83526018549251	0.00164546882381988	6.83779571834589	0.00154946305297110	6.83985570729235	0.00150311049781582	6.84147544551101	0.00150520646056318	6.84266139932825	0.00155447378272000
0.424371071589770	-0.000536795047913374	0.415381074556087	-0.000619760844616679	0.407260989753756	-0.000743118888090311	0.400577745466044	-0.000935505720925156	0.396343897458168	-0.00123211205175511	0.396463636835677	-0.00167594133555482	0.404727648283304	-0.00231145053109161	0.429245268273979	-0.00313324558524597	0.488220255195489	-0.00372258002856229	0.574062033234242	0.00102019845877277	6.50380780068320	-0.0108087638986808	6.50380780068320	-0.0108087638986808	6.41006274654503	-0.00478832398918350	6.38496844242868	1.39992075220974e-06	6.39984541522107	0.00346414437580123	6.43625927201422	0.00576398264074207	6.48257278233671	0.00713118904345644	6.53161543933850	0.00779103345339971	6.57915022264766	0.00793866557442557	6.62285535548850	0.00773257211345313	6.66164053357176	0.00729594691601698	6.69518621659281	0.00672129364734797	6.72363486092818	0.00607598539794174	6.74738661900115	0.00540765607157012	6.76696679793563	0.00474892043227171	6.78294221700255	0.00412126382316447	6.79587045997733	0.00353812158785738	6.80627088343575	0.00300724845963662	6.81460970229268	0.00253250270171312	6.82129392141578	0.00211516589541283	6.82667059899238	0.00175490315192151	6.83102912189075	0.00145044893781265	6.83460499935143	0.00120008490531665	6.83758425132294	0.00100195981996598	6.84010786265252	0.000854288306439965	6.84227605183957	0.000755454548300172	6.84415230340371	0.000704038967196841	6.84576726299327	0.000698779988098419	6.84712271009217	0.000738479106997314
0.422326129909488	-0.000547308935687774	0.413109497123480	-0.000580046708605897	0.404609518562963	-0.000653607868825956	0.397284578160466	-0.000796870817451945	0.392011200117762	-0.00104685718047082	0.390521805361210	-0.00145202243960174	0.396414531521572	-0.00207115377666844	0.417752252365941	-0.00293766816389052	0.474114577797705	-0.00375199678543381	0.576476305514499	0.000186845596777729	6.46628753303150	-0.00889828768638090	6.46628753303150	-0.00889828768638090	6.39518573797471	-0.00293043475056154	6.38766778858714	0.00156308830726570	6.41495602430303	0.00464034679943981	6.45937672642415	0.00654730740130693	6.51023308914924	0.00755532993153252	6.56123627877194	0.00790760792130607	6.60889440795121	0.00780396808553463	6.65147980590430	0.00740028603253351	6.68835677770912	0.00681356143294698	6.71954217090844	0.00612878238785464	6.74541984977120	0.00540578217805865	6.76655791891347	0.00468529741288415	6.78359449759486	0.00399396527227336	6.79716886846505	0.00334826733349880	6.80788225872370	0.00275754798151562	6.81627760705824	0.00222627303201994	6.82283117336118	0.00175569009009280	6.82795125000151	0.00134503038310685	6.83198087104000	0.000992365211121227	6.83520252625261	0.000695204844290975	6.83784363677072	0.000450906009527685	6.84008205523843	0.000256936518340023	6.84205119693399	0.000111031757250579	6.84384464567437	1.12671060434888e-05	6.84552024814425	-4.39376943905945e-05	6.84710383813110	-5.58720526803169e-05	6.84859283319846	-2.56396306930196e-05
0.420259894571588	-0.000547151233459386	0.411000560533390	-0.000532974266801878	0.402304333256854	-0.000559276805065290	0.394521083365115	-0.000654631054714749	0.388385801131122	-0.000857070376723446	0.385440778589858	-0.00121920839176926	0.389041125731484	-0.00181205365593662	0.407062427022438	-0.00270451059620913	0.460015190470425	-0.00371328395117931	0.575852185907631	-0.000584029153845034	6.43602030896961	-0.00696517221832294	6.43602030896961	-0.00696517221832294	6.38717242832688	-0.00116076399139398	6.39600045503713	0.00297170814995185	6.43419266727471	0.00563362785797117	6.48512676039139	0.00714208681544770	6.53918685366368	0.00780100494278768	6.59102236151672	0.00786502902893949	6.63789609830545	0.00753395808134294	6.67865909173453	0.00695784490570017	6.71310335786837	0.00624547544747922	6.74155176357743	0.00547318572027256	6.76460017029906	0.00469273834418349	6.78295832145562	0.00393782645984064	6.79735470240032	0.00322918789458737	6.80848249732072	0.00257849538240018	6.81697155000115	0.00199124619194291	6.82337640052628	0.00146886999224383	6.82817391276532	0.00101024350614298	6.83176630047799	0.000612763575922548	6.83448688266541	0.000273095525562539	6.83660690650610	-1.23156171907279e-05	6.83834244114299	-0.000246906879678654	6.83986078423817	-0.000433786052435381	6.84128611450366	-0.000575615136578667	6.84270432089861	-0.000674566765504370	6.84416707903567	-0.000732339644803237	6.84569535138808	-0.000750224735106220	6.84728257437878	-0.000729217726214815
0.418211223952642	-0.000537153876579488	0.409079600987899	-0.000479962706793513	0.400360049955489	-0.000462204136138622	0.392295949881768	-0.000511641941031815	0.385478279145094	-0.000666542178660690	0.381245706408567	-0.000982395475559561	0.382667945200333	-0.00154023670864223	0.397305766984279	-0.00244069537231351	0.446169727518977	-0.00361201078252660	0.572439066536613	-0.00128458506304463	6.41302545176936	-0.00504791477957567	6.41302545176936	-0.00504791477957567	6.38564186935330	0.000492954596825523	6.40936151288181	0.00421168124213223	6.45685626513071	0.00643920086138716	6.51280403427043	0.00755222265180011	6.56877790049686	0.00787853861797117	6.62039788840811	0.00767791138885920	6.66567385958981	0.00714573263243912	6.70400869741691	0.00642343107785215	6.73558829426059	0.00560996396468405	6.76100746902620	0.00477222323897730	6.78104312546350	0.00395363543254423	6.79652011180144	0.00318089371603292	6.80823535302642	0.00246904231100098	6.81691825256536	0.00182522119692985	6.82321325155057	0.00125137323483560	6.82767551435410	0.000746172234087128	6.83077399839555	0.000306377846417405	6.83289829884535	-7.22256060108339e-05	6.83436704021720	-0.000394189715451021	6.83543647951579	-0.000663977024344176	6.83630856085157	-0.000885689634264719	6.83713803172245	-0.00106290854912383	6.83803847088533	-0.00119861436131918	6.83908723650232	-0.00129516991523271	6.84032945422900	-0.00135435303931064	6.84178124992763	-0.00137743288279868	6.84343250392677	-0.00136528711551498
0.416215642135406	-0.000518260874747933	0.407366599096552	-0.000422429529804425	0.398783624271814	-0.000364359604390851	0.390607433066262	-0.000370556636499431	0.383285364830114	-0.000478793241585507	0.377943743804866	-0.000746193467442313	0.377332871731053	-0.00126158611574945	0.388585979676016	-0.00215322038731314	0.432803591806494	-0.00345445000420164	0.566512924256956	-0.00190871881841159	6.39718153498993	-0.00318227529322079	6.39718153498993	-0.00318227529322079	6.39011592801326	0.00200737682555929	6.42709517323663	0.00527205700243760	6.48223698565572	0.00705652904267762	6.54172402104452	0.00778513605325459	6.59839355190434	0.00780085553995935	6.64884512013147	0.00736251499099017	6.69181218673736	0.00665716259661942	6.72721287777236	0.00581527739044829	6.75558775347726	0.00492479528167289	6.77776710114428	0.00404270392822559	6.79467732562001	0.00320406677437401	6.80723229066048	0.00242878019245030	6.81627638892230	0.00172650101971139	6.82255870880484	0.00110017192596934	6.82672543285632	0.000548506545097416	6.82932245934693	6.77188967861397e-05	6.83080329794522	-0.000347288690480396	6.83153922388623	-0.000702122090291191	6.83182989745133	-0.00100236309658297	6.83191342680579	-0.00125322773276493	6.83197533675347	-0.00145935844298994	6.83215620909536	-0.00162471092279504	6.83255795032041	-0.00175250915567737	6.83324876423949	-0.00184525168790894	6.83426699074989	-0.00190475920387179	6.83562403686814	-0.00193225863218138	6.83730668457955	-0.00192850261060928
0.414304959177489	-0.000491503110161551	0.405876230068024	-0.000361765108239154	0.397574809883143	-0.000267576303945583	0.389444177903937	-0.000233791691526819	0.381791039802360	-0.000297027978523157	0.375525247361026	-0.000514859029467685	0.373052088888331	-0.000981684895723034	0.380980448380451	-0.00184902596256653	0.420117538741156	-0.00324743724032306	0.558369915546479	-0.00245197947447495	6.38823801340175	-0.00140054318568261	6.38823801340175	-0.00140054318568261	6.40003618619053	0.00336373136457513	6.44851208615081	0.00614640936930111	6.50962977245275	0.00748902041067989	6.57123551604956	0.00785130987627758	6.62747351958621	0.00758293970612112	6.67590964468012	0.00693619692961622	6.71596356193504	0.00608639521810250	6.74802412573633	0.00515125343694223	6.77294357265044	0.00420691090159364	6.79174996589207	0.00330029464514081	6.80548792574600	0.00245828183940411	6.81513523436998	0.00169430261137382	6.82156406832439	0.00101300684947847	6.82552800436565	0.000413515075563753	6.82766337187464	-0.000108344516457248	6.82849804219709	-0.000558515225111300	6.82846351644679	-0.000943692503423188	6.82790788185658	-0.00127065355553435	6.82710826110784	-0.00154582845446416	6.82628202750494	-0.00177503769708576	6.82559645448588	-0.00196334418569433	6.82517670671241	-0.00211498417421818	6.82511222306942	-0.00223335371567890	6.82546162917446	-0.00232103596923405	6.82625637485864	-0.00237986128686885	6.82750333804983	-0.00241099686861457	6.82918668156821	-0.00241506623473242
0.412506986022525	-0.000457973428850234	0.404618005981984	-0.000299309559673278	0.396726714849358	-0.000173527263737761	0.388786159575676	-0.000103499700785936	0.380967794618538	-0.000124097513767296	0.373965203926339	-0.000292240390650456	0.369821361876471	-0.000705730769105850	0.374540665043789	-0.00153486928705671	0.408285802237200	-0.00299822386048221	0.548320288442189	-0.00291148568541022	6.38582926114426	0.000268990030720229	6.38582926114426	0.000268990030720229	6.41478132227018	0.00454788355446079	6.47290610045138	0.00683264593901289	6.53834859143007	0.00774364603701305	6.60073132982424	0.00776378025559521	6.65551673214627	0.00724128260176626	6.70120361835034	0.00641689072437002	6.73784872763981	0.00545141216859491	6.76626119658871	0.00444852122679862	6.78755969933593	0.00347217717505588	6.80293225600420	0.00255935500723514	6.81351137592352	0.00172908776610625	6.82031508033692	0.000988765402119674	6.82422517253223	0.000338461670925661	6.82598597913339	-0.000226126823858142	6.82621369362035	-0.000711705994683398	6.82541054061101	-0.00112607465153569	6.82398042365054	-0.00147727106908635	6.82224418930479	-0.00177303101909809	6.82045352470967	-0.00202045728855960	6.81880303407792	-0.00222583183391845	6.81744035039079	-0.00239452349808134	6.81647431674291	-0.00253095963024341	6.81598137118004	-0.00263864104053557	6.81601032403706	-0.00272018785920114	6.81658575072828	-0.00277740994579634	6.81771025108041	-0.00281140005281932	6.81936585858271	-0.00282265126066472
0.410845342248202	-0.000418802432703203	0.403596500928203	-0.000236332208772283	0.396226438286894	-8.37067199707109e-05	0.388605715211054	1.84510213478983e-05	0.380778010319326	3.75278517141808e-05	0.373224847866531	-8.17338692613578e-05	0.367617616641108	-0.000438464039310915	0.369293120002498	-0.00121720900571265	0.397454782409582	-0.00271432632464497	0.536682602577698	-0.00328584503023632	6.38949028731601	0.00180238047545123	6.38949028731601	0.00180238047545123	6.43368455563229	0.00555029698289444	6.49957016100232	0.00733273349463093	6.56773912086289	0.00783049132239144	6.62965700424857	0.00753759667443243	6.68208609408634	0.00679334255264186	6.72440711677915	0.00582263161370111	6.75725540266175	0.00476965332981072	6.78180595542542	0.00372326227917985	6.79939781127085	0.00273520426817830	6.81134192456047	0.00183283028362902	6.81882988348208	0.00102779782137596	6.82289799617008	0.000321948937293204	6.82442121628248	-0.000288757889253533	6.82412240329206	-0.000811641975309807	6.82258865743754	-0.00125559275915854	6.82029006626383	-0.00162996840687413	6.81759829591336	-0.00194390254505072	6.81480368894047	-0.00220588451438175	6.81213024869267	-0.00242352155001091	6.80974830426104	-0.00260342058299778	6.80778488125436	-0.00275114755078543	6.80633192588098	-0.00287123627006891	6.80545258897491	-0.00296722907403468	6.80518580226796	-0.00304173886069614	6.80554939107946	-0.00309652778583014	6.80654197907995	-0.00313260207800525	6.80814396084181	-0.00315032561046702
0.409339353361810	-0.000375135347590261	0.402811648885041	-0.000174013844143062	0.396055769606662	5.83874827819741e-07	0.388868640410129	0.000130489804048839	0.381175427664029	0.000185776707052110	0.373253421785038	0.000113747550060328	0.366400767438290	-0.000184109403413291	0.365240606299288	-0.000902102276708394	0.387742302371124	-0.00240337551312253	0.523778252298604	-0.00357507349055752	6.39867351017201	0.00318023368875076	6.39867351017201	0.00318023368875076	6.45605078806345	0.00636590315530583	6.52781103561285	0.00765234468781184	6.59718965521293	0.00776225459425950	6.65751746996216	0.00718927248223999	6.70681125513927	0.00625703623144291	6.74526779401986	0.00517114139497843	6.77403569874723	0.00405771095649699	6.79459931372980	0.00299047333957692	6.80847235768248	0.00200922483780719	6.81705323952776	0.00113219236686724	6.82156574601855	0.000364216433932363	6.82304445240781	-0.000297875604439057	6.82234275143735	-0.000861765992709707	6.82015135877431	-0.00133738218591439	6.81702063604560	-0.00173545314169021	6.81338314551320	-0.00206660914856471	6.80957459369144	-0.00234084099997645	6.80585231399250	-0.00256719535620964	6.80241099888163	-0.00275362349537101	6.79939569926799	-0.00290692771088963	6.79691226687729	-0.00303276808541508	6.79503548635073	-0.00313570525682005	6.79381516630667	-0.00321926400170747	6.79328045736435	-0.00328600922355216	6.79344265676173	-0.00333763103445706	6.79429675522396	-0.00337503954457286	6.79582199017054	-0.00339847296519535
0.408004033001433	-0.000328110305020446	0.402259103541276	-0.000113431910781725	0.396191932523768	7.82451625027658e-05	0.389535324609026	0.000231350236865824	0.382106668754499	0.000318985400296734	0.373990035356474	0.000291793691761244	0.366115739409971	5.36678279465797e-05	0.362363888302138	-0.000595116137432683	0.379237428039285	-0.00207296966912884	0.509926297060856	-0.00378051214857333	6.41276607740595	0.00438778395295225	6.41276607740595	0.00438778395295225	6.48117310614075	0.00699388487944530	6.55696258654225	0.00780043381860307	6.62614005476059	0.00755371177600872	6.68388164724993	0.00673624824160291	6.72938954171595	0.00565027950867147	6.76359908953193	0.00447948084820782	6.78810250353629	0.00333109366662621	6.80463650370939	0.00226382425276972	6.81484523154068	0.00130602294294868	6.82018118313464	0.000467418617489779	6.82187567667113	-0.000253348700458123	6.82094358501502	-0.000863912796896016	6.81820382328046	-0.00137512072138890	6.81430581351290	-0.00179910748800749	6.80975681357642	-0.00214810791835551	6.80494753705197	-0.00243374808916053	6.80017488926081	-0.00266664810087225	6.79566141348799	-0.00285622502326421	6.79157145505246	-0.00301062202176494	6.78802426017827	-0.00313671431200491	6.78510431797285	-0.00324015931562671	6.78286927838157	-0.00332547002047445	6.78135576831528	-0.00339609884813508	6.78058340255242	-0.00345452542918645	6.78055725923161	-0.00350234630880752	6.78126907152693	-0.00354036820553583	6.78269738454834	-0.00356870925902986
0.406850144200440	-0.000278838331646880	0.401930648847848	-5.55487124083154e-05	0.396608356425116	0.000148384662226775	0.390561900415706	0.000320070393946770	0.383512777115358	0.000435898181662786	0.375365577826595	0.000450505119208966	0.366694631613674	0.000271791039176517	0.360623678282939	-0.000301254497198422	0.372000831282483	-0.00173053448269178	0.495438615065161	-0.00390473788523293	6.43110730425938	0.00541486946199532	6.43110730425938	0.00541486946199532	6.50834832615435	0.00743737741640782	6.58639733905943	0.00778875424899184	6.65408864923571	0.00722116874632506	6.70838507448948	0.00619638843029624	6.74958525884613	0.00499058983243672	6.77927724382057	0.00376377228925828	6.79942508617982	0.00260405549681986	6.81196191032295	0.00155556920146505	6.81862024508337	0.000635903134552418	6.82087582238004	-0.000153000930138258	6.81994520958449	-0.000818055452324051	6.81680770662473	-0.00137079711062615	6.81223661824386	-0.00182476913959539	6.80683241440301	-0.00219392524514450	6.80105412105209	-0.00249168504864306	6.79524730132183	-0.00273040609302655	6.78966805838005	-0.00292112086681373	6.78450305258830	-0.00307343970923690	6.77988580496173	-0.00319555414347461	6.77590967947819	-0.00329429739674247	6.77263796798057	-0.00337523389629635	6.77011148419067	-0.00344275996105148	6.76835403287977	-0.00350020533812634	6.76737607275897	-0.00354993068626952	6.76717684824962	-0.00359342025368570	6.76774523406267	-0.00363137226338783	6.76905952368794	-0.00366379213586865
0.405884332842664	-0.000228385293541744	0.401814648916419	-1.20263337977100e-06	0.397275458405795	0.000210317264569770	0.391901383586039	0.000395987139444332	0.385330744383780	0.000535659268116273	0.377304641700862	0.000588490180951862	0.368058966383751	0.000467787469538461	0.359962860542267	-2.49015461224467e-05	0.366065663885343	-0.00138319354551897	0.480615407857560	-0.00395146517000189	6.45300585778373	0.00625581452922885	6.45300585778373	0.00625581452922885	6.53689128009037	0.00770309294579219	6.61553615485365	0.00763133464014643	6.68059708707567	0.00678192372737163	6.73073071973203	0.00558752824654740	6.76722760757442	0.00429475678274605	6.79223738461215	0.00303898999086560	6.80802415853917	0.00188948231499331	6.81666364566052	0.000876501494151416	6.81993754351034	7.69011542423037e-06	6.81931674328721	-0.000722036139170879	6.81598324633898	-0.00132448321743850	6.81086700555939	-0.00181453887467953	6.80468632869170	-0.00220798680418843	6.79798651739767	-0.00252022488196968	6.79117442478903	-0.00276555027192982	6.78454813694633	-0.00295680031067480	6.77832175248457	-0.00310521435989508	6.77264560666681	-0.00322042910723908	6.76762244487667	-0.00331055000032710	6.76332009107967	-0.00338226136949960	6.75978113418513	-0.00344095122580279	6.75703010061175	-0.00349083602105693	6.75507851429893	-0.00353507725551427	6.75392817843872	-0.00357588664193653	6.75357295498339	-0.00361462020200765	6.75399927502568	-0.00365186458872779	6.75518559081869	-0.00368752132781147
0.405109325589692	-0.000177755991639605	0.401896525950234	4.88976713208800e-05	0.398161420316214	0.000263561750263319	0.393504782270774	0.000458725086639689	0.387494994454259	0.000617797619672622	0.379727418027214	0.000704852056394811	0.370121972715216	0.000639789890501286	0.360308900565691	0.000230218140971683	0.361438898361428	-0.00103765195652195	0.465741093403363	-0.00392543680353830	6.47775634829973	0.00690922494709723	6.47775634829973	0.00690922494709723	6.56614756792843	0.00780087762664872	6.64385588936734	0.00734393471698347	6.70529320417104	0.00625376046649984	6.75068818586140	0.00492708223414295	6.78220747862114	0.00357858211946938	6.80246893025579	0.00231881250576826	6.81396659267122	0.00119882625477930	6.81886801317306	0.000235942173170800	6.81896805736265	-0.000571249442524735	6.81570761372432	-0.00123407551042998	6.81021678401264	-0.00176858029896088	6.80336445879686	-0.00219246451525046	6.79580625357374	-0.00252331272773587	6.78802747102186	-0.00277760818403638	6.78037998444242	-0.00297023279846598	6.77311300292330	-0.00311426516030333	6.76639817286666	-0.00322095790536681	6.76034967342717	-0.00329981794749479	6.75504001356977	-0.00335873993815816	6.75051220812579	-0.00340416100704977	6.74678893943293	-0.00344121678018750	6.74387922329802	-0.00347388690880723	6.74178300744778	-0.00350512414193860	6.74049404653727	-0.00353696517804480	6.74000132656060	-0.00357062471325220	6.74028925816414	-0.00360657665721931	6.74133682738643	-0.00364462864685711
0.404524183909770	-0.000127880552385329	0.402159255184151	9.41762258348522e-05	0.399232946453028	0.000307833708950822	0.395322156458871	0.000508180859556173	0.389938799101322	0.000682205328284891	0.382551527323648	0.000799166862247569	0.372790854390602	0.000786525762768608	0.361576376464048	0.000461063001199635	0.358103082070647	-0.000700095309094206	0.451080631460369	-0.00383230254201028	6.50465500772718	0.00737770060415977	6.50465500772718	0.00737770060415977	6.59550454441840	0.00774321526154509	6.67089499349383	0.00694350281426126	6.72787205874985	0.00565448942898583	6.76809155463657	0.00423172094085156	6.79447338008813	0.00285668611249879	6.81001053004937	0.00161552851349311	6.81735995904197	0.000542078409250690	6.81873397393512	-0.000358246354043579	6.81590806507817	-0.00109496969624434	6.81027091866389	-0.00168487563053676	6.80288585237784	-0.00214760526367619	6.79455097837488	-0.00250315206307661	6.78585315199780	-0.00277047968405109	6.77721417121032	-0.00296681435998514	6.76892920112302	-0.00310734491410136	6.76119805014043	-0.00320516634091816	6.75415017351304	-0.00327136355228175	6.74786433249924	-0.00331516912575014	6.74238379152458	-0.00334415267584764	6.73772784219011	-0.00336441514438424	6.73390032953356	-0.00338077186931574	6.73089573877601	-0.00339691551895860	6.72870328967337	-0.00341555499969970	6.72730938670436	-0.00343853002821404	6.72669869094130	-0.00346690374625414	6.72685401712133	-0.00350103792781853	6.72775522075991	-0.00354065722414487
0.404124605384554	-7.96032047454265e-05	0.402583866304529	0.000134189980998789	0.400455989027438	0.000343035281193282	0.397303611086024	0.000544503359143800	0.392595602640319	0.000729110597150751	0.385693754443761	0.000871454015174411	0.375968997627669	0.000907295078879544	0.363669571426755	0.000665282002503487	0.356018443695050	-0.000376105692014184	0.436876327094448	-0.00367848573347318	6.53301415091571	0.00766747056714756	6.53301415091571	0.00766747056714756	6.62440036905333	0.00754469596285556	6.69625710344100	0.00644765672153391	6.74809533597209	0.00500154933460340	6.78283612927034	0.00351711657889098	6.80402673876495	0.00214237356789027	6.81494472729325	0.000939986673937687	6.81834701376876	-7.22294365081977e-05	6.81644769634524	-0.000899628978066613	6.81097391473914	-0.00155889800663778	6.80324289766003	-0.00207150412368162	6.79423868069610	-0.00246006336581839	6.78468080894712	-0.00274636184254573	6.77508286848585	-0.00295033905817321	6.76580090909972	-0.00308963873151535	6.75707268061512	-0.00317949429964581	6.74904889044090	-0.00323280679417681	6.74181772348221	-0.00326032591514003	6.73542378541579	-0.00327087783796409	6.72988249969561	-0.00327160426201001	6.72519083919643	-0.00326819104457932	6.72133512235011	-0.00326507403406151	6.71829646087042	-0.00326561597025909	6.71605431742549	-0.00327225257200381	6.71458852027866	-0.00328660889080823	6.71387999025973	-0.00330958918947544	6.71391036558376	-0.00334144537781478	6.71466066469005	-0.00338183064793662
0.403903263215078	-3.36734826744678e-05	0.403149941491240	0.000168626561077190	0.401796430202130	0.000369242180982887	0.399400208983024	0.000568070766853390	0.395400236957392	0.000759046332196700	0.389071660345587	0.000922140135479754	0.379558077910171	0.00100193828658091	0.366485068907055	0.000841207276579548	0.355125286010983	-7.05957262878698e-05	0.423345155651726	-0.00347103928207548	6.56217514107125	0.00778795931388365	6.56217514107125	0.00778795931388365	6.65233102291315	0.00722147117701977	6.71961273941954	0.00587420648253079	6.76578936310708	0.00431167591939685	6.79487433102286	0.00279775423274264	6.81091678582251	0.00144755087876502	6.81739249463812	0.000301579940867436	6.81710023034468	-0.000637002027938705	6.81221724599993	-0.00138315441795156	6.80439693834586	-0.00195978009747366	6.79486870639443	-0.00239227742204662	6.78452711241321	-0.00270563804976498	6.77400719578424	-0.00292296159375605	6.76374625227622	-0.00306477916695280	6.75403353770607	-0.00314884396560677	6.74504964081260	-0.00319018817161576	6.73689723476945	-0.00320132403048168	6.72962476191328	-0.00319251317286429	6.72324440986950	-0.00317205686628819	6.71774553195847	-0.00314657831476217	6.71310446606995	-0.00312128025783154	6.70929152230180	-0.00310016915610767	6.70627574494502	-0.00308624254955270	6.70402791093509	-0.00308163965689978	6.70252210546747	-0.00308775761116287	6.70173611647228	-0.00310533738872221	6.70165081380914	-0.00313452485043053	6.70224862813836	-0.00317491361987610
0.403850174786559	9.26015785296386e-06	0.403836101046071	0.000197299746638624	0.403220711250375	0.000386688476215369	0.401564792623447	0.000579465027711557	0.398290012122127	0.000772815379896485	0.392605048663632	0.000952017822401396	0.383460031168264	0.00107079582219183	0.369914296541552	0.000987833167139574	0.355346596051054	0.000212238928824604	0.410676645709777	-0.00321749330007304	6.59151962085132	0.00775129745287506	6.59151962085132	0.00775129745287506	6.67885527871423	0.00679071727174230	6.74069929697849	0.00524073335270447	6.78084199299569	0.00360063952420187	6.80421098634010	0.00208680189815658	6.81523520318670	0.000782684578029658	6.81750775647856	-0.000291744387762916	6.81381644383305	-0.00114654319104335	6.80626745449116	-0.00180510342447471	6.79641858255098	-0.00229561967239600	6.78539782121138	-0.00264669354610492	6.77400228728608	-0.00288511686773663	6.76277834589738	-0.00303484501744777	6.75208539704293	-0.00311663605924795	6.74214598700030	-0.00314806311083515	6.73308469500393	-0.00314372888770165	6.72495793304493	-0.00311557889654568	6.71777647836717	-0.00307324973793022	6.71152226028709	-0.00302441393590469	6.70616065217386	-0.00297509882596747	6.70164927773372	-0.00292996756150876	6.69794412860529	-0.00289255713056735	6.69500360719615	-0.00286547262074022	6.69279095341742	-0.00285053967544291	6.69127538486265	-0.00284891877165228	6.69043217559592	-0.00286118608704355	6.69024181846181	-0.00288738666445587	6.69068836053311	-0.00292706657137110
0.403953090273175	4.86543648845483e-05	0.404620468514502	0.000220142958179181	0.404696401206782	0.000395749611673768	0.403752706416011	0.000579444544583030	0.401205671675540	0.000771453429012192	0.396217270019917	0.000962200635900690	0.387578860391202	0.00111466086227874	0.373845970149749	0.00110478324103069	0.356590803059705	0.000468948714372308	0.399031346171931	-0.00292569762063732	6.62047882884343	0.00757179475795167	6.62047882884343	0.00757179475795167	6.70359769237749	0.00627012846572606	6.75931955950092	0.00456423381344506	6.79319861155683	0.00288304858724597	6.81089821199000	0.00139603065477933	6.81711067102277	0.000156792061473787	6.81547198248564	-0.000833456215524109	6.80871165447010	-0.00159650832623970	6.79883499432634	-0.00216303085764791	6.78728577562935	-0.00256561296254654	6.77507970619946	-0.00283535935872237	6.76291061357011	-0.00300031086694419	6.75123370871961	-0.00308484281970012	6.74033023059521	-0.00310959616849915	6.73035715878855	-0.00309169425231537	6.72138504287456	-0.00304510132737079	6.71342644689100	-0.00298103658524718	6.70645704800107	-0.00290839184707870	6.70043104203104	-0.00283412278875628	6.69529218073392	-0.00276359751017241	6.69098148688830	-0.00270089523771244	6.68744245748146	-0.00264905358222045	6.68462436739372	-0.00261026615874871	6.68248412185716	-0.00258603429483650	6.68098697158385	-0.00257727759759097	6.68010629668023	-0.00258440876186905	6.67982258238625	-0.00260737851904436	6.68012165119856	-0.00264569729159614
0.404197892554902	8.40726597830521e-05	0.405481108241159	0.000237201024681166	0.406192699200971	0.000396924154083544	0.405922414003014	0.000568915787425350	0.404092205457941	0.000756190551579605	0.399836351996328	0.000954075586226066	0.391822254878539	0.00113472692806837	0.378168395321787	0.00119226699145591	0.358754615927267	0.000696841559843398	0.388539890714941	-0.00260366287494662	6.64854089431404	0.00726539653870906	6.64854089431404	0.00726539653870906	6.72624975751728	0.00567745647167461	6.77533898468336	0.00386083214561483	6.80285750792572	0.00217221271700008	6.81503007120405	0.000735775506577330	6.81670342303190	-0.000422543879184056	6.81148891152578	-0.00131840144351814	6.80201602311000	-0.00198384978362787	6.79016368120163	-0.00245570252775507	6.77724655018849	-0.00277007785882033	6.76415976508720	-0.00295991141971086	6.75149005645010	-0.00305396656365098	6.73960060572268	-0.00307662569227340	6.72869548559105	-0.00304809074349877	6.71886823240128	-0.00298478726026996	6.71013809873247	-0.00289985305915663	6.70247678213751	-0.00280364138328060	6.69582784520726	-0.00270419798325317	6.69012057926016	-0.00260769022549934	6.68527968701274	-0.00251877822458990	6.68123184961632	-0.00244092543279306	6.67790998839777	-0.00237665054180269	6.67525582270231	-0.00232772496102551	6.67322115519153	-0.00229532126774767	6.67176817872606	-0.00228011842782594	6.67086898976016	-0.00228236967892703	6.67050440885810	-0.00230193906867360	6.67066214850377	-0.00233831298176923
0.404569000161413	0.000115185087472769	0.406396429392697	0.000248620532927069	0.407680866449762	0.000390814723053801	0.408036007611381	0.000548904478669732	0.406899516415673	0.000728412294502823	0.403395947492375	0.000929254365654719	0.396103005472532	0.00113253195351160	0.382771590840419	0.00125102807971178	0.361725874813670	0.000893977553117820	0.379302658350096	-0.00225940407134051	6.67525608502201	0.00684914552306259	6.67525608502201	0.00684914552306259	6.74656942194270	0.00503010944397819	6.78868202256291	0.00314556022675139	6.80986481795442	0.00148005688757125	6.81673713829273	0.000114927674151444	6.81419988711846	-0.000949143608494629	6.80577944684342	-0.00174275194467377	6.79396908241639	-0.00230675661085289	6.78050002323542	-0.00268302674023257	6.76654594327591	-0.00291037685251927	6.75287560359401	-0.00302292957750916	6.73996677172950	-0.00304966995600953	6.72809123959744	-0.00301459920581781	6.71737808149472	-0.00293718263066056	6.70786040924899	-0.00283292378348410	6.69950958151723	-0.00271396895739573	6.69225990132072	-0.00258968724489239	6.68602615122001	-0.00246719655534045	6.68071578719670	-0.00235182180232962	6.67623719395258	-0.00224748134228137	6.67250506896189	-0.00215700362669735	6.66944373297905	-0.00208237921997756	6.66698894834899	-0.00202495475977815	6.66508865349524	-0.00198557578180258	6.66370288428646	-0.00196468510680148	6.66280304428687	-0.00196238307877028	6.66237060188838	-0.00197845564125754	6.66239523113694	-0.00201237626363493

==> ResultPlots/CCTDifferentPower/CCTPower.txt <==
P     NoEnhancement   FreqBounding    onlyCompensation        MPC0_02
0.4	  0.573382813   	0.72765      	0.676558816     	0.868359375
0.5	  0.414367188	    0.64924375 	    0.513296375	        0.828515625
0.6	  0.314509375	    0.57835    	    0.409346582	        0.808610352
0.7   0.243314453	    0.508389063	    0.347115918	        0.768831055
0.8	  0.1887625	       0.435629688	    0.287104932	        0.748299805


==> ResultPlots/CCTStrong/CCTStrong_Vg.txt <==
Vg     NoEnhancement   FreqBounding onlyCompensation        MPC0_02
0.05   0.1658	         0.4172     	0.2699	             0.7688
0.1	   0.1775	         0.4188      	0.2882               0.7696
0.15   0.1916        	 0.4202	        0.3095               0.7700
0.25   0.2268	         0.4258         0.3642               0.7710
0.3    0.2502	         0.4289        	0.3914               0.7717







==> ResultPlots/ErrorImpedance/FreqboundControl.txt <==
t           Angle                   Freq
4.450	1.48059034059338	1.00660000000000
4.451	1.48306283890383	1.00652549361319
4.452	1.48550586572355	1.00644218520588
4.453	1.48792184363720	1.00636924124382
4.454	1.49031110119427	1.00630904102052
4.455	1.49267407086541	1.00622657506688
4.456	1.49501018638830	1.00616643617237
4.457	1.49732150567866	1.00609610671466
4.458	1.49960664547825	1.00602752825566
4.459	1.50186729700113	1.00596477853047
4.460	1.50410314491455	1.00589804083520
4.461	1.50631477751926	1.00583440751298
4.462	1.50850251806264	1.00577245950599
4.463	1.51066679941141	1.00570951130767
4.464	1.51280779760350	1.00564898747145
4.465	1.51492610205037	1.00558911463175
4.466	1.51702184692135	1.00552944609403
4.467	1.51909551899894	1.00547173797828
4.468	1.52114739274543	1.00541411265746
4.469	1.52317781745296	1.00535770780486
4.470	1.52518711844436	1.00530217607208
4.471	1.52717563598799	1.00524740105992
4.472	1.52914366871437	1.00519350956439
4.473	1.53109156465666	1.00514055693864
4.474	1.53301961757188	1.00508826628625
4.475	1.53492815226400	1.00503697128952
4.476	1.53681747297310	1.00498636624113
4.477	1.53868788407658	1.00493662673753
4.478	1.54053968754170	1.00488765959180
4.479	1.54237318117816	1.00483948431819
4.480	1.54418865756406	1.00479207379313
4.481	1.54598640902691	1.00474544753822
4.482	1.54776672130606	1.00469955660608
4.483	1.54952987852403	1.00465443188103
4.484	1.55127616085542	1.00461003355292
4.485	1.55300584482052	1.00456637106232
4.486	1.55471920404102	1.00452342691241
4.487	1.55641650853840	1.00448119623830
4.488	1.55809802513386	1.00443966746040
4.489	1.55976401746648	1.00439883577370
4.490	1.56141474597257	1.00435868858045
4.491	1.56305046790317	1.00431922135777
4.492	1.56467143741997	1.00428042326260
4.493	1.56627790566199	1.00424228768243
4.494	1.56787012070345	1.00420480599876
4.495	1.56944832757495	1.00416797062278
4.496	1.57101276854178	1.00413177353319
4.497	1.57256368272442	1.00409620737756
4.498	1.57410130650533	1.00406126424118
4.499	1.57562587346547	1.00402693693765
4.500	1.57713761424839	1.00399321791195
4.501	1.57863675688827	1.00396009996859
4.502	1.58012352657283	1.00392757590388
4.503	1.58159814587020	1.00389563863429
4.504	1.58306083467460	1.00386428115945
4.505	1.58451181027635	1.00383349659699
4.506	1.58595128733305	1.00380327811958
4.507	1.58737947803047	1.00377361902660
4.508	1.58879659192689	1.00374451268523
4.509	1.59020283626523	1.00371595255981
4.510	1.59159841565611	1.00368793220570
4.511	1.59298353246095	1.00366044526015
4.512	1.59435838651871	1.00363348545158
4.513	1.59572317543393	1.00360704659254
4.514	1.59707809441284	1.00358112258024
4.515	1.59842333644588	1.00355570739629
4.516	1.59975909219315	1.00353079510553
4.517	1.60108555017564	1.00350637985379
4.518	1.60240289663716	1.00348245586955
4.519	1.60371131576426	1.00345901746024
4.520	1.60501098946588	1.00343605901368
4.521	1.60630209775786	1.00341357499575
4.522	1.60758481834273	1.00339155995041
4.523	1.60885932710403	1.00337000849842
4.524	1.61012579771932	1.00334891533690
4.525	1.61138440204400	1.00332827523815
4.526	1.61263530984638	1.00330808304924
4.527	1.61387868906104	1.00328833369088
4.528	1.61511470568348	1.00326902215681
4.529	1.61634352383362	1.00325014351284
4.530	1.61756530577350	1.00323169289612
4.531	1.61878021198254	1.00321366551422
4.532	1.61998840107503	1.00319605664438
4.533	1.62119003002499	1.00317886163264
4.534	1.62238525393673	1.00316207589309
4.535	1.62357422621358	1.00314569490707
4.536	1.62475709870591	1.00312971422242
4.537	1.62593402137054	1.00311412945276
4.538	1.62710514274931	1.00309893627676
4.539	1.62827060962695	1.00308413043748
4.540	1.62943056715949	1.00306970774164
4.541	1.63058515918806	1.00305566405898
4.542	1.63173452765136	1.00304199532153
4.543	1.63287881318138	1.00302869752299
4.544	1.63401815499446	1.00301576671799
4.545	1.63515269052982	1.00300319902140
4.546	1.63628255604772	1.00299099060761
4.547	1.63740788632731	1.00297913770985
4.548	1.63852881456410	1.00296763661946
4.549	1.63964547280762	1.00295648368517
4.550	1.64075799162629	1.00294567531248
4.551	1.64186650013789	1.00293520796293
4.552	1.64297112637064	1.00292507815347
4.553	1.64407199690572	1.00291528245586
4.554	1.64516923696920	1.00290581749605
4.555	1.64626297071732	1.00289667995359
4.556	1.64735332096961	1.00288786656108
4.557	1.64844040920752	1.00287937410359
4.558	1.64952435593227	1.00287119941810
4.559	1.65060528034132	1.00286333939295
4.560	1.65168330042138	1.00285579096726
4.561	1.65275853312801	1.00284855113037
4.562	1.65383109420327	1.00284161692121
4.563	1.65490109834536	1.00283498542778
4.564	1.65596865910948	1.00282865378648
4.565	1.65703388899260	1.00282261918156
4.566	1.65809689949174	1.00281687884454
4.567	1.65915780100022	1.00281143005364
4.568	1.66021670295027	1.00280627013327
4.569	1.66127371366770	1.00280139645344
4.570	1.66232894067321	1.00279680642932
4.571	1.66338249041041	1.00279249752074
4.572	1.66443446831454	1.00278846723172
4.573	1.66548497896952	1.00278471310999
4.574	1.66653412612186	1.00278123274661
4.575	1.66758201248081	1.00277802377546
4.576	1.66862873984860	1.00277508387279
4.577	1.66967440926578	1.00277241075678
4.578	1.67071912100209	1.00277000218706
4.579	1.67176297425112	1.00276785596423
4.580	1.67280606747590	1.00276596992937
4.581	1.67384849839709	1.00276434196354
4.582	1.67489036406118	1.00276296998732
4.583	1.67593176041737	1.00276185196035
4.584	1.67697278281617	1.00276098588086
4.585	1.67801352589004	1.00276036978522
4.586	1.67905408369688	1.00276000174760
4.587	1.68009454918410	1.00275987987951
4.588	1.68113501481525	1.00276000232943
4.589	1.68217557235175	1.00276036728250
4.590	1.68321631306367	1.00276097296009
4.591	1.68425732721357	1.00276181761955
4.592	1.68529870454563	1.00276289955378
4.593	1.68634053419714	1.00276421709087
4.594	1.68738290480928	1.00276576859379
4.595	1.68842590424197	1.00276755245993
4.596	1.68946961970369	1.00276956712080
4.597	1.69051413790203	1.00277181104156
4.598	1.69155954510302	1.00277428272066
4.599	1.69260592684986	1.00277698068947
4.600	1.69365336815940	1.00277990351188
4.601	1.69470195348663	1.00278304978399
4.602	1.69575176687499	1.00278641813373
4.603	1.69680289177018	1.00279000722057
4.604	1.69785541118472	1.00279381573522
4.605	1.69890940753703	1.00279784239936
4.606	1.69996496282442	1.00280208596536
4.607	1.70102215866632	1.00280654521599
4.608	1.70208107605322	1.00281121896422
4.609	1.70314179572028	1.00281610605288
4.610	1.70420439779446	1.00282120535444
4.611	1.70526896215529	1.00282651577068
4.612	1.70633556813209	1.00283203623239
4.613	1.70740429468196	1.00283776569908
4.614	1.70847522048189	1.00284370315865
4.615	1.70954842372089	1.00284984762711
4.616	1.71062398232402	1.00285619814824
4.617	1.71170197368383	1.00286275379336
4.618	1.71278247496753	1.00286951366099
4.619	1.71386556304788	1.00287647687666
4.620	1.71495131447637	1.00288364259267
4.621	1.71603980540181	1.00289100998786
4.622	1.71713111164217	1.00289857826742
4.623	1.71822530876716	1.00290634666271
4.624	1.71932247211430	1.00291431443102
4.625	1.72042267684742	1.00292248085542
4.626	1.72152599761853	1.00293084524460
4.627	1.72263250887727	1.00293940693259
4.628	1.72374228487683	1.00294816527852
4.629	1.72485539964623	1.00295711966646
4.630	1.72597192713988	1.00296626950511
4.631	1.72709194084041	1.00297561422763
4.632	1.72821551404650	1.00298515329134
4.633	1.72934271992767	1.00299488617755
4.634	1.73047363145179	1.00300481239126
4.635	1.73160832152280	1.00301493146106
4.636	1.73274686277500	1.00302524293892
4.637	1.73388932754096	1.00303574640003
4.638	1.73503578811778	1.00304644144265
4.639	1.73618631666659	1.00305732768801
4.640	1.73734098529849	1.00306840478011
4.641	1.73849986584878	1.00307967238569
4.642	1.73966303008797	1.00309113019403
4.643	1.74083054961397	1.00310277791685
4.644	1.74200249596424	1.00311461528809
4.645	1.74317894069236	1.00312664206382
4.646	1.74435995505496	1.00313885802201
4.647	1.74554561040259	1.00315126296238
4.648	1.74673597791548	1.00316385670620
4.649	1.74793112870225	1.00317663909613
4.650	1.74913113396588	1.00318960999603
4.651	1.75033606464012	1.00320276929085
4.652	1.75154599172492	1.00321611688648
4.653	1.75276098629047	1.00322965270964
4.654	1.75398111922254	1.00324337670779
4.655	1.75520646152199	1.00325728884903
4.656	1.75643708402390	1.00327138912207
4.657	1.75767305764248	1.00328567753610
4.658	1.75891445331354	1.00330015412077
4.659	1.76016134210795	1.00331481892606
4.660	1.76141379497153	1.00332967202221
4.661	1.76267188280849	1.00334471349965
4.662	1.76393567665104	1.00335994346880
4.663	1.76520524758780	1.00337536206001
4.664	1.76648066678763	1.00339096942338
4.665	1.76776200560630	1.00340676572866
4.666	1.76904933511310	1.00342275116517
4.667	1.77034272664969	1.00343892594164
4.668	1.77164225163961	1.00345529028608
4.669	1.77294798162825	1.00347184444581
4.670	1.77425998828221	1.00348858868733
4.671	1.77557834331583	1.00350552329631
4.672	1.77690311846004	1.00352264857756
4.673	1.77823438565133	1.00353996485499
4.674	1.77957221701604	1.00355747247160
4.675	1.78091668475031	1.00357517178942
4.676	1.78226786117830	1.00359306318952
4.677	1.78362581883016	1.00361114707193
4.678	1.78499063027311	1.00362942385555
4.679	1.78636236839566	1.00364789397812
4.680	1.78774110610607	1.00366655789614
4.681	1.78912691653318	1.00368541608470
4.682	1.79051987306025	1.00370446903749
4.683	1.79192004922561	1.00372371726671
4.684	1.79332751877541	1.00374316130299
4.685	1.79474235552129	1.00376280169536
4.686	1.79616463359480	1.00378263901123
4.687	1.79759442735326	1.00380267383639
4.688	1.79903181151099	1.00382290677498
4.689	1.80047686080866	1.00384333844957
4.690	1.80192965020046	1.00386396950115
4.691	1.80339025498120	1.00388480058911
4.692	1.80485875069303	1.00390583239127
4.693	1.80633521323512	1.00392706560391
4.694	1.80781971867714	1.00394850094173
4.695	1.80931234324021	1.00397013913778
4.696	1.81081316354494	1.00399198094351
4.697	1.81232225657845	1.00401402712861
4.698	1.81383969948206	1.00403627848107
4.699	1.81536556976153	1.00405873580707
4.700	1.81689994525709	1.00408139993101
4.701	1.81844290406434	1.00410427169545
4.702	1.81999452463947	1.00412735196116
4.703	1.82155488569197	1.00415064160708
4.704	1.82312406631468	1.00417414153043
4.705	1.82470214607224	1.00419785264671
4.706	1.82628920475236	1.00422177588975
4.707	1.82788532239192	1.00424591221184
4.708	1.82949057950214	1.00427026258367
4.709	1.83110505698301	1.00429482799445
4.710	1.83272883621089	1.00431960945189
4.711	1.83436199875632	1.00434460798227
4.712	1.83600462658364	1.00436982463039
4.713	1.83765680213401	1.00439526045959
4.714	1.83931860832672	1.00442091655170
4.715	1.84099012829756	1.00444679400709
4.716	1.84267144582918	1.00447289394463
4.717	1.84436264493161	1.00449921750174
4.718	1.84606381016602	1.00452576583437
4.719	1.84777502641896	1.00455254011709
4.720	1.84949637909290	1.00457954154314
4.721	1.85122795418283	1.00460677132447
4.722	1.85296983795456	1.00463423069190
4.723	1.85472211711522	1.00466192089516
4.724	1.85648487892104	1.00468984320296
4.725	1.85825821119965	1.00471799890310
4.726	1.86004220218024	1.00474638930253
4.727	1.86183694056967	1.00477501572742
4.728	1.86364251556461	1.00480387952319
4.729	1.86545901697059	1.00483298205451
4.730	1.86728653495970	1.00486232470535
4.731	1.86912516037933	1.00489190887900
4.732	1.87097498464436	1.00492173599810
4.733	1.87283609947622	1.00495180750467
4.734	1.87470859726795	1.00498212486016
4.735	1.87659257102860	1.00501268954551
4.736	1.87848811435356	1.00504350306123
4.737	1.88039532126891	1.00507456692752
4.738	1.88231428640438	1.00510588268439
4.739	1.88424510509026	1.00513745189173
4.740	1.88618787308269	1.00516927612945
4.741	1.88814268690476	1.00520135699758
4.742	1.89010964366253	1.00523369611642
4.743	1.89208884089726	1.00526629512660
4.744	1.89408037688986	1.00529915568913
4.745	1.89608435064974	1.00533227948548
4.746	1.89810086176976	1.00536566821764
4.747	1.90013001032798	1.00539932360819
4.748	1.90217189726354	1.00543324740029
4.749	1.90422662402807	1.00546744135781
4.750	1.90629429282762	1.00550190726530
4.751	1.90837500664793	1.00553664692818
4.752	1.91046886888944	1.00557166217274
4.753	1.91257598378093	1.00560695484633
4.754	1.91469645635198	1.00564252681746
4.755	1.91683039223403	1.00567837997590
4.756	1.91897789776317	1.00571451623288
4.757	1.92113908007218	1.00575093752121
4.758	1.92331404688093	1.00578764579539
4.759	1.92550290683198	1.00582464303173
4.760	1.92770576930980	1.00586193122849
4.761	1.92992274423204	1.00589951240597
4.762	1.93215394252502	1.00593738860651
4.763	1.93439947573847	1.00597556189465
4.764	1.93665945635280	1.00601403435716
4.765	1.93893399753529	1.00605280810311
4.766	1.94122321317172	1.00609188526394
4.767	1.94352721811902	1.00613126799357
4.768	1.94584612801282	1.00617095846849
4.769	1.94818005924526	1.00621095888788
4.770	1.95052912910523	1.00625127147376
4.771	1.95289345560582	1.00629189847115
4.772	1.95527315786421	1.00633284214816
4.773	1.95766835562063	1.00637410479622
4.774	1.96007916953295	1.00641568873019
4.775	1.96250572114991	1.00645759628852
4.776	1.96494813295772	1.00649982983333
4.777	1.96740652837957	1.00654239175058
4.778	1.96988103149806	1.00658528445013
4.779	1.97236822735044	1.00660000000000
4.780	1.97485636857823	1.00660000000000
4.781	1.97734450981216	1.00660000000000
4.782	1.97983265102357	1.00660000000000
4.783	1.98232079220679	1.00660000000000
4.784	1.98480893339615	1.00660000000000
4.785	1.98729707458688	1.00660000000000
4.786	1.98978521576487	1.00660000000000
4.787	1.99227335695787	1.00660000000000
4.788	1.99476149814973	1.00660000000000
4.789	1.99724963934909	1.00660000000000
4.790	1.99973778055755	1.00660000000000
4.791	2.00222592174259	1.00660000000000
4.792	2.00471406291695	1.00660000000000
4.793	2.00720220407175	1.00660000000000
4.794	2.00969034524655	1.00660000000000
4.795	2.01217848641068	1.00660000000000
4.796	2.01466662757889	1.00660000000000
4.797	2.01715476874824	1.00660000000000
4.798	2.01964290994260	1.00660000000000
4.799	2.02213105108467	1.00660000000000
4.800	2.02461919228790	1.00660000000000
4.801	2.02710733347089	1.00660000000000
4.802	2.02959547463865	1.00660000000000
4.803	2.03208361578800	1.00660000000000
4.804	2.03457175694871	1.00660000000000
4.805	2.03705989811715	1.00660000000000
4.806	2.03954803927945	1.00660000000000
4.807	2.04203618042334	1.00660000000000
4.808	2.04452432157564	1.00660000000000
4.809	2.04701246274976	1.00660000000000
4.810	2.04950060389979	1.00660000000000
4.811	2.05198874506800	1.00660000000000
4.812	2.05447688622780	1.00660000000000
4.813	2.05696502736805	1.00660000000000
4.814	2.05945316847465	1.00660000000000
4.815	2.06194130958397	1.00660000000000
4.816	2.06442945072877	1.00660000000000
4.817	2.06691759187538	1.00660000000000
4.818	2.06940573298584	1.00660000000000
4.819	2.07189387412723	1.00660000000000
4.820	2.07438201525201	1.00660000000000
4.821	2.07687015640772	1.00660000000000
4.822	2.07935829756207	1.00660000000000
4.823	2.08184643869163	1.00660000000000
4.824	2.08433457982619	1.00660000000000
4.825	2.08682272091210	1.00660000000000
4.826	2.08931086201551	1.00660000000000
4.827	2.09179900309687	1.00660000000000
4.828	2.09428714420733	1.00660000000000
4.829	2.09677528532325	1.00660000000000
4.830	2.09926342640892	1.00660000000000
4.831	2.10175156751939	1.00660000000000
4.832	2.10423970861848	1.00660000000000
4.833	2.10672784974486	1.00660000000000
4.834	2.10921599085486	1.00660000000000
4.835	2.11170413196783	1.00660000000000
4.836	2.11419227308443	1.00660000000000
4.837	2.11668041418011	1.00660000000000
4.838	2.11916855524100	1.00660000000000
4.839	2.12165669630826	1.00660000000000
4.840	2.12414483739190	1.00660000000000
4.841	2.12663297848803	1.00660000000000
4.842	2.12912111958326	1.00660000000000
4.843	2.13160926068804	1.00660000000000
4.844	2.13409740178349	1.00660000000000
4.845	2.13658554286894	1.00660000000000
4.846	2.13907368393757	1.00660000000000
4.847	2.14156182502302	1.00660000000000
4.848	2.14404996612507	1.00660000000000
4.849	2.14653810723348	1.00660000000000
4.850	2.14902624833348	1.00660000000000
4.851	2.15151438944963	1.00660000000000
4.852	2.15400253055464	1.00660000000000
4.853	2.15649067163099	1.00660000000000
4.854	2.15897881268347	1.00660000000000
4.855	2.16146695375392	1.00660000000000
4.856	2.16395509481322	1.00660000000000
4.857	2.16644323586024	1.00660000000000
4.858	2.16893137693182	1.00660000000000
4.859	2.17141951803046	1.00660000000000
4.860	2.17390765910750	1.00660000000000
4.861	2.17639580018999	1.00660000000000
4.862	2.17888394127272	1.00660000000000
4.863	2.18137208237181	1.00660000000000
4.864	2.18386022340133	1.00660000000000
4.865	2.18634836445494	1.00660000000000
4.866	2.18883650552220	1.00660000000000
4.867	2.19132464656855	1.00660000000000
4.868	2.19381278758010	1.00660000000000
4.869	2.19630092859370	1.00660000000000
4.870	2.19878906959889	1.00660000000000
4.871	2.20127721056224	1.00660000000000
4.872	2.20376535156083	1.00660000000000
4.873	2.20625349251122	1.00660000000000
4.874	2.20874163344638	1.00660000000000
4.875	2.21122977440223	1.00660000000000
4.876	2.21371791532283	1.00660000000000
4.877	2.21620605623070	1.00660000000000
4.878	2.21869419716904	1.00660000000000
4.879	2.22118233806623	1.00660000000000
4.880	2.22367047893204	1.00660000000000
4.881	2.22615861977511	1.00660000000000
4.882	2.22864676063136	1.00660000000000
4.883	2.23113490147784	1.00660000000000
4.884	2.23362304231341	1.00660000000000
4.885	2.23611118319604	1.00660000000000
4.886	2.23859932406981	1.00660000000000
4.887	2.24108746488241	1.00660000000000
4.888	2.24357560567728	1.00660000000000
4.889	2.24606374646578	1.00660000000000
4.890	2.24855188726792	1.00660000000000
4.891	2.25104002808916	1.00660000000000
4.892	2.25352816885948	1.00660000000000
4.893	2.25601630956407	1.00660000000000
4.894	2.25850445038941	1.00660000000000
4.895	2.26099259121156	1.00660000000000
4.896	2.26348073190707	1.00660000000000
4.897	2.26596887268965	1.00660000000000
4.898	2.26845701343291	1.00660000000000
4.899	2.27094515413114	1.00660000000000
4.900	2.27343329479686	1.00660000000000
4.901	2.27592143544825	1.00660000000000
4.902	2.27840957605213	1.00660000000000
4.903	2.28089771664349	1.00660000000000
4.904	2.28338585719484	1.00660000000000
4.905	2.28587399768981	1.00660000000000
4.906	2.28836213818636	1.00660000000000
4.907	2.29085027865426	1.00660000000000
4.908	2.29333841919697	1.00660000000000
4.909	2.29582655969193	1.00660000000000
4.910	2.29831470015665	1.00660000000000
4.911	2.30080284065161	1.00660000000000
4.912	2.30329098111997	1.00660000000000
4.913	2.30577912163949	1.00660000000000
4.914	2.30826726212263	1.00660000000000
4.915	2.31075540259212	1.00660000000000
4.916	2.31324354301455	1.00660000000000
4.917	2.31573168342379	1.00660000000000
4.918	2.31821982386987	1.00660000000000
4.919	2.32070796427593	1.00660000000000
4.920	2.32319610468380	1.00660000000000
4.921	2.32568424506576	1.00660000000000
4.922	2.32817238542862	1.00660000000000
4.923	2.33066052575032	1.00660000000000
4.924	2.33314866609885	1.00660000000000
4.925	2.33563680644102	1.00660000000000
4.926	2.33812494674703	1.00660000000000
4.927	2.34061308700643	1.00660000000000
4.928	2.34310122726424	1.00660000000000
4.929	2.34558936756980	1.00660000000000
4.930	2.34807750789355	1.00660000000000
4.931	2.35056564818615	1.00660000000000
4.932	2.35305378845555	1.00660000000000
4.933	2.35554192874952	1.00660000000000
4.934	2.35803006886363	1.00660000000000
4.935	2.36051820906687	1.00660000000000
4.936	2.36300634919849	1.00660000000000
4.937	2.36549448935648	1.00660000000000
4.938	2.36798262943853	1.00660000000000
4.939	2.37047076960380	1.00660000000000
4.940	2.37295890970381	1.00660000000000
4.941	2.37544704976199	1.00660000000000
4.942	2.37793518986928	1.00660000000000
4.943	2.38042332996611	1.00660000000000
4.944	2.38291147019640	1.00660000000000
4.945	2.38539961025526	1.00660000000000
4.946	2.38788775037756	1.00660000000000
4.947	2.39037589043687	1.00660000000000
4.948	2.39286403065989	1.00660000000000
4.949	2.39535217065668	1.00660000000000
4.950	2.39784031063550	1.00660000000000
4.951	2.40032845051564	1.00660000000000
4.952	2.40281659058837	1.00660000000000
4.953	2.40530473058834	1.00660000000000
4.954	2.40779287051623	1.00660000000000
4.955	2.41028101044071	1.00660000000000
4.956	2.41276915040476	1.00660000000000
4.957	2.41525729023351	1.00660000000000
4.958	2.41774543006818	1.00660000000000
4.959	2.42023356988102	1.00660000000000
4.960	2.42272170975434	1.00660000000000
4.961	2.42520984973135	1.00660000000000
4.962	2.42769798951349	1.00660000000000
4.963	2.43018612948094	1.00660000000000
4.964	2.43267426928969	1.00660000000000
4.965	2.43516240910208	1.00660000000000
4.966	2.43765054885216	1.00660000000000
4.967	2.44013868860475	1.00660000000000
4.968	2.44262682840395	1.00660000000000
4.969	2.44511496801101	1.00660000000000
4.970	2.44760310779566	1.00660000000000
4.971	2.45009124751914	1.00660000000000
4.972	2.45257938711234	1.00660000000000
4.973	2.45506752669053	1.00660000000000
4.974	2.45755566647017	1.00660000000000
4.975	2.46004380615045	1.00660000000000
4.976	2.46253194587121	1.00660000000000
4.977	2.46502008556308	1.00660000000000
4.978	2.46750822517902	1.00660000000000
4.979	2.46999636488158	1.00660000000000
4.980	2.47248450459074	1.00660000000000
4.981	2.47497264424351	1.00660000000000
4.982	2.47746078388695	1.00660000000000
4.983	2.47994892351494	1.00660000000000
4.984	2.48243706318090	1.00660000000000
4.985	2.48492520278774	1.00660000000000
4.986	2.48741334224087	1.00660000000000
4.987	2.48990148177495	1.00660000000000
4.988	2.49238962120603	1.00660000000000
4.989	2.49487776074170	1.00660000000000
4.990	2.49736590025259	1.00660000000000
4.991	2.49985403981736	1.00660000000000
4.992	2.50234217943830	1.00660000000000
4.993	2.50483031890235	1.00660000000000
4.994	2.50731845838732	1.00660000000000
4.995	2.50980659777861	1.00660000000000
4.996	2.51229473731632	1.00660000000000
4.997	2.51478287694249	1.00660000000000
4.998	2.51727101641609	1.00660000000000
4.999	2.51975915566982	1.00660000000000
5	2.52224729482032	1.00660000000000
5.001	2.52473543321003	1.00660000000000
5.002	2.52722357181870	1.00660000000000
5.003	2.52971171010768	1.00660000000000
5.004	2.53219984855377	1.00660000000000
5.005	2.53468798678841	1.00660000000000
5.006	2.53717612511355	1.00660000000000
5.007	2.53966426338320	1.00660000000000
5.008	2.54215240170970	1.00660000000000
5.009	2.54464054005803	1.00660000000000
5.010	2.54712867814601	1.00660000000000
5.011	2.54961681638747	1.00660000000000
5.012	2.55210495452707	1.00660000000000
5.013	2.55459309258367	1.00660000000000
5.014	2.55708123071281	1.00660000000000
5.015	2.55956936889766	1.00660000000000
5.016	2.56205750700246	1.00660000000000
5.017	2.56454564489195	1.00660000000000
5.018	2.56703378304610	1.00660000000000
5.019	2.56952192125732	1.00660000000000
5.020	2.57201005922161	1.00660000000000
5.021	2.57449819716703	1.00660000000000
5.022	2.57698633482073	1.00660000000000
5.023	2.57947447219431	1.00660000000000
5.024	2.58196260966156	1.00660000000000
5.025	2.58445074712972	1.00660000000000
5.026	2.58693888473817	1.00660000000000
5.027	2.58942702173590	1.00660000000000
5.028	2.59191515927250	1.00660000000000
5.029	2.59440329678432	1.00660000000000
5.030	2.59689143406558	1.00660000000000
5.031	2.59937957137413	1.00660000000000
5.032	2.60186770853079	1.00660000000000
5.033	2.60435584591892	1.00660000000000
5.034	2.60684398314902	1.00660000000000
5.035	2.60933212047803	1.00660000000000
5.036	2.61182025756079	1.00660000000000
5.037	2.61430839495688	1.00660000000000
5.038	2.61679653166721	1.00660000000000
5.039	2.61928466876020	1.00660000000000
5.040	2.62177280550236	1.00660000000000
5.041	2.62426094281659	1.00660000000000
5.042	2.62674908010558	1.00660000000000
5.043	2.62923721701736	1.00660000000000
5.044	2.63172535408535	1.00660000000000
5.045	2.63421349100781	1.00660000000000
5.046	2.63670162794233	1.00660000000000
5.047	2.63918976462742	1.00660000000000
5.048	2.64167790175657	1.00660000000000
5.049	2.64416603872678	1.00660000000000
5.050	2.64665417552033	1.00660000000000
5.051	2.64914231251328	1.00660000000000
5.052	2.65163044904011	1.00660000000000
5.053	2.65411858590642	1.00660000000000
5.054	2.65660672289346	1.00660000000000
5.055	2.65909485945167	1.00660000000000
5.056	2.66158299617860	1.00660000000000
5.057	2.66407113308605	1.00660000000000
5.058	2.66655926945396	1.00660000000000
5.059	2.66904740614677	1.00660000000000
5.060	2.67153554273682	1.00660000000000
5.061	2.67402367913928	1.00660000000000
5.062	2.67651181563906	1.00660000000000
5.063	2.67899995230982	1.00660000000000
5.064	2.68148808893238	1.00660000000000
5.065	2.68397622546854	1.00660000000000
5.066	2.68646436251720	1.00660000000000
5.067	2.68895249918501	1.00660000000000
5.068	2.69144063603108	1.00660000000000
5.069	2.69392877214818	1.00660000000000
5.070	2.69641690833305	1.00660000000000
5.071	2.69890504447153	1.00660000000000
5.072	2.70139318076645	1.00660000000000
5.073	2.70388131683740	1.00660000000000
5.074	2.70636945282354	1.00660000000000
5.075	2.70885758917007	1.00660000000000
5.076	2.71134572537699	1.00660000000000
5.077	2.71383386109574	1.00660000000000
5.078	2.71632199747796	1.00660000000000
5.079	2.71881013369239	1.00660000000000
5.080	2.72129827016238	1.00660000000000
5.081	2.72378640634884	1.00660000000000
5.082	2.72627454254780	1.00660000000000
5.083	2.72876267849324	1.00660000000000
5.084	2.73125081458147	1.00660000000000
5.085	2.73373895118243	1.00660000000000
5.086	2.73622708731227	1.00660000000000
5.087	2.73871522336481	1.00660000000000
5.088	2.74120336009469	1.00660000000000
5.089	2.74369149612403	1.00660000000000
5.090	2.74617963253581	1.00660000000000
5.091	2.74866777554485	1.00660000000000
5.092	2.75115591705981	1.00660000000000
5.093	2.75364405945948	1.00660000000000
5.094	2.75613220191599	1.00660000000000
5.095	2.75862034427360	1.00660000000000
5.096	2.76110848588678	1.00660000000000
5.097	2.76359662846039	1.00660000000000
5.098	2.76608477083482	1.00660000000000
5.099	2.76857291035594	1.00660000000000
5.100	2.77106104669110	1.00660000000000
5.101	2.77354918289416	1.00660000000000
5.102	2.77603731875070	1.00660000000000
5.103	2.77852545483847	1.00660000000000
5.104	2.78101359114089	1.00660000000000
5.105	2.78350172732780	1.00660000000000
5.106	2.78598986298971	1.00660000000000
5.107	2.78847799876871	1.00660000000000
5.108	2.79096613471165	1.00660000000000
5.109	2.79345427069734	1.00660000000000
5.110	2.79594240675965	1.00660000000000
5.111	2.79843054291655	1.00660000000000
5.112	2.80091867884585	1.00660000000000
5.113	2.80340681456323	1.00660000000000
5.114	2.80589495023560	1.00660000000000
5.115	2.80838308607099	1.00660000000000
5.116	2.81087122187228	1.00660000000000
5.117	2.81335935780203	1.00660000000000
5.118	2.81584749346280	1.00660000000000
5.119	2.81833562901898	1.00660000000000
5.120	2.82082376474159	1.00660000000000
5.121	2.82331190075752	1.00660000000000
5.122	2.82580003656949	1.00660000000000
5.123	2.82828817274481	1.00660000000000
5.124	2.83077630856155	1.00660000000000
5.125	2.83326444371210	1.00660000000000
5.126	2.83575257957227	1.00660000000000
5.127	2.83824071464278	1.00660000000000
5.128	2.84072884988564	1.00660000000000
5.129	2.84321698520489	1.00660000000000
5.130	2.84570512078153	1.00660000000000
5.131	2.84819325605645	1.00660000000000
5.132	2.85068139132295	1.00660000000000
5.133	2.85316952618427	1.00660000000000
5.134	2.85565766184709	1.00660000000000
5.135	2.85814579732369	1.00660000000000
5.136	2.86063393212908	1.00660000000000
5.137	2.86312206725802	1.00660000000000
5.138	2.86561020220256	1.00660000000000
5.139	2.86809833730308	1.00660000000000
5.140	2.87058647201116	1.00660000000000
5.141	2.87307460700049	1.00660000000000
5.142	2.87556274235067	1.00660000000000
5.143	2.87805087760171	1.00660000000000
5.144	2.88053901235890	1.00660000000000
5.145	2.88302715624036	1.00660000000000
5.146	2.88551529986557	1.00660000000000
5.147	2.88800344365040	1.00660000000000
5.148	2.89049158779676	1.00660000000000
5.149	2.89297973153202	1.00660000000000
5.150	2.89546787497989	1.00660000000000
5.151	2.89795601801188	1.00660000000000
5.152	2.90044416148248	1.00660000000000
5.153	2.90293230429825	1.00660000000000
5.154	2.90542044703034	1.00660000000000
5.155	2.90790858946139	1.00660000000000
5.156	2.91039673170235	1.00660000000000
5.157	2.91288487453039	1.00660000000000
5.158	2.91537301751828	1.00660000000000
5.159	2.91786116027356	1.00660000000000
5.160	2.92034930349018	1.00660000000000
5.161	2.92283744603446	1.00660000000000
5.162	2.92532558931043	1.00660000000000
5.163	2.92781373210460	1.00660000000000
5.164	2.93030187516979	1.00660000000000
5.165	2.93279001787846	1.00660000000000
5.166	2.93527816047890	1.00660000000000
5.167	2.93776630338016	1.00660000000000
5.168	2.94025444658564	1.00660000000000
5.169	2.94274258953146	1.00660000000000
5.170	2.94523073288246	1.00660000000000
5.171	2.94771887770457	1.00660000000000
5.172	2.95020702327861	1.00660000000000
5.173	2.95269516938265	1.00660000000000
5.174	2.95518331525523	1.00660000000000
5.175	2.95767146103276	1.00660000000000
5.176	2.96015960737850	1.00660000000000
5.177	2.96264775327609	1.00660000000000
5.178	2.96513589982533	1.00660000000000
5.179	2.96762404668675	1.00660000000000
5.180	2.97011219279284	1.00660000000000
5.181	2.97260033963130	1.00660000000000
5.182	2.97508848666917	1.00660000000000
5.183	2.97757663369998	1.00660000000000
5.184	2.98006478046545	1.00660000000000
5.185	2.98255292822978	1.00660000000000
5.186	2.98504107507961	1.00660000000000
5.187	2.98752922378867	1.00660000000000
5.188	2.99001737246090	1.00660000000000
5.189	2.99250552110175	1.00660000000000
5.190	2.99499366975147	1.00660000000000
5.191	2.99748181953623	1.00660000000000
5.192	2.99996996879486	1.00660000000000
5.193	3.00245811792979	1.00660000000000
5.194	3.00494626723412	1.00660000000000
5.195	3.00743441643067	1.00660000000000
5.196	3.00992256538348	1.00660000000000
5.197	3.01241071453842	1.00660000000000
5.198	3.01489886380318	1.00660000000000
5.199	3.01738701338786	1.00660000000000
5.200	3.01987516306258	1.00660000000000
5.201	3.02236331249765	1.00660000000000
5.202	3.02485146210438	1.00660000000000
5.203	3.02733961152467	1.00660000000000
5.204	3.02982776127919	1.00660000000000
5.205	3.03231591057602	1.00660000000000
5.206	3.03480406005883	1.00660000000000
5.207	3.03729220968648	1.00660000000000
5.208	3.03978035915520	1.00660000000000
5.209	3.04226850865666	1.00660000000000
5.210	3.04475665855102	1.00660000000000
5.211	3.04724480818800	1.00660000000000
5.212	3.04973295761670	1.00660000000000
5.213	3.05222110751129	1.00660000000000
5.214	3.05470925700683	1.00660000000000
5.215	3.05719740652899	1.00660000000000
5.216	3.05968555632307	1.00660000000000
5.217	3.06217370577861	1.00660000000000
5.218	3.06466185560657	1.00660000000000
5.219	3.06715000501367	1.00660000000000
5.220	3.06963815464064	1.00660000000000

==> ResultPlots/ErrorImpedance/OptimalControlError10percent.txt <==
t       Angle                   Frequency
4.450	1.48059032850392	1.00660000000000
4.451	1.48306282611634	1.00652549145918
4.452	1.48550585194766	1.00644218235711
4.453	1.48792182888587	1.00636923856620
4.454	1.49031108548297	1.00630903881777
4.455	1.49267405413229	1.00622657172278
4.456	1.49501016865088	1.00616643403457
4.457	1.49732148695512	1.00609610379023
4.458	1.49960662572266	1.00602752565121
4.459	1.50186727627306	1.00596477593570
4.460	1.50410312318263	1.00589803814284
4.461	1.50631475479759	1.00583440486230
4.462	1.50850249434802	1.00577245692947
4.463	1.51066677470681	1.00570950861019
4.464	1.51280777190073	1.00564898489332
4.465	1.51492607536989	1.00558911199766
4.466	1.51702181924270	1.00552944347331
4.467	1.51909549033030	1.00547173538221
4.468	1.52114736310546	1.00541411004684
4.469	1.52317778682823	1.00535770520505
4.470	1.52518708685443	1.00530217348224
4.471	1.52717560340943	1.00524739846371
4.472	1.52914363515538	1.00519350697863
4.473	1.53109153012701	1.00514055435447
4.474	1.53301958207544	1.00508826370277
4.475	1.53492811579986	1.00503696871222
4.476	1.53681743553443	1.00498636366409
4.477	1.53868784567544	1.00493662416357
4.478	1.54053964817217	1.00488765702033
4.479	1.54237314082934	1.00483948174812
4.480	1.54418861624890	1.00479207122498
4.481	1.54598636674041	1.00474544497186
4.482	1.54776667805368	1.00469955404058
4.483	1.54952983430258	1.00465442931712
4.484	1.55127611566422	1.00461003098969
4.485	1.55300579866071	1.00456636849996
4.486	1.55471915691578	1.00452342435060
4.487	1.55641646045183	1.00448119367687
4.488	1.55809797609459	1.00443966489915
4.489	1.55976396746928	1.00439883321251
4.490	1.56141469501085	1.00435868601902
4.491	1.56305041598284	1.00431921879605
4.492	1.56467138454218	1.00428042070032
4.493	1.56627785181990	1.00424228511945
4.494	1.56787006589730	1.00420480343487
4.495	1.56944827180041	1.00416796805782
4.496	1.57101271179886	1.00413177096697
4.497	1.57256362501289	1.00409620480993
4.498	1.57410124783519	1.00406126167193
4.499	1.57562581383195	1.00402693436661
4.500	1.47713755365044	1.00399321533894
4.501	1.47855041533535	1.00350088799631
4.502	1.47977684773150	1.00300580719283
4.503	1.48081611430666	1.00250802535717
4.504	1.48166903298284	1.00201728968678
4.505	1.48233668693251	1.00152571732886
4.506	1.48282029969437	1.00104050141511
4.507	1.48312145273530	1.00055810109832
4.508	1.48324151257771	1.00007971728832
4.509	1.48318198952029	0.999605317856895
4.510	1.48294436420611	0.999134958310592
4.511	1.48253006626032	0.998667973783575
4.512	1.48194053504199	0.998205292645329
4.513	1.48117719202378	0.997745900779575
4.514	1.48024140061489	0.997290373700331
4.515	1.47913454312061	0.996838379710019
4.516	1.47785794867127	0.996389887106204
4.517	1.47641293794231	0.995944869482440
4.518	1.47480080491050	0.995503281121949
4.519	1.47302281989028	0.995064980041816
4.520	1.37108023069277	0.994630019023894
4.521	1.36901976463651	0.994437130317713
4.522	1.36688537149325	0.994239355822132
4.523	1.36467541263210	0.994036276643743
4.524	1.36238968765588	0.993837475039781
4.525	1.36002822663568	0.993635019614962
4.526	1.35759118861643	0.993436102447323
4.527	1.35507909306716	0.993237151453233
4.528	1.35249223818050	0.993039451647754
4.529	1.34983110425128	0.992842988936583
4.530	1.34709613249424	0.992647859806217
4.531	1.34428774805906	0.992453442704628
4.532	1.34140639364409	0.992260737834351
4.533	1.33845251353137	0.992068725076995
4.534	1.33542651029802	0.991878064990365
4.535	1.33232882610741	0.991688456243213
4.536	1.32915985985778	0.991499911880149
4.537	1.32592002279148	0.991312444865986
4.538	1.32260971532969	0.991126071984738
4.539	1.31922933047917	0.990940660875110
4.540	1.21626795685029	0.990756341924254
4.541	1.21275729683339	0.990617525801256
4.542	1.20919332262952	0.990474847991548
4.543	1.20557459358929	0.990327015463047
4.544	1.20190090581514	0.990183303027285
4.545	1.19817219278298	0.990035610748616
4.546	1.19438847129595	0.989891047269388
4.547	1.19055009640988	0.989745970032432
4.548	1.18665719139199	0.989601716111473
4.549	1.18271006631562	0.989458217994389
4.550	1.17870898531964	0.989315600751382
4.551	1.17465420566805	0.989173252144305
4.552	1.17054600220877	0.989032183548207
4.553	1.16638465646065	0.988891357846059
4.554	1.16217040838478	0.988751490761632
4.555	1.15790354825936	0.988612251551093
4.556	1.15358431827917	0.988473674506033
4.557	1.14921298647550	0.988335813401183
4.558	1.14478980696549	0.988198637699286
4.559	1.14031503455885	0.988062089567231
4.560	1.06548446016063	0.987926262691251
4.561	1.06093552458879	0.987939944760761
4.562	1.05639116443581	0.987951312575274
4.563	1.05185033665339	0.987958604538599
4.564	1.04731268502701	0.987968141956521
4.565	1.04277788111153	0.987974061125017
4.566	1.03824561848546	0.987981315418338
4.567	1.03371581571491	0.987987307440978
4.568	1.02918822264314	0.987993023895810
4.569	1.02466272866354	0.987998367347052
4.570	1.02013918635475	0.988003475151199
4.571	1.01561745033860	0.988007898506377
4.572	1.01109739026560	0.988012370870133
4.573	1.00657888704700	0.988016184391750
4.574	1.00206179743668	0.988019848004989
4.575	0.997546017993727	0.988023142857334
4.576	0.993031417236807	0.988026113726060
4.577	0.988517886342606	0.988028800850585
4.578	0.984005311466262	0.988031204212808
4.579	0.979493584328338	0.988033290384722
4.580	0.926016432842744	0.988035139399994
4.581	0.921518509147518	0.988102102718894
4.582	0.917045543502809	0.988167976995243
4.583	0.912596885198127	0.988230960085033
4.584	0.908172238563793	0.988295322672742
4.585	0.903771278401564	0.988356854162362
4.586	0.899393669753408	0.988418990417366
4.587	0.895039224405537	0.988479872050128
4.588	0.890707630819179	0.988540211756461
4.589	0.886398674102793	0.988599912992737
4.590	0.882112110738490	0.988659078923048
4.591	0.877847702998224	0.988717416580976
4.592	0.873605222945798	0.988775415270797
4.593	0.869384452836584	0.988832608147873
4.594	0.865185160023202	0.988889342929805
4.595	0.861007140701986	0.988945473276064
4.596	0.856850173476914	0.989001037034191
4.597	0.852714054415628	0.989056064818502
4.598	0.848598577313851	0.989110559696088
4.599	0.844503541696213	0.989164505391832
4.600	0.790641673085929	0.989217958336289
4.601	0.786595533438685	0.989316217943933
4.602	0.782586298469596	0.989414089639396
4.603	0.778613478307079	0.989509272156666
4.604	0.774676840328766	0.989605976237351
4.605	0.770776075175490	0.989699809653468
4.606	0.766910837108071	0.989794229393231
4.607	0.763080914998454	0.989887298367826
4.608	0.759285966033076	0.989979754186440
4.609	0.755525741711381	0.990071466662179
4.610	0.751799961447659	0.990162551472768
4.611	0.748108350459006	0.990252705103736
4.612	0.744450641275307	0.990342411371024
4.613	0.740826575915207	0.990431207492396
4.614	0.737235881153993	0.990519435228245
4.615	0.733678311647282	0.990606947671533
4.616	0.730153604304860	0.990693783344764
4.617	0.726661512772353	0.990779968444676
4.618	0.723201787408243	0.990865503657628
4.619	0.719774184196240	0.990950376981550
4.620	0.657673139867256	0.991034635990271
4.621	0.654315262010641	0.991151024353017
4.622	0.651001302294390	0.991267930034649
4.623	0.647730942541784	0.991382142029855
4.624	0.644504061617454	0.991498484200856
4.625	0.641320393822753	0.991611647093980
4.626	0.638179598201077	0.991725659184830
4.627	0.635081625477142	0.991843111121865
4.628	0.632033969831355	0.991989928117140
4.629	0.629043228718274	0.992146391699553
4.630	0.626114411029221	0.992317641888337
4.631	0.623252413949331	0.992501182867423
4.632	0.620462059749343	0.992697602713286
4.633	0.617748129310940	0.992906614258350
4.634	0.615115354632962	0.993128115849169
4.635	0.612568402927764	0.993361902837173
4.636	0.610111895999125	0.993607904420680
4.637	0.607745287690477	0.993806493448202
4.638	0.605436440421954	0.993946823296241
4.639	0.603182921463940	0.994099994065682
4.640	0.528586796659738	0.994265827946857
4.641	0.526458261281505	0.994443994858876
4.642	0.524399203216717	0.994634213661683
4.643	0.522413854574097	0.994834737621744
4.644	0.520505776071559	0.995043836891890
4.645	0.518677856956174	0.995259689477662
4.646	0.516932295088509	0.995480443861336
4.647	0.515270582888206	0.995704206165196
4.648	0.513693489951038	0.995929036573247
4.649	0.512201046999280	0.996152953938407
4.650	0.510792529356877	0.996373933158362
4.651	0.509466440523056	0.996589904875494
4.652	0.508220524159242	0.996799107120999
4.653	0.507052158508941	0.997001329639891
4.654	0.505958716868690	0.997196586741457
4.655	0.504937570468201	0.997384869079830
4.656	0.503986089187038	0.997566171549051
4.657	0.503101642870888	0.997740500774638
4.658	0.502281602435232	0.997907856633217
4.659	0.501523340250287	0.998068245810970
4.660	0.500824231264005	0.998221676208842
4.661	0.500181653768095	0.998368156707915
4.662	0.499592989782514	0.998507698867093
4.663	0.499055632321642	0.998640396380502
4.664	0.498567201874494	0.998767351489081
4.665	0.498125505391272	0.998888205691917
4.666	0.497728095103412	0.999002156881236
4.667	0.497372205827105	0.999108335015640
4.668	0.497054733901678	0.999205817537242
4.669	0.496783063439807	0.999347688990147
4.670	0.496547066365110	0.999398172330500
4.671	0.496333224276668	0.999473109230953
4.672	0.496145832590628	0.999527153833232
4.673	0.495979306932213	0.999587105675064
4.674	0.495831032070328	0.999624036393295
4.675	0.495695448520337	0.999653807722340
4.676	0.495568474394759	0.999669955578914
4.677	0.495447207777488	0.999713016258278
4.678	0.495334267122871	0.999681148689207
4.679	0.495228191696924	0.999769921582900
4.680	0.495136020536847	0.999741384505295
4.681	0.495039861186569	0.999744722360813
4.682	0.494939315900865	0.999726741106258
4.683	0.494833068801654	0.999709701346187
4.684	0.494719873586519	0.999690372306252
4.685	0.494599212226831	0.999669878164132
4.686	0.494471130304191	0.999650641893098
4.687	0.494336284566998	0.999634247660040
4.688	0.494195925788290	0.999621879449176
4.689	0.494051833839421	0.999614755955242
4.690	0.493906230463381	0.999613979172792
4.691	0.493761663570467	0.999620292372711
4.692	0.493620875499573	0.999634030195781
4.693	0.493486666123999	0.999655155119357
4.694	0.493361756563900	0.999683277218541
4.695	0.493248658295897	0.999717672911171
4.696	0.493149553773037	0.999757324369910
4.697	0.493066194689845	0.999800974054774
4.698	0.492999821782178	0.999847183858018
4.699	0.492951109680689	0.999894402928241
4.700	0.492920139226044	0.999941043504187
4.701	0.492906397998013	0.999985557436063
4.702	0.492908808853372	1.00002650802926
4.703	0.492925784340969	1.00006263519288
4.704	0.492955304266161	1.00009291179423
4.705	0.492995012365327	1.00011658838823
4.706	0.493042327336525	1.00013322414102
4.707	0.493094562605620	1.00014270280510
4.708	0.493149049350450	1.00014523326984
4.709	0.493203256725792	1.00014133483211
4.710	0.493254903830120	1.00013180810331
4.711	0.493302058245490	1.00011769318178
4.712	0.493343216714266	1.00010021726104
4.713	0.493377364569596	1.00008073427488
4.714	0.493404011155008	1.00006065952308
4.715	0.493423200397274	1.00004140242573
4.716	0.493435496076472	1.00002430059123
4.717	0.493441942898244	1.00001055827614
4.718	0.493444005648826	1.00000119126140
4.719	0.493443489568563	0.999996984315548
4.720	0.493442446414065	0.999998455550882
4.721	0.493443069797650	1.00000583749390
4.722	0.493447585887452	1.00001907047375
4.723	0.493458144223041	1.00003780996747
4.724	0.493476713659902	1.00006144671724
4.725	0.493504988682389	1.00008914048406
4.726	0.493544310115794	1.00011986273584
4.727	0.493595602892128	1.00015244660801
4.728	0.493659335291795	1.00018564495195
4.729	0.493735499457898	1.00021818966634
4.730	0.493823615028077	1.00024885148589
4.731	0.493922754586265	1.00027649714233
4.732	0.494031589834776	1.00030014111732
4.733	0.494148455862160	1.00031898963100
4.734	0.494271430216486	1.00033247497933
4.735	0.494398422922131	1.00034027876373
4.736	0.494527272907817	1.00034234307144
4.737	0.494655846422347	1.00033886926409
4.738	0.494782132592036	1.00033030462920
4.739	0.494904331844054	1.00031731770893
4.740	0.495020933066144	1.00030076363507
4.741	0.495130776032056	1.00028164125047
4.742	0.495233096601169	1.00026104415579
4.743	0.495327552552681	1.00024010775695
4.744	0.495414229068956	1.00021995588033
4.745	0.495493624607207	1.00020164877979
4.746	0.495566617428267	1.00018613333053
4.747	0.495634414757205	1.00017420131792
4.748	0.495698487417485	1.00016645460211
4.749	0.495760493208081	1.00016327991151
4.750	0.495822192680407	1.00016483414995
4.751	0.495885361420505	1.00017104065745
4.752	0.495951703060427	1.00018159644995
4.753	0.496022766932583	1.00019598997018
4.754	0.496099874376114	1.00021352835316
4.755	0.496184056720495	1.00023337271749
4.756	0.496276007944743	1.00025457952100
4.757	0.496376053960830	1.00027614739720
4.758	0.496484139594031	1.00029706432560
4.759	0.496599833808659	1.00031635572073
4.760	0.496722352453389	1.00033313006918
4.761	0.496850596906825	1.00034661755615
4.762	0.496983207250423	1.00035620638069
4.763	0.497118626921520	1.00036146847121
4.764	0.497255175454939	1.00036217673711
4.765	0.497391126045841	1.00035831272551
4.766	0.497524784067764	1.00035006441737
4.767	0.497654563006563	1.00033781434212
4.768	0.497779054056309	1.00032211873620
4.769	0.497897086501780	1.00030367820609
4.770	0.498007775533551	1.00028330400734
4.771	0.498110557002292	1.00026187845563
4.772	0.498205205956083	1.00024031126643
4.773	0.498291838922569	1.00021949744936
4.774	0.498370900402506	1.00020027558654
4.775	0.498443134337322	1.00018338943727
4.776	0.498509541861722	1.00016945468759
4.777	0.498571327745140	1.00015893222252
4.778	0.498629838196393	1.00015210899547
4.779	0.498686492943989	1.00014908734040
4.780	0.498742715112485	1.00014978309452
4.781	0.498799861807811	1.00015393251269
4.782	0.498859159189351	1.00016110757007
4.783	0.498921644487609	1.00017073857755
4.784	0.498988117918771	1.00018214316668
4.785	0.499059106469986	1.00019456010264
4.786	0.499134841023761	1.00020718627210
4.787	0.499215247944449	1.00021921506853
4.788	0.499299954705748	1.00022987435279
4.789	0.499388309924143	1.00023846221552
4.790	0.499479415926317	1.00024437889892
4.791	0.499572172486523	1.00024715344059
4.792	0.499665329397658	1.00024646387076
4.793	0.499757545341708	1.00024215011522
4.794	0.499847450064635	1.00023421911125
4.795	0.499933707112632	1.00022284184146
4.796	0.500015073912891	1.00020834320098
4.797	0.500090456876933	1.00019118475640
4.798	0.500158958358043	1.00017194036894
4.799	0.500219913950559	1.00015126816551
4.800	0.500272918213796	1.00012987857834
4.801	0.500317838061619	1.00010849997969
4.802	0.500354812977776	1.00008784451939
4.803	0.500384242611744	1.00006857535679
4.804	0.500406762608691	1.00005127601399
4.805	0.500423209394057	1.00003642468725
4.806	0.500434576479620	1.00002437348613
4.807	0.500441963958338	1.00001533399456
4.808	0.500446523881465	1.00000936961105
4.809	0.500449404052233	1.00000639495428
4.810	0.500451692900924	1.00000618210665
4.811	0.500454368042938	1.00000837391797
4.812	0.500458250968450	1.00001250264353
4.813	0.500463969532575	1.00001801364478
4.814	0.500471930539561	1.00002429279138
4.815	0.500482302557884	1.00003069629596
4.816	0.500495010741361	1.00003658151900
4.817	0.500509742991881	1.00004133704920
4.818	0.500525967076555	1.00004441100912
4.819	0.500542957927564	1.00004533609703
4.820	0.500559833601528	1.00004375028167
4.821	0.500575598001433	1.00003941224559
4.822	0.500589188451386	1.00003221093297
4.823	0.500599525575126	1.00002216886250
4.824	0.500605563330510	1.00000943918178
4.825	0.500606336656574	0.999994296400742
4.826	0.500601004648615	0.999977121835020
4.827	0.500588887359527	0.999958384271630
4.828	0.500569494460024	0.999938616879195
4.829	0.500542544674772	0.999918390842206
4.830	0.500507974992843	0.999898288506288
4.831	0.500465939689775	0.999878875936144
4.832	0.500416799328605	0.999860676737735
4.833	0.500361099957445	0.999844148273153
4.834	0.500299544387872	0.999829661416669
4.835	0.500232956416994	0.999817484801515
4.836	0.500162239741258	0.999807772947130
4.837	0.500088334091970	0.999800561811418
4.838	0.500012170304217	0.999795768723122
4.839	0.499934626423283	0.999793197897032
4.840	0.499856487271245	0.999792552589254
4.841	0.499778408863676	0.999793449533682
4.842	0.499700889547057	0.999795438611907
4.843	0.499624248747523	0.999798025071709
4.844	0.499548614687910	0.999800693247446
4.845	0.499473921224535	0.999802931475562
4.846	0.499399913782781	0.999804255943551
4.847	0.499326164178910	0.999804232977657
4.848	0.499252093351515	0.999802498692948
4.849	0.499177000851432	0.999798775043780
4.850	0.499100099450061	0.999792881612289
4.851	0.499020553517312	0.999784742669687
4.852	0.498937519036190	0.999774389247371
4.853	0.498850183419791	0.999761956000797
4.854	0.498757803175067	0.999747673311834
4.855	0.498659737936123	0.999731855258394
4.856	0.498555478988919	0.999714883634969
4.857	0.498444671490006	0.999697189112196
4.858	0.498327128953406	0.999679230586363
4.859	0.498202839651867	0.999661472867752
4.860	0.498071964673727	0.999644364987186
4.861	0.497934828386406	0.999628319690288
4.862	0.497791900764469	0.999613694704319
4.863	0.497643773835762	0.999600776939484
4.864	0.497491132378627	0.999589770188131
4.865	0.497334721000925	0.999580786915479
4.866	0.497175308800479	0.999573844480891
4.867	0.497013653560543	0.999568865866751
4.868	0.496850466934575	0.999565684802628
4.869	0.496686382459984	0.999564054989520
4.870	0.496521927751701	0.999563662933606
4.871	0.496357501893954	0.999564143728827
4.872	0.496193359610515	0.999565099002213
4.873	0.496029602076533	0.999566115971514
4.874	0.495866175316223	0.999566787478521
4.875	0.495702875899951	0.999566730951657
4.876	0.495539363539820	0.999565605812829
4.877	0.495375179972598	0.999563128888647
4.878	0.495209772949693	0.999559086808454
4.879	0.495042524506744	0.999553344999823
4.880	0.494872781645881	0.999545852856991
4.881	0.494699888333116	0.999536644866759
4.882	0.494523217219694	0.999525837724308
4.883	0.494342199523544	0.999513623832554
4.884	0.494156351642459	0.999500260789595
4.885	0.493965297316663	0.999486058443348
4.886	0.493768784641816	0.999471363792496
4.887	0.493566696982725	0.999456544241843
4.888	0.493359057255930	0.999441970126788
4.889	0.493146025863780	0.999427997342912
4.890	0.492927891963063	0.999414950957696
4.891	0.492705059165246	0.999403110529936
4.892	0.492478025901164	0.999392697768467
4.893	0.492247361724367	0.999383867081927
4.894	0.492013680702712	0.999376699430123
4.895	0.491777613115119	0.999371199710957
4.896	0.491539776810441	0.999367297746081
4.897	0.491300749724132	0.999364852764486
4.898	0.491061044520393	0.999363661121959
4.899	0.490821086918686	0.999363466844949
4.900	0.490581198146401	0.999363974461220
4.901	0.490341582980136	0.999364863481580
4.902	0.490102322999974	0.999365803829467
4.903	0.489863376046742	0.999366471481183
4.904	0.489624581306998	0.999366563581046
4.905	0.489385670027787	0.999365812331801
4.906	0.489146280931436	0.999363997028598
4.907	0.488905980129630	0.999360953701585
4.908	0.488664283591334	0.999356581952366
4.909	0.488420682188462	0.999350848707394
4.910	0.488174667083740	0.999343788760086
4.911	0.487925755012839	0.999335502125885
4.912	0.487673511835283	0.999326148383243
4.913	0.487417573574703	0.999315938312172
4.914	0.487157663732660	0.999305123263589
4.915	0.486893606282365	0.999293982792288
4.916	0.486625333762504	0.999282811159408
4.917	0.486352890218996	0.999271903353789
4.918	0.486076428894876	0.999261541294014
4.919	0.485796204835651	0.999251980854350
4.920	0.485512562727308	0.999243440309097
4.921	0.485225920948096	0.999236090714425
4.922	0.484936752229260	0.999230048647975
4.923	0.484645562258265	0.999225371609748
4.924	0.484352866940299	0.999222056258495
4.925	0.484059169501961	0.999220039522531
4.926	0.483764938827562	0.999219202488695
4.927	0.483470589274475	0.999219376844681
4.928	0.483176463846121	0.999220353533895
4.929	0.482882820717578	0.999221893183661
4.930	0.482589823772742	0.999223737791345
4.931	0.482297538170769	0.999225623101924
4.932	0.482005930250352	0.999227291086978
4.933	0.481714872056045	0.999228501939191
4.934	0.481424150450493	0.999229045028318
4.935	0.481133479987193	0.999228748321640
4.936	0.480842518698182	0.999227485851405
4.937	0.480550886772789	0.999225182909764
4.938	0.480258186359833	0.999221818762956
4.939	0.479964021970090	0.999217426795916
4.940	0.479668020660938	0.999212092120196
4.941	0.479369850511603	0.999205946796326
4.942	0.479069237286694	0.999199162931121
4.943	0.478765977755074	0.999191944005975
4.944	0.478459949819580	0.999184514869355
4.945	0.478151118461028	0.999177110882684
4.946	0.477839537616092	0.999169966740828
4.947	0.477525347834444	0.999163305495399
4.948	0.477208769937988	0.999157328291717
4.949	0.476890095002773	0.999152205288711
4.950	0.476569671152674	0.999148068168520
4.951	0.476247888092530	0.999145004561874
4.952	0.475925159541021	0.999143054620652
4.953	0.475601905357507	0.999142209864898
4.954	0.475278532994935	0.999142414323237
4.955	0.474955420505239	0.999143567877982
4.956	0.474632900587494	0.999145531624399
4.957	0.474311247357036	0.999148134962301
4.958	0.473990665920155	0.999151184061320
4.959	0.473671285529235	0.999154471282513
4.960	0.473353156042322	0.999157785100541
4.961	0.473036248301696	0.999160920054234
4.962	0.472720458573576	0.999163686259354
4.963	0.472405615676962	0.999165918044931
4.964	0.472091491750234	0.999167481322417
4.965	0.471777815218047	0.999168279362205
4.966	0.471464285880984	0.999168256731629
4.967	0.471150590677325	0.999167401238480
4.968	0.470836420063506	0.999165743819784
4.969	0.470521484101482	0.999163356412801
4.970	0.470205527118651	0.999160347939017
4.971	0.469888340377565	0.999156858618286
4.972	0.469569773061721	0.999153052905054
4.973	0.469249739575162	0.999149111398598
4.974	0.468928224080628	0.999145222121796
4.975	0.468605281658029	0.999141571586417
4.976	0.468281036022972	0.999138336066374
4.977	0.467955674039786	0.999135673484253
4.978	0.467629437584719	0.999133716281362
4.979	0.467302612749108	0.999132565589849
4.980	0.466975517102810	0.999132286959599
4.981	0.466648485736414	0.999132907815881
4.982	0.466321856909417	0.999134416740130
4.983	0.465995957232508	0.999136764579365
4.984	0.465671088115869	0.999139867304224
4.985	0.465347513552842	0.999143610454863
4.986	0.465025449335826	0.999147854942173
4.987	0.464705055346712	0.999152443911952
4.988	0.464386430148807	0.999157210334336
4.989	0.464069608674208	0.999161984952056
4.990	0.463754562858867	0.999166604210002
4.991	0.463441205266008	0.999170917795196
4.992	0.463129395367332	0.999174795440155
4.993	0.462818948190943	0.999178132682638
4.994	0.462509645060436	0.999180855328216
4.995	0.462201245493816	0.999182922426784
4.996	0.461893500059432	0.999184327646631
4.997	0.461586163401535	0.999185099006518
4.998	0.461279007029134	0.999185297003641
4.999	0.460971830917060	0.999185011249914
5	0.460664473428096	0.999184355797076
5.001	0.460356819765366	0.999183463389695
5.002	0.460048807652129	0.999182478931677
5.003	0.459740430609827	0.999181552484106
5.004	0.459431738594958	0.999180832129644
5.005	0.459122835995231	0.999180457039200
5.006	0.458813876802196	0.999180551062479
5.007	0.458505058058108	0.999181217134192
5.008	0.458196610939694	0.999182532745251
5.009	0.457888790422885	0.999184546674096
5.010	0.457581864140366	0.999187277112026
5.011	0.457276100793933	0.999190711248843
5.012	0.456971758543659	0.999194806315580
5.013	0.456669074082129	0.999199492013024
5.014	0.456368252959692	0.999204674191059
5.015	0.456069461539528	0.999210239587350
5.016	0.455772820718721	0.999216061387269
5.017	0.455478401992650	0.999222005332164
5.018	0.455186225792886	0.999227936081616
5.019	0.454896262322109	0.999233723528053
5.020	0.454608434720740	0.999239248768745
5.021	0.454322624268116	0.999244409461078
5.022	0.454038677488597	0.999249124319808
5.023	0.453756414764484	0.999253336559116
5.024	0.453475640099668	0.999257016134584
5.025	0.453196151274824	0.999260160698709
5.026	0.452917750588085	0.999262795245026
5.027	0.452640254540484	0.999264970477826
5.028	0.452363503157130	0.999266760003557
5.029	0.452087368020329	0.999268256493505
5.030	0.451811758424583	0.999269567013335
5.031	0.451536625946119	0.999270807750878
5.032	0.451261966903985	0.999272098398304
5.033	0.450987822406660	0.999273556457132
5.034	0.450714276572171	0.999275291733611
5.035	0.450441452683208	0.999277401279268
5.036	0.450169507506189	0.999279965006527
5.037	0.449898624085563	0.999283042174156
5.038	0.449629003681139	0.999286668893583
5.039	0.449360856346630	0.999290856757015
5.040	0.449094391938843	0.999295592634238
5.041	0.448829810771940	0.999300839629567
5.042	0.448567295169823	0.999306539136262
5.043	0.448307001691546	0.999312613875307
5.044	0.448049054851026	0.999318971761173
5.045	0.447793542283534	0.999325510400847
5.046	0.447540511892612	0.999332122005843
5.047	0.447289970742531	0.999338698480911
5.048	0.447041885899353	0.999345136448522
5.049	0.446796187000928	0.999351341975054
5.050	0.446552770819835	0.999357234781948
5.051	0.446311506965230	0.999362751752784
5.052	0.446072244957804	0.999367849582943
5.053	0.445834822007555	0.999372506461105
5.054	0.445599071209472	0.999376722718795
5.055	0.445364829966593	0.999380520433547
5.056	0.445131947872824	0.999383942020420
5.057	0.444900293899309	0.999387047893427
5.058	0.444669762948706	0.999389913320734
5.059	0.444440280355366	0.999392624633290
5.060	0.444211805425311	0.999395274974351
5.061	0.443984333154504	0.999397959795919
5.062	0.443757894256351	0.999400772316967
5.063	0.443532553457771	0.999403799156377
5.064	0.443308406360302	0.999407116342524
5.065	0.443085574593169	0.999410785880360
5.066	0.442864200044596	0.999414853028052
5.067	0.442644438251591	0.999419344399735
5.068	0.442426451044412	0.999424266970332
5.069	0.442210399190344	0.999429608015154
5.070	0.441996435107967	0.999435335972591
5.071	0.441784695983415	0.999441402175278
5.072	0.441575297835016	0.999447743355294
5.073	0.441368330515388	0.999454284794149
5.074	0.441163854122351	0.999460943960182
5.075	0.440961896804083	0.999467634455579
5.076	0.440762454075866	0.999474270083475
5.077	0.440565489601568	0.999480768843009
5.078	0.440370937478519	0.999487056666318
5.079	0.440178705931203	0.999493070726683
5.080	0.439988682071771	0.999498762169580
5.081	0.439800737564156	0.999504098147733
5.082	0.439614734917768	0.999509063075706
5.083	0.439430534130224	0.999513659057384
5.084	0.439247999190002	0.999517905479129
5.085	0.439067004554317	0.999521837800597
5.086	0.438887440717053	0.999525505612178
5.087	0.438709219210523	0.999528970061389
5.088	0.438532276213209	0.999532300778368
5.089	0.438356575317584	0.999535572452209
5.090	0.438182108659703	0.999538861223672
5.091	0.438008896824840	0.999542241066088
5.092	0.437836987206993	0.999545780323870
5.093	0.437666451426821	0.999549538568363
5.094	0.437497381527464	0.999553563913151
5.095	0.437329885167628	0.999557890907487
5.096	0.437164080261937	0.999562539097439
5.097	0.437000089064213	0.999567512311826
5.098	0.436838032377864	0.999572798695111
5.099	0.436678023672130	0.999578371474242
5.100	0.436520163777686	0.999584190412133
5.101	0.436364536017663	0.999590203869194
5.102	0.436211202538743	0.999596351366971
5.103	0.436060201561759	0.999602566526175
5.104	0.435911545555427	0.999608780235750
5.105	0.435765220922576	0.999614923901069
5.106	0.435621188921232	0.999620932618023
5.107	0.435479387425403	0.999626748125494
5.108	0.435339733985302	0.999632321401542
5.109	0.435202129827076	0.999637614787214
5.110	0.435066464365264	0.999642603545907
5.111	0.434932620288919	0.999647276794058
5.112	0.434800478760963	0.999651637769314
5.113	0.434669924850141	0.999655703433920
5.114	0.434540852458213	0.999659503442192
5.115	0.434413168800347	0.999663078530277
5.116	0.434286798194080	0.999666478412521
5.117	0.434161684965602	0.999669759290555
5.118	0.434037795555469	0.999672981097724
5.119	0.433915119168660	0.999676204611886
5.120	0.433793667618602	0.999679488573780
5.121	0.433673474139596	0.999682886945745
5.122	0.433554590869790	0.999686446436902
5.123	0.433437085894411	0.999690204406484
5.124	0.433321039417706	0.999694187237609
5.125	0.433206539253661	0.999698409250298
5.126	0.433093676370390	0.999702872196283
5.127	0.432982539905424	0.999707565350216
5.128	0.432873212738059	0.999712466183823
5.129	0.432765767215642	0.999717541582378
5.130	0.432660261486490	0.999722749538246
5.131	0.432556736566994	0.999728041234792
5.132	0.432455214034690	0.999733363417122
5.133	0.432355695007118	0.999738660934205
5.134	0.432258159801449	0.999743879330830
5.135	0.432162568868080	0.999748967367193
5.136	0.432068864229450	0.999753879349363
5.137	0.431976972063239	0.999758577164446
5.138	0.431886805858539	0.999763031929738
5.139	0.431798270116133	0.999767225184630
5.140	0.431711264578325	0.999771149576598
5.141	0.431625688227541	0.999774809016931
5.142	0.431541443654396	0.999778218307182
5.143	0.431458440865981	0.999781402261989
5.144	0.431376601057991	0.999784394377171
5.145	0.431295859357306	0.999787235112485
5.146	0.431216167155753	0.999789969875396
5.147	0.431137493501865	0.999792646804913
5.148	0.431059825765942	0.999795314462339
5.149	0.430983169352885	0.999798019538350
5.150	0.430907546555773	0.999800804683767
5.151	0.430832994690263	0.999803706563288
5.152	0.430759563483662	0.999806754220047
5.153	0.430687312054943	0.999809967822664
5.154	0.430616305266085	0.999813357847462
5.155	0.430546610012925	0.999816924727363
5.156	0.430478291420513	0.999820658976726
5.157	0.430411409368389	0.999824541778768
5.158	0.430346014964471	0.999828546001045
5.159	0.430282147739490	0.999832637584677
5.160	0.430219833361662	0.999836777236622
5.161	0.430159081989359	0.999840922341010
5.162	0.430099887418464	0.999845028996715
5.163	0.430042226978458	0.999849054083955
5.164	0.429986062189983	0.999852957262492
5.165	0.429931340140911	0.999856702809216
5.166	0.429877995678453	0.999860261211505
5.167	0.429825953787258	0.999863610445537
5.168	0.429775132756504	0.999866736884660
5.169	0.429725447487499	0.999869635800979
5.170	0.429676812735806	0.999872311443033
5.171	0.429629146495245	0.999874776692447
5.172	0.429582373090852	0.999877052322149
5.173	0.429536426083359	0.999879165897069
5.174	0.429491250446972	0.999881150374296
5.175	0.429446804304462	0.999883042472867
5.176	0.429403060094046	0.999884880893066
5.177	0.429360004962064	0.999886704470986
5.178	0.429317640375757	0.999888550355479
5.179	0.429275981289038	0.999890452293066
5.180	0.429235054405353	0.999892439098638
5.181	0.429194896186345	0.999894533381326
5.182	0.429155550280029	0.999896750580834
5.183	0.429117064729098	0.999899098354711
5.184	0.429079489003470	0.999901576339714
5.185	0.429042870805233	0.999904176292658
5.186	0.429007253412919	0.999906882598241
5.187	0.428972672930968	0.999909673114402
5.188	0.428939156061006	0.999912520310344
5.189	0.428906718336975	0.999915392639467
5.190	0.428875362866393	0.999918256079202
5.191	0.428845079721896	0.999921075763169
5.192	0.428815845966255	0.999923817627737
5.193	0.428787626177837	0.999926449995761
5.194	0.428760373693422	0.999928945024280
5.195	0.428734032206876	0.999931279950584
5.196	0.428708538083129	0.999933438081414
5.197	0.428683822568928	0.999935409483042
5.198	0.428659814467892	0.999937191344521
5.199	0.428636442974721	0.999938788002244
5.200	0.428613640111962	0.999940210629855
5.201	0.428591343373682	0.999941476613293
5.202	0.428569497824810	0.999942608645048
5.203	0.428548057933313	0.999943633584399
5.204	0.428526988896692	0.999944581140594
5.205	0.428506267371631	0.999945482443342
5.206	0.428485881807774	0.999946368569234
5.207	0.428465832125767	0.999947269093898
5.208	0.428446128904398	0.999948210736864
5.209	0.428426792055916	0.999949216161627
5.210	0.428407849113682	0.999950302984259
5.211	0.428389333236964	0.999951483033941
5.212	0.428371280810552	0.999952761896044
5.213	0.428353729113951	0.999954138754795
5.214	0.428336713961471	0.999955606538254
5.215	0.428320267376421	0.999957152354106
5.216	0.428304415491766	0.999958758191364
5.217	0.428289176872568	0.999960401851067
5.218	0.428274561093986	0.999962058058772
5.219	0.428260567810639	0.999963699703960
5.220	0.428247186332783	0.999965299146443
5.221	0.428234395627214	0.999966829527399
5.222	0.428222164874342	0.999968266023775
5.223	0.428210454493410	0.999969586988072
5.224	0.428199217457859	0.999970774921965
5.225	0.428188401088619	0.999971817240798
5.226	0.428177949019982	0.999972706796356
5.227	0.428167803196175	0.999973442137249
5.228	0.428157906068236	0.999974027498749
5.229	0.428148202731563	0.999974472526818
5.230	0.428138642927024	0.999974791753342
5.231	0.428129182631210	0.999975003851034
5.232	0.428119785515946	0.999975130706306
5.233	0.428110423917133	0.999975196356295
5.234	0.428101079456383	0.999975225841976
5.235	0.428091743219056	0.999975244032368
5.236	0.428082415442759	0.999975274474984
5.237	0.428073104819532	0.999975338326613
5.238	0.428063827419464	0.999975453412308
5.239	0.428054605292573	0.999975633455385
5.240	0.428045464766456	0.999975887511352
5.241	0.428036434685055	0.999976219629284
5.242	0.428027544430051	0.999976628752847
5.243	0.428018822060494	0.999977108861979
5.244	0.428010292508134	0.999977649344743
5.245	0.428001975850520	0.999978235578494
5.246	0.427993886047489	0.999978849689816
5.247	0.427986029876365	0.999979471454977
5.248	0.427978406166176	0.999980079296458
5.249	0.427971005544350	0.999980651327682
5.250	0.427963810466508	0.999981166395922
5.251	0.427956795699174	0.999981605074955
5.252	0.427949929226315	0.999981950561533
5.253	0.427943173279346	0.999982189435347
5.254	0.427936485741839	0.999982312248929
5.255	0.427929821764337	0.999982313922534
5.256	0.427923135442825	0.999982193928546
5.257	0.427916381520618	0.999981956260024
5.258	0.427909517063426	0.999981609188211
5.259	0.427902502982533	0.999981164823606
5.260	0.427895305363791	0.999980638504255
5.261	0.427887896644961	0.999980048042473
5.262	0.427880256231219	0.999979412867605
5.263	0.427872371096100	0.999978753106437
5.264	0.427864235733523	0.999978088645380
5.265	0.427855851959748	0.999977438218474
5.266	0.427847228294922	0.999976818563756
5.267	0.427838379122022	0.999976243686072
5.268	0.427829323394917	0.999975724259480
5.269	0.427820083492861	0.999975267194837
5.270	0.427810683562257	0.999974875390373
5.271	0.427801148101480	0.999974547673923
5.272	0.427791500429748	0.999974278936634
5.273	0.427781761236929	0.999974060448885
5.274	0.427771947330484	0.999973880340734
5.275	0.427762070524523	0.999973724221894
5.276	0.427752136859908	0.999973575910001
5.277	0.427742146076071	0.999973418231503
5.278	0.427732091358848	0.999973233856400
5.279	0.427721959460087	0.999973006127434
5.280	0.427711731126692	0.999972719844854
5.281	0.427701381747283	0.999972361970848
5.282	0.427690882290108	0.999971922221828
5.283	0.427680200410578	0.999971393522688
5.284	0.427669301805736	0.999970772303835
5.285	0.427658151511423	0.999970058629614
5.286	0.427646715263336	0.999969256154632
5.287	0.427634960808973	0.999968371912791
5.288	0.427622859129770	0.999967415951377
5.289	0.427610385487014	0.999966400829841
5.290	0.427597520250401	0.999965341008729
5.291	0.427584249498523	0.999964252159089
5.292	0.427570565332189	0.999963150425940
5.293	0.427556465894668	0.999962051680917
5.294	0.427541955155903	0.999960970799318
5.295	0.427527042415932	0.999959920994921
5.296	0.427511741523404	0.999958913242948
5.297	0.427496069989275	0.999957955816669
5.298	0.427480047865174	0.999957053957687
5.299	0.427463696586756	0.999956209693219
5.300	0.427447037739739	0.999955421806640
5.301	0.427430091853694	0.999954685960320
5.302	0.427412877285178	0.999953994962569
5.303	0.427395409178416	0.999953339163999
5.304	0.427377698681312	0.999952706962716
5.305	0.427359752276516	0.999952085392978
5.306	0.427341571402394	0.999951460768468
5.307	0.427323152310919	0.999950819349149
5.308	0.427304486162257	0.999950148000336
5.309	0.427285559394022	0.999949434812901
5.310	0.427266354246967	0.999948669656516
5.311	0.427246849578751	0.999947844640908
5.312	0.427227021730914	0.999946954465031
5.313	0.427206845584351	0.999945996639550
5.314	0.427186295614547	0.999944971574244
5.315	0.427165347006849	0.999943882528277
5.316	0.427143976660091	0.999942735427862
5.317	0.427122164157936	0.999941538561898
5.318	0.427099892644719	0.999940302171719
5.319	0.427077149392972	0.999939037955798
5.320	0.427053926280905	0.999937758513842
5.321	0.427030219987955	0.999936476757366
5.322	0.427006032039799	0.999935205314698
5.323	0.426981368576435	0.999933955958298
5.324	0.426956239938363	0.999932739081104
5.325	0.426930660061089	0.999931563245268
5.326	0.426904645715695	0.999930434823596
5.327	0.426878215558872	0.999929357748803
5.328	0.426851389273224	0.999928333380818
5.329	0.426824186596605	0.999927360496386
5.330	0.426796626302576	0.999926435399667
5.331	0.426768725362990	0.999925552146710
5.332	0.426740498120353	0.999924702871609
5.333	0.426711955667315	0.999923878197378
5.334	0.426683105327584	0.999923067711208
5.335	0.426653950401715	0.999922260480577
5.336	0.426624490048198	0.999921445585721
5.337	0.426594719390323	0.999920612642983
5.338	0.426564629835184	0.999919752295027
5.339	0.426534209505462	0.999918856644996
5.340	0.426503443892216	0.999917919615701
5.341	0.426472316567242	0.999916937217738
5.342	0.426440810027543	0.999915907715655
5.343	0.426408906547294	0.999914831685889
5.344	0.426376589057327	0.999913711965434
5.345	0.426343841942753	0.999912553495430
5.346	0.426310651796484	0.999911363068507
5.347	0.426277008131137	0.999910148993378
5.348	0.426242903783077	0.999908920693479
5.349	0.426208335275760	0.999907688259727
5.350	0.426173302982306	0.999906461978788
5.351	0.426137811137778	0.999905251859446
5.352	0.426101867600437	0.999904067179258
5.353	0.426065483596858	0.999902916072412
5.354	0.426028673041628	0.999901805177287
5.355	0.425991452056906	0.999900739359459
5.356	0.425953838248233	0.999899721521743
5.357	0.425915849923967	0.999898752508941
5.358	0.425877505348126	0.999897831110202
5.359	0.425838821901152	0.999896954157368
5.360	0.425799815474647	0.999896116713219
5.361	0.425760499796752	0.999895312339453
5.362	0.425720885929195	0.999894533430506
5.363	0.425680981911455	0.999893771596810
5.364	0.425640792538161	0.999893018078485
5.365	0.425600319285195	0.999892264169900
5.366	0.425559560435204	0.999891501634982
5.367	0.425518511320888	0.999890723094015
5.368	0.425477164693348	0.999889922364184
5.369	0.425435511251635	0.999889094738648
5.370	0.425393540233927	0.999888237192239
5.371	0.425351240070313	0.999887348504927
5.372	0.425308599069695	0.999886429298994
5.373	0.425265606153971	0.999885481988922
5.374	0.425222251422838	0.999884510648404
5.375	0.425178526822265	0.999883520801207
5.376	0.425134426607428	0.999882519147605
5.377	0.425089947734477	0.999881513239605
5.378	0.425045090102230	0.999880511121325
5.379	0.424999856675413	0.999879520951678
5.380	0.424954253455553	0.999878550627506
5.381	0.424908289335463	0.999877607424608
5.382	0.424861975751583	0.999876697673486
5.383	0.424815326329281	0.999875826484010
5.384	0.424768356344202	0.999874997531540
5.385	0.424721082167252	0.999874212913363
5.386	0.424673520638635	0.999873473081064
5.387	0.424625688475089	0.999872776850847
5.388	0.424577601648025	0.999872121490079
5.389	0.424529274833276	0.999871502874840
5.390	0.424480720956808	0.999870915709901
5.391	0.424431950703365	0.999870353800033
5.392	0.424382972311150	0.999869810358864
5.393	0.424333791428353	0.999869278340599
5.394	0.424284411031067	0.999868750778480
5.395	0.424234831546073	0.999868221114051
5.396	0.424185051057748	0.999867683502181
5.397	0.424135065612063	0.999867133077699
5.398	0.424084869651324	0.999866566172022
5.399	0.424034456463232	0.999865980470120
5.400	0.423983818734541	0.999865375101879
5.401	0.423932949142682	0.999864750664062
5.402	0.423881840850299	0.999864109173218
5.403	0.423830488014119	0.999863453952959
5.404	0.423778886259015	0.999862789461392
5.405	0.423727033081377	0.999862121068360
5.406	0.423674928127639	0.999861454792899
5.407	0.423622573390276	0.999860797014703
5.408	0.423569973291023	0.999860154172681
5.409	0.423517134644953	0.999859532465453
5.410	0.423464066516317	0.999858937567442
5.411	0.423410779993219	0.999858374373942
5.412	0.423357287757881	0.999857846786259
5.413	0.423303603791283	0.999857357546712
5.414	0.423249742913413	0.999856908130271
5.415	0.423195720155945	0.999856498697042
5.416	0.423141550424361	0.999856128106963
5.417	0.423087247946569	0.999855793995027
5.418	0.423032825857945	0.999855492902489
5.419	0.422978295811163	0.999855220457197
5.420	0.422923667661053	0.999854971593701
5.421	0.422868949273607	0.999854740802246
5.422	0.422814146400697	0.999854522394672
5.423	0.422759262629597	0.999854310774107
5.424	0.422704299528050	0.999854100696390
5.425	0.422649256781369	0.999853887510623
5.426	0.422594132466656	0.999853667367820
5.427	0.422538923374987	0.999853437389015
5.428	0.422483625437508	0.999853195785112
5.429	0.422428234098788	0.999852941923511
5.430	0.422372744823406	0.999852676339787
5.431	0.422317153458835	0.999852400694211
5.432	0.422261456680417	0.999852117676263
5.433	0.422205652359935	0.999851830862444
5.434	0.422149739869838	0.999851544534662
5.435	0.422093720266275	0.999851263468278
5.436	0.422037596483278	0.999850992700476
5.437	0.421981373360268	0.999850737289787
5.438	0.421925057601129	0.999850502078211
5.439	0.421868657696905	0.999850291467061
5.440	0.421812183615657	0.999850109216788
5.441	0.421755646660586	0.999849958279799
5.442	0.421699059031653	0.999849840673510
5.443	0.421642433540910	0.999849757399007
5.444	0.421585783114097	0.999849708408433
5.445	0.421529120526884	0.999849692621732
5.446	0.421472457944674	0.999849707991496
5.447	0.421415806571076	0.999849751611806
5.448	0.421359176411443	0.999849819865602
5.449	0.421302575987738	0.999849908602844
5.450	0.421246012154370	0.999850013340961
5.451	0.421189490108191	0.999850129477412
5.452	0.421133013284361	0.999850252504759
5.453	0.421076583457761	0.999850378217725
5.454	0.421020200945350	0.999850502902814
5.455	0.420963864768964	0.999850623501942
5.456	0.420907572910437	0.999850737742699
5.457	0.420851322669932	0.999850844229713
5.458	0.420795111061125	0.999850942493408
5.459	0.420738934971723	0.999851032994662
5.460	0.420682791731906	0.999851117085646
5.461	0.420626679322595	0.999851196929493
5.462	0.420570596665584	0.999851275383118
5.463	0.420514543825448	0.999851355849412
5.464	0.420458522302852	0.999851442106039
5.465	0.420402535015910	0.999851538119350
5.466	0.420346586384767	0.999851647852291
5.467	0.420290682307950	0.999851775075371
5.468	0.420234830020490	0.999851923189650
5.469	0.420179037991602	0.999852095069668
5.470	0.420123315575438	0.999852292933328
5.471	0.420067672900132	0.999852518244592
5.472	0.420012120431238	0.999852771652795
5.473	0.419956668799387	0.999853052970988
5.474	0.419901328331434	0.999853361193676
5.475	0.419846108860384	0.999853694552387
5.476	0.419791019422974	0.999854050606128
5.477	0.419736068023212	0.999854426361633
5.478	0.419681261469123	0.999854818417719
5.479	0.419626605214489	0.999855223126187
5.480	0.419572103332030	0.999855636761910
5.481	0.419517758506117	0.999856055693654
5.482	0.419463572060522	0.999856476548022
5.483	0.419409544162590	0.999856896358562
5.484	0.419355673951941	0.999857312693644
5.485	0.419301959736913	0.999857723757193
5.486	0.419248399326534	0.999858128458152
5.487	0.419194990203778	0.999858526445868
5.488	0.419141729903913	0.999858918110145
5.489	0.419088616231420	0.999859304546610
5.490	0.419035647516012	0.999859687489635
5.491	0.418982822868657	0.999860069216215
5.492	0.418930142315730	0.999860452425929
5.493	0.418877606972728	0.999860840102903
5.494	0.418825219111113	0.999861235366551
5.495	0.418772982185601	0.999861641318223
5.496	0.418720900775497	0.999862060891152
5.497	0.418668980531038	0.999862496710336
5.498	0.418617227998766	0.999862950969372
5.499	0.418565650446453	0.999863425328991
5.500	0.418514255700302	0.999863920842321
5.501	0.418463051817525	0.999864437909823
5.502	0.418412046882622	0.999864976265226
5.503	0.418361248786823	0.999865534993100
5.504	0.418310664922956	0.999866112576410
5.505	0.418260302052659	0.999866706971396
5.506	0.418210166058998	0.999867315706089
5.507	0.418160261815956	0.999867935997062
5.508	0.418110593130223	0.999868564879062
5.509	0.418061162662525	0.999869199340904
5.510	0.418011971981741	0.999869836461508
5.511	0.417963021568539	0.999870473539545
5.512	0.417914310938613	0.999871108210659
5.513	0.417865838795933	0.999871738547079
5.514	0.417817603248295	0.999872363135336
5.515	0.417769601936470	0.999872981128702
5.516	0.417721832313418	0.999873592272285
5.517	0.417674291835738	0.999874196899980
5.518	0.417626978210592	0.999874795904087
5.519	0.417579889552144	0.999875390679203
5.520	0.417533024590739	0.999875983043515
5.521	0.417486382833886	0.999876575141508
5.522	0.417439964609912	0.999877169332894
5.523	0.417393771162097	0.999877768073171
5.524	0.417347804689598	0.999878373791541
5.525	0.417302068237404	0.999878988771903
5.526	0.417256565695425	0.999879615042560
5.527	0.417211301646603	0.999880254279355
5.528	0.417166281255504	0.999880907727080
5.529	0.417121509991375	0.999881576141996
5.530	0.417076993579030	0.999882259758336
5.531	0.417032737705540	0.999882958279572
5.532	0.416988747855157	0.999883670894887
5.533	0.416945029121507	0.999884396319281
5.534	0.416901586021140	0.999885132855539
5.535	0.416858422355290	0.999885878474232
5.536	0.416815541150299	0.999886630908460
5.537	0.416772944519380	0.999887387757879
5.538	0.416730633646694	0.999888146597573
5.539	0.416688608855111	0.999888905086346
5.540	0.416646869606666	0.999889661069389
5.541	0.416605414590777	0.999890412670634
5.542	0.416564241858850	0.999891158370596
5.543	0.416523348947067	0.999891897066347
5.544	0.416482733072371	0.999892628110859
5.545	0.416442391343480	0.999893351330710
5.546	0.416402320827729	0.999894067021203
5.547	0.416362518798451	0.999894775919570
5.548	0.416322982913698	0.999895479158099
5.549	0.416283711314918	0.999896178199556
5.550	0.416244702723816	0.999896874758042
5.551	0.416205956557860	0.999897570709580
5.552	0.416167472928919	0.999898267996449
5.553	0.416129252757855	0.999898968529977
5.554	0.416091297549883	0.999899674096352
5.555	0.416053609531446	0.999900386269792
5.556	0.416016191457402	0.999901106336889
5.557	0.415979046477332	0.999901835235839
5.558	0.415942178041860	0.999902573512640
5.559	0.415905589724389	0.999903321296413
5.560	0.415869285078315	0.999904078294823
5.561	0.415833267424205	0.999904843808931
5.562	0.415797539800678	0.999905616767092
5.563	0.415762104774785	0.999906395775856
5.564	0.415726964307851	0.999907179184982
5.565	0.415692119721371	0.999907965163610
5.566	0.415657571641532	0.999908751783786
5.567	0.415623319913266	0.999909537107253
5.568	0.415589363715753	0.999910319271483
5.569	0.415555701526046	0.999911096570865
5.570	0.415522331195461	0.999911867529377
5.571	0.415489250140581	0.999912630961375
5.572	0.415456455320964	0.999913386017853
5.573	0.415423943498809	0.999914132216410
5.574	0.415391711278517	0.999914869453516
5.575	0.415359755357713	0.999915597998700
5.576	0.415328072542707	0.999916318471720
5.577	0.415296659949490	0.999917031803473
5.578	0.415265515114243	0.999917739182957
5.579	0.415234636061541	0.999918441993197
5.580	0.415204021337559	0.999919141739016
5.581	0.415173670070999	0.999919839970231
5.582	0.415143581988104	0.999920538204163
5.583	0.415113757356266	0.999921237850827
5.584	0.415084196954012	0.999921940144430
5.585	0.415054901960502	0.999922646084275
5.586	0.415025873917784	0.999923356387582
5.587	0.414997114544804	0.999924071456316
5.588	0.414968625648726	0.999924791359393
5.589	0.414940409027622	0.999925515830744
5.590	0.414912466298119	0.999926244283101
5.591	0.414884798817639	0.999926975836612
5.592	0.414857407524778	0.999927709360731
5.593	0.414830292917031	0.999928443527220
5.594	0.414803454988487	0.999929176871566
5.595	0.414776893140697	0.999929907859876
5.596	0.414750606174493	0.999930634958012
5.597	0.414724592358198	0.999931356699728
5.598	0.414698849403521	0.999932071750598
5.599	0.414673374581525	0.999932778964880
5.600	0.414648164732625	0.999933477432782
5.601	0.414623216424388	0.999934166515999
5.602	0.414598526092050	0.999934845870106
5.603	0.414574090020778	0.999935515452835
5.604	0.414549904586238	0.999936175518332
5.605	0.414525966275505	0.999936826597490
5.606	0.414502271821220	0.999937469465721
5.607	0.414478818335283	0.999938105099996
5.608	0.414455603292936	0.999938734626835
5.609	0.414432624620531	0.999939359264351
5.610	0.414409880718722	0.999939980260920
5.611	0.414387370424720	0.999940598833335
5.612	0.414365093031847	0.999941216107481
5.613	0.414343048284081	0.999941833064240
5.614	0.414321236167780	0.999942450493069
5.615	0.414299657014453	0.999943068955358
5.616	0.414278311270209	0.999943688759104
5.617	0.414257199443000	0.999944309945906
5.618	0.414236322015313	0.999944932290753
5.619	0.414215679350491	0.999945555314329
5.620	0.414195271574499	0.999946178307141
5.621	0.414175098521355	0.999946800364066
5.622	0.414155159629445	0.999947420427583
5.623	0.414135453951531	0.999948037337497
5.624	0.414115980056067	0.999948649884728
5.625	0.414096736081774	0.999949256866513
5.626	0.414077719694433	0.999949857140563
5.627	0.414058928186932	0.999950449675511
5.628	0.414040358459715	0.999951033595436
5.629	0.414022007133099	0.999951608216441
5.630	0.414003870589568	0.999952173073770
5.631	0.413985945132026	0.999952727938291
5.632	0.413968226970610	0.999953272821826
5.633	0.413950712364112	0.999953807971072
5.634	0.413933397738219	0.999954333850889
5.635	0.413916279730529	0.999954851117537
5.636	0.413899355219201	0.999955360583657
5.637	0.413882621445282	0.999955863176452
5.638	0.413866076010436	0.999956359891116
5.639	0.413849716886944	0.999956851741995
5.640	0.413833542417251	0.999957339713600
5.641	0.413817551323973	0.999957824713797
5.642	0.413801742630767	0.999958307531319
5.643	0.413786115664607	0.999958788799438
5.644	0.413770669905261	0.999959268967737
5.645	0.413755404998483	0.999959748282783
5.646	0.413740320642773	0.999960226778661
5.647	0.413725416494344	0.999960704277674
5.648	0.413710692117547	0.999961180401032
5.649	0.413696146898019	0.999961654588826
5.650	0.413681779974922	0.999962126128221
5.651	0.413667590184559	0.999962594188561
5.652	0.413653576047636	0.999963057861422
5.653	0.413639735735615	0.999963516203789
5.654	0.413626067046152	0.999963968282188
5.655	0.413612567472683	0.999964413215863
5.656	0.413599234168487	0.999964850216678
5.657	0.413586064003994	0.999965278624202
5.658	0.413573053662731	0.999965697934274
5.659	0.413560199611766	0.999966107819723
5.660	0.413547498310891	0.999966508142670
5.661	0.413534946094842	0.999966898957745
5.662	0.413522539484347	0.999967280506121
5.663	0.413510275010140	0.999967653201245
5.664	0.413498149468524	0.999968017606507
5.665	0.413486159834065	0.999968374406417
5.666	0.413474303394196	0.999968724372767
5.667	0.413462577743303	0.999969068327107
5.668	0.413450980758171	0.999969407101672
5.669	0.413439510625267	0.999969741500455
5.670	0.413428165858932	0.999970072262326
5.671	0.413416945206336	0.999970400027699
5.672	0.413405847640206	0.999970725310486
5.673	0.413394872299705	0.999971048476366
5.674	0.413384018415400	0.999971369728394
5.675	0.413373285291982	0.999971689100396
5.676	0.413362672196399	0.999972006458447
5.677	0.413352178320565	0.999972321510123
5.678	0.413341802711329	0.999972633821088
5.679	0.413331544242283	0.999972942838173
5.680	0.413321401553276	0.999973247917431
5.681	0.413311373028591	0.999973548356403
5.682	0.413301456776480	0.999973843428453
5.683	0.413291650636893	0.999974132417882
5.684	0.413281952180114	0.999974414653912
5.685	0.413272358764971	0.999974689542276
5.686	0.413262867508820	0.999974956592726
5.687	0.413253475403508	0.999975215441271
5.688	0.413244179303092	0.999975465866221
5.689	0.413234976002968	0.999975707797401
5.690	0.413225862321269	0.999975941318032
5.691	0.413216835118874	0.999976166659514
5.692	0.413207891386264	0.999976384189346
5.693	0.413199028267172	0.999976594392768
5.694	0.413190243089503	0.999976797849310
5.695	0.413181533452189	0.999976995205275
5.696	0.413172897171080	0.999977187143499
5.697	0.413164332344877	0.999977374351942
5.698	0.413155837309660	0.999977557492633
5.699	0.413147410629790	0.999977737172271
5.700	0.413139051129747	0.999977913916019
5.701	0.413130757792715	0.999978088145526
5.702	0.413122529691918	0.999978260162275
5.703	0.413114366062928	0.999978430136746
5.704	0.413106266138129	0.999978598104029
5.705	0.413098229142634	0.999978763965815
5.706	0.413090254227882	0.999978927498611
5.707	0.413082340480742	0.999979088367712
5.708	0.413074486798905	0.999979246146139
5.709	0.413066691969561	0.999979400337529
5.710	0.413058954487497	0.999979550402025
5.711	0.413051272712437	0.999979695783757
5.712	0.413043644784011	0.999979835938616
5.713	0.413036068638576	0.999979970361162
5.714	0.413028542022403	0.999980098609133
5.715	0.413021062527150	0.999980220324869
5.716	0.413013627640339	0.999980335252470
5.717	0.413006234757177	0.999980443249875
5.718	0.412998881280600	0.999980544295537
5.719	0.412991564620825	0.999980638489437
5.720	0.412984282205798	0.999980726048418
5.721	0.412977031582614	0.999980807296096
5.722	0.412969810483446	0.999980882648039
5.723	0.412962616750974	0.999980952592758
5.724	0.412955448447519	0.999981017669692
5.725	0.412948303865960	0.999981078445027
5.726	0.412941181474253	0.999981135486763
5.727	0.412934079978186	0.999981189339965
5.728	0.412926998255898	0.999981240503446
5.729	0.412919935351056	0.999981289409095
5.730	0.412912890536518	0.999981336404579
5.731	0.412905863108790	0.999981381740318
5.732	0.412898852498984	0.999981425561270
5.733	0.412891858132298	0.999981467903805
5.734	0.412884879421199	0.999981508697759
5.735	0.412877915784065	0.999981547773480
5.736	0.412870966511036	0.999981584873476
5.737	0.412864030797664	0.999981619667995
5.738	0.412857107704440	0.999981651773784
5.739	0.412850196161799	0.999981680775044
5.740	0.412843294909635	0.999981706245582
5.741	0.412836402516859	0.999981727771004
5.742	0.412829517443697	0.999981744970177
5.743	0.412822637975296	0.999981757514550
5.744	0.412815762304035	0.999981765144848
5.745	0.412808888555446	0.999981767684270
5.746	0.412802014788667	0.999981765047433
5.747	0.412795139073296	0.999981757245140
5.748	0.412788259447552	0.999981744384481
5.749	0.412781374047881	0.999981726664497
5.750	0.412774481104407	0.999981704367591
5.751	0.412767578927287	0.999981677847277
5.752	0.412760666031318	0.999981647512781
5.753	0.412753741046799	0.999981613811364
5.754	0.412746802799120	0.999981577209115
5.755	0.412739850283288	0.999981538171145
5.756	0.412732882668024	0.999981497142107
5.757	0.412725899272118	0.999981454528034
5.758	0.412718899553056	0.999981410680216
5.759	0.412711883123848	0.999981365881813
5.760	0.412704849673901	0.999981320337870
5.761	0.412697798913541	0.999981274169101
5.762	0.412690730645863	0.999981227409725
5.763	0.412683644644403	0.999981180009346
5.764	0.412676540632219	0.999981131838817
5.765	0.412669418266432	0.999981082699693
5.766	0.412662277160052	0.999981032336793
5.767	0.412655116797396	0.999980980453265
5.768	0.412647936539088	0.999980926727433
5.769	0.412640735621153	0.999980870830527
5.770	0.412633513183209	0.999980812444495
5.771	0.412626268214808	0.999980751279063
5.772	0.412618999620918	0.999980687087146
5.773	0.412611706228290	0.999980619678069
5.774	0.412604386790918	0.999980548927864
5.775	0.412597040041419	0.999980474786257
5.776	0.412589664704683	0.999980397280071
5.777	0.412582259543342	0.999980316512857
5.778	0.412574823340947	0.999980232661071
5.779	0.412567354974726	0.999980145966696
5.780	0.412559853452876	0.999980056727079
5.781	0.412552317846348	0.999979965282189
5.782	0.412544747407537	0.999979872000235
5.783	0.412537141511621	0.999979777262130
5.784	0.412529499677021	0.999979681445637
5.785	0.412521821581777	0.999979584909954
5.786	0.412514107018524	0.999979487981402
5.787	0.412506355876758	0.999979390940937
5.788	0.412498568161482	0.999979294013816
5.789	0.412490743950912	0.999979197362272
5.790	0.412482883398752	0.999979101080967
5.791	0.412474986631878	0.999979005195786
5.792	0.412467053770797	0.999978909665754
5.793	0.412459084944658	0.999978814388062
5.794	0.412451080217579	0.999978719205817
5.795	0.412443039588197	0.999978623918224
5.796	0.412434962992847	0.999978528292599
5.797	0.412426850247357	0.999978432077711
5.798	0.412418701065235	0.999978335017799
5.799	0.412410515104057	0.999978236866541
5.800	0.412402291899070	0.999978137400426
5.801	0.412394030914584	0.999978036430908
5.802	0.412385731558970	0.999977933814682
5.803	0.412377393198312	0.999977829461711
5.804	0.412369015156401	0.999977723340664
5.805	0.412360596783401	0.999977615481452
5.806	0.412352137441303	0.999977505974904
5.807	0.412343636529840	0.999977394969497
5.808	0.412335093506954	0.999977282665408
5.809	0.412326507940634	0.999977169306212
5.810	0.412317879490729	0.999977055168596
5.811	0.412309207913495	0.999976940550681
5.812	0.412300493082967	0.999976825759475
5.813	0.412291734998689	0.999976711098084
5.814	0.412282933738425	0.999976596853311
5.815	0.412274089546827	0.999976483284200
5.816	0.412265202686740	0.999976370612091
5.817	0.412256273556977	0.999976259012598
5.818	0.412247302559081	0.999976148609864
5.819	0.412238290191908	0.999976039473344
5.820	0.412229236932035	0.999975931617176
5.821	0.412220143247851	0.999975825002156
5.822	0.412211009574548	0.999975719540146
5.823	0.412201836342774	0.999975615100650
5.824	0.412192623914052	0.999975511519276
5.825	0.412183372553045	0.999975408607568
5.826	0.412174082500314	0.999975306163733
5.827	0.412164753873185	0.999975203983815
5.828	0.412155386745326	0.999975101872752
5.829	0.412145981109916	0.999974999654805
5.830	0.412136536898743	0.999974897182908
5.831	0.412127054005396	0.999974794346520
5.832	0.412117532253888	0.999974691077670
5.833	0.412107971475052	0.999974587354897
5.834	0.412098371519278	0.999974483205001
5.835	0.412088732234224	0.999974378702519
5.836	0.412079053507114	0.999974273966896
5.837	0.412069335267915	0.999974169157749
5.838	0.412059577523905	0.999974064468193
5.839	0.412049780368761	0.999973960116695
5.840	0.412039943988930	0.999973856337846
5.841	0.412030068636796	0.999973753372492
5.842	0.412020154644324	0.999973651457607
5.843	0.412010202478996	0.999973550816479
5.844	0.412000212646490	0.999973451649708
5.845	0.411990185727063	0.999973354127272
5.846	0.411980122373734	0.999973258382165
5.847	0.411970023262711	0.999973164505891
5.848	0.411959889129321	0.999973072545875
5.849	0.411949720687971	0.999972982505054
5.850	0.411939518662621	0.999972894343538
5.851	0.411929283734935	0.999972807982292
5.852	0.411919016594311	0.999972723308592
5.853	0.411908717816004	0.999972640182937
5.854	0.411898387951624	0.999972558447110
5.855	0.411888027525492	0.999972477933057
5.856	0.411877636955978	0.999972398471907
5.857	0.411867216596420	0.999972319902932
5.858	0.411856766750134	0.999972242081922
5.859	0.411846287699063	0.999972164888593
5.860	0.411835779656940	0.999972088232712
5.861	0.411825242795203	0.999972012058685
5.862	0.411814677320308	0.999971936348397
5.863	0.411804083371862	0.999971861122249
5.864	0.411793461169964	0.999971786438333
5.865	0.411782810923341	0.999971712389949
5.866	0.411772132914848	0.999971639101404
5.867	0.411761427448255	0.999971566722493
5.868	0.411750694888269	0.999971495421900
5.869	0.411739935669630	0.999971425379804
5.870	0.411729150319388	0.999971356780077
5.871	0.411718339414620	0.999971289802392
5.872	0.411707503578782	0.999971224614647
5.873	0.411696643534924	0.999971161366009
5.874	0.411685760023374	0.999971100180897
5.875	0.411674853866316	0.999971041154156
5.876	0.411663925859557	0.999970984347686
5.877	0.411652976864389	0.999970929788530
5.878	0.411642007719365	0.999970877468629
5.879	0.411631019254401	0.999970827346208
5.880	0.411620012318963	0.999970779348645
5.881	0.411608987656109	0.999970733376842
5.882	0.411597946032543	0.999970689310635
5.883	0.411586888132661	0.999970647015194
5.884	0.411575814601747	0.999970606348019
5.885	0.411564726031884	0.999970567166167
5.886	0.411553622938300	0.999970529333422
5.887	0.411542505813941	0.999970492727108
5.888	0.411531375112645	0.999970457243938
5.889	0.411520231246868	0.999970422805056
5.890	0.411509074562218	0.999970389359685
5.891	0.411497905473880	0.999970356887376
5.892	0.411486724328370	0.999970325398801
5.893	0.411475531484030	0.999970294934981
5.894	0.411464327368776	0.999970265565065
5.895	0.411453112404615	0.999970237382812
5.896	0.411441887052206	0.999970210501930
5.897	0.411430651842238	0.999970185050557
5.898	0.411419407316316	0.999970161165127
5.899	0.411408154101991	0.999970138983968
5.900	0.411396892867742	0.999970118640985
5.901	0.411385624320701	0.999970100259546
5.902	0.411374349238486	0.999970083947036
5.903	0.411363068415085	0.999970069790283
5.904	0.411351782683141	0.999970057851951
5.905	0.411340492868931	0.999970048168106
5.906	0.411329199821921	0.999970040747063
5.907	0.411317904412499	0.999970035569486
5.908	0.411306607456936	0.999970032589740
5.909	0.411295309783782	0.999970031738403
5.910	0.411284012174292	0.999970032925795
5.911	0.411272715377436	0.999970036046361
5.912	0.411261420105348	0.999970040983709
5.913	0.411250127021049	0.999970047616067
5.914	0.411238836735265	0.999970055821890
5.915	0.411227549817340	0.999970065485325
5.916	0.411216266812062	0.999970076501407
5.917	0.411204988189638	0.999970088780661
5.918	0.411193714431192	0.999970102252920
5.919	0.411182445979648	0.999970116870195
5.920	0.411171183232909	0.999970132608476
5.921	0.411159926645723	0.999970149468327
5.922	0.411148676639641	0.999970167474425
5.923	0.411137433626209	0.999970186673767
5.924	0.411126198071997	0.999970207132957
5.925	0.411114970486779	0.999970228934543
5.926	0.411103751383962	0.999970252172556
5.927	0.411092541339713	0.999970276947609
5.928	0.411081340921555	0.999970303361692
5.929	0.411070150805699	0.999970331512955
5.930	0.411058971633338	0.999970361490802
5.931	0.411047804124337	0.999970393371416
5.932	0.411036649014022	0.999970427213966
5.933	0.411025507021350	0.999970463057716
5.934	0.411014378925302	0.999970500920149
5.935	0.411003265485306	0.999970540796131
5.936	0.410992167456698	0.999970582658175
5.937	0.410981085590265	0.999970626457737
5.938	0.410970020554032	0.999970672127493
5.939	0.410958973106517	0.999970719584392
5.940	0.410947943863903	0.999970768733398
5.941	0.410936933436005	0.999970819471697
5.942	0.410925942429003	0.999970871693165
5.943	0.410914971371312	0.999970925292816
5.944	0.410904020774524	0.999970980171156
5.945	0.410893091090202	0.999971036238142
5.946	0.410882182744899	0.999971093416698
5.947	0.410871296151981	0.999971151645440
5.948	0.410860431692981	0.999971210880726
5.949	0.410849589762620	0.999971271097828
5.950	0.410838770707869	0.999971332291230
5.951	0.410827974918902	0.999971394474055
5.952	0.410817202749058	0.999971457676632
5.953	0.410806454612612	0.999971521944300
5.954	0.410795730924747	0.999971587334565
5.955	0.410785032108379	0.999971653913696
5.956	0.410774358615981	0.999971721752944
5.957	0.410763710956417	0.999971790924543
5.958	0.410753089636273	0.999971861497768
5.959	0.410742495202612	0.999971933535001
5.960	0.410731928197947	0.999972007088330
5.961	0.410721389232094	0.999972082196459
5.962	0.410710878871669	0.999972158882402
5.963	0.410700397711025	0.999972237151871
5.964	0.410689946347702	0.999972316992581
5.965	0.410679525376963	0.999972398374309
5.966	0.410669135379067	0.999972481249911
5.967	0.410658776909713	0.999972565557108
5.968	0.410648450462304	0.999972651220951
5.969	0.410638156559799	0.999972738156898
5.970	0.410627895657399	0.999972826274302
5.971	0.410617668173927	0.999972915480125
5.972	0.410607474504559	0.999973005682681
5.973	0.410597315027644	0.999973096795265
5.974	0.410587190053775	0.999973188739421
5.975	0.410577099889906	0.999973281447770
5.976	0.410567044807067	0.999973374866197
5.977	0.410557025062644	0.999973468955428
5.978	0.410547040925394	0.999973563691782
5.979	0.410537092634058	0.999973659067171
5.980	0.410527180412828	0.999973755088427
5.981	0.410517304503628	0.999973851775897
5.982	0.410507465181581	0.999973949161472
5.983	0.410497662700891	0.999974047286129
5.984	0.410487897371695	0.999974146197125
5.985	0.410478169478211	0.999974245944960
5.986	0.410468479374231	0.999974346580262
5.987	0.410458827367620	0.999974448150727
5.988	0.410449213847187	0.999974550698240
5.989	0.410439639163542	0.999974654256299
5.990	0.410430103709587	0.999974758847859
5.991	0.410420607895503	0.999974864483660
5.992	0.410411152088727	0.999974971161120
5.993	0.410401736680797	0.999975078863812
5.994	0.410392362085531	0.999975187561653
5.995	0.410383028653541	0.999975297211601
5.996	0.410373736730435	0.999975407758986
5.997	0.410364486634080	0.999975519139386
5.998	0.410355278673251	0.999975631280919
5.999	0.410346113124433	0.999975744106889
6	0.410336990229553	0.999975857538650
6.001	0.410327910205069	0.999975971498549
6.002	0.410318873218330	0.999976085912794
6.003	0.410309879437591	0.999976200714128
6.004	0.410300929009281	0.999976315844183
6.005	0.410292022018439	0.999976431255320
6.006	0.410283158600578	0.999976546912060
6.007	0.410274338815725	0.999976662791707
6.008	0.410265562763925	0.999976778884487
6.009	0.410256830520211	0.999976895192969
6.010	0.410248142153705	0.999977011730926
6.011	0.410239497768544	0.999977128521645
6.012	0.410230897472502	0.999977245595816
6.013	0.410222341379722	0.999977362989093
6.014	0.410213829604345	0.999977480739494
6.015	0.410205362290526	0.999977598884734
6.016	0.410196939593334	0.999977717459650
6.017	0.410188561687392	0.999977836493840
6.018	0.410180228730042	0.999977956009625
6.019	0.410171940937289	0.999978076020399
6.020	0.410163698479664	0.999978196529458
6.021	0.410155501555437	0.999978317529302
6.022	0.410147350319676	0.999978439001494
6.023	0.410139244962465	0.999978560917009
6.024	0.410131185651153	0.999978683236982
6.025	0.410123172498970	0.999978805913959
6.026	0.410115205683724	0.999978928893450
6.027	0.410107285267259	0.999979052115798
6.028	0.410099411355532	0.999979175518201
6.029	0.410091583979465	0.999979299036872
6.030	0.410083803189082	0.999979422609214
6.031	0.410076068980288	0.999979546175906
6.032	0.410068381351266	0.999979669682852
6.033	0.410060740261542	0.999979793082875
6.034	0.410053145663369	0.999979916337110
6.035	0.410045597491717	0.999980039416018
6.036	0.410038095682921	0.999980162299976
6.037	0.410030640165132	0.999980284979414
6.038	0.410023230856496	0.999980407454490
6.039	0.410015867680613	0.999980529734301
6.040	0.410008550564271	0.999980651835684
6.041	0.410001279452445	0.999980773781630
6.042	0.409994054301933	0.999980895599422
6.043	0.409986875051345	0.999981017318574
6.044	0.409979741673396	0.999981138968656
6.045	0.409972654149442	0.999981260577168
6.046	0.409965612473115	0.999981382167515
6.047	0.409958616619861	0.999981503757233
6.048	0.409951666600591	0.999981625356534
6.049	0.409944762430769	0.999981746967244
6.050	0.409937904116759	0.999981868582202
6.051	0.409931091656290	0.999981990185121
6.052	0.409924325021166	0.999982111750912
6.053	0.409917604204111	0.999982233246443
6.054	0.409910929173293	0.999982354631684
6.055	0.409904299872323	0.999982475861166
6.056	0.409897716234809	0.999982596885657
6.057	0.409891178187536	0.999982717653936
6.058	0.409884685594989	0.999982838114661
6.059	0.409878238366218	0.999982958218164
6.060	0.409871836333878	0.999983077918125
6.061	0.409865479328346	0.999983197173019
6.062	0.409859167213654	0.999983315947334
6.063	0.409852899772432	0.999983434212472
6.064	0.409846676826874	0.999983551947352
6.065	0.409840498159610	0.999983669138655
6.066	0.409834363560094	0.999983785780765
6.067	0.409828272831419	0.999983901875359
6.068	0.409822225780772	0.999984017430737
6.069	0.409816222205336	0.999984132460884
6.070	0.409810261874554	0.999984246984226
6.071	0.409804344631993	0.999984361022340
6.072	0.409798470288933	0.999984474598476
6.073	0.409792638679846	0.999984587735979
6.074	0.409786849637840	0.999984700456760
6.075	0.409781103023306	0.999984812779814
6.076	0.409775398684815	0.999984924719870
6.077	0.409769736465023	0.999985036286246
6.078	0.409764116262068	0.999985147481953
6.079	0.409758537882226	0.999985258303114
6.080	0.409753001212721	0.999985368738711
6.081	0.409747506096210	0.999985478770699
6.082	0.409742052376259	0.999985588374484
6.083	0.409736639910534	0.999985697519728
6.084	0.409731268483938	0.999985806171456
6.085	0.409725937915937	0.999985914291402
6.086	0.409720648008715	0.999986021839524
6.087	0.409715398534900	0.999986128775630
6.088	0.409710189253929	0.999986235060869
6.089	0.409705019912053	0.999986340659321
6.090	0.409699890250067	0.999986445539283
6.091	0.409694799998306	0.999986549674347
6.092	0.409689748850724	0.999986653044197
6.093	0.409684736514009	0.999986755635071
6.094	0.409679762726682	0.999986857439896
6.095	0.409674827166327	0.999986958458098
6.096	0.409669929536904	0.999987058695110
6.097	0.409665069538733	0.999987158161617
6.098	0.409660246909425	0.999987256872599
6.099	0.409655461342481	0.999987354846211
6.100	0.409650712583698	0.999987452102600
6.101	0.409646000365228	0.999987548662634
6.102	0.409641324400582	0.999987644546729
6.103	0.409636684460111	0.999987739773683
6.104	0.409632080309621	0.999987834359646
6.105	0.409627511690815	0.999987928317247
6.106	0.409622978371317	0.999988021654886
6.107	0.409618480128302	0.999988114376169
6.108	0.409614016725755	0.999988206479622
6.109	0.409609587921295	0.999988297958606
6.110	0.409605193497555	0.999988388801423
6.111	0.409600833193963	0.999988478991661
6.112	0.409596506750859	0.999988568508741
6.113	0.409592213949054	0.999988657328651
6.114	0.409587954482049	0.999988745424856
6.115	0.409583728103826	0.999988832769339
6.116	0.409579534477416	0.999988919333715
6.117	0.409575373345433	0.999989005090420
6.118	0.409571244381823	0.999989090013847
6.119	0.409567147275538	0.999989174081432
6.120	0.409563081708257	0.999989257274598
6.121	0.409559047335733	0.999989339579514
6.122	0.409555043820092	0.999989420987628
6.123	0.409551070821181	0.999989501495905
6.124	0.409547128018403	0.999989581106794
6.125	0.409543215044778	0.999989659827951
6.126	0.409539331580163	0.999989737671670
6.127	0.409535477288500	0.999989814654060
6.128	0.409531651858742	0.999989890794049
6.129	0.409527854994849	0.999989966112314
6.130	0.409524086359397	0.999990040630110
6.131	0.409520345683632	0.999990114368124
6.132	0.409516632651048	0.999990187345394
6.133	0.409512946997438	0.999990259578380
6.134	0.409509288426307	0.999990331080212
6.135	0.409505656687543	0.999990401860097
6.136	0.409502051486470	0.999990471923007
6.137	0.409498472576615	0.999990541269566
6.138	0.409494919673307	0.999990609896189
6.139	0.409491392495966	0.999990677795328
6.140	0.409487890787659	0.999990744955953
6.141	0.409484414248709	0.999990811364156
6.142	0.409480962594444	0.999990877003839
6.143	0.409477535545193	0.999990941857479
6.144	0.409474132796731	0.999991005906905
6.145	0.409470754055292	0.999991069134113
6.146	0.409467398977995	0.999991131522030
6.147	0.409464067263343	0.999991193055254
6.148	0.409460758574824	0.999991253720723
6.149	0.409457472600934	0.999991313508297
6.150	0.409454208991974	0.999991372411223
6.151	0.409450967428711	0.999991430426498
6.152	0.409447747570084	0.999991487555060
6.153	0.409444549088221	0.999991543801845
6.154	0.409441371648427	0.999991599175656
6.155	0.409438214916918	0.999991653688847
6.156	0.409435078551269	0.999991707356845
6.157	0.409431962272720	0.999991760197549
6.158	0.409428865759764	0.999991812230547
6.159	0.409425788704084	0.999991863476274
6.160	0.409422730849201	0.999991913955094
6.161	0.409419691874064	0.999991963686392
6.162	0.409416671498548	0.999992012687734
6.163	0.409413669457081	0.999992060974042
6.164	0.409410685500916	0.999992108557055
6.165	0.409407719352657	0.999992155444895
6.166	0.409404770727633	0.999992201641831
6.167	0.409401839412567	0.999992247148299
6.168	0.409398925108235	0.999992291961134
6.169	0.409396027576349	0.999992336073983
6.170	0.409393146552702	0.999992379477906
6.171	0.409390281750802	0.999992422162083
6.172	0.409387432889162	0.999992464114602
6.173	0.409384599692203	0.999992505323274
6.174	0.409381781910724	0.999992545776422
6.175	0.409378979227313	0.999992585463606
6.176	0.409376191356841	0.999992624376252
6.177	0.409373418019641	0.999992662508153
6.178	0.409370658914213	0.999992699855843
6.179	0.409367913737697	0.999992736418826
6.180	0.409365182199508	0.999992772199665
6.181	0.409362464005426	0.999992807203944
6.182	0.409359758871233	0.999992841440121
6.183	0.409357066482244	0.999992874919291
6.184	0.409354386576069	0.999992907654844
6.185	0.409351718884409	0.999992939662091
6.186	0.409349063112131	0.999992970957807
6.187	0.409346419012763	0.999993001559735
6.188	0.409343786321188	0.999993031486072
6.189	0.409341164784109	0.999993060754949
6.190	0.409338554178703	0.999993089383801
6.191	0.409335954237122	0.999993117388910
6.192	0.409333364740633	0.999993144784892
6.193	0.409330785460043	0.999993171584201
6.194	0.409328216154790	0.999993197796805
6.195	0.409325656630699	0.999993223429935
6.196	0.409323106672673	0.999993248487933
6.197	0.409320566041060	0.999993272972289
6.198	0.409318034542139	0.999993296881800
6.199	0.409315511939440	0.999993320212901
6.200	0.409312998021505	0.999993342960117
6.201	0.409310492552777	0.999993365116670
6.202	0.409307995342715	0.999993386675123
6.203	0.409305506144392	0.999993407628115
6.204	0.409303024720430	0.999993427969057
6.205	0.409300550852549	0.999993447692805
6.206	0.409298084322927	0.999993466796252
6.207	0.409295624868719	0.999993485278713
6.208	0.409293172273465	0.999993503142282
6.209	0.409290726277504	0.999993520391943
6.210	0.409288286678020	0.999993537035542
6.211	0.409285853243546	0.999993553083616
6.212	0.409283425748981	0.999993568548990
6.213	0.409281003981505	0.999993583446422
6.214	0.409278587710560	0.999993597792072
6.215	0.409276176749700	0.999993611602971
6.216	0.409273770885648	0.999993624896479
6.217	0.409271369939688	0.999993637689773
6.218	0.409268973734470	0.999993649999393
6.219	0.409266582092641	0.999993661840844
6.220	0.409264194807292	0.999993673228284
6.221	0.409261811748365	0.999993684174275
6.222	0.409259432737599	0.999993694689611
6.223	0.409257057607192	0.999993704783224
6.224	0.409254686194345	0.999993714462136
6.225	0.409252318361268	0.999993723731488
6.226	0.409249953953804	0.999993732594596
6.227	0.409247592814154	0.999993741053101
6.228	0.409245234763148	0.999993749107140
6.229	0.409242879688463	0.999993756755592
6.230	0.409240527414113	0.999993763996378
6.231	0.409238177793213	0.999993770826819
6.232	0.409235830655234	0.999993777244025
6.233	0.409233485869208	0.999993783245341
6.234	0.409231143285979	0.999993788828823
6.235	0.409228802713187	0.999993793993627
6.236	0.409226464004405	0.999993798740457
6.237	0.409224127004109	0.999993803071921
6.238	0.409221791572236	0.999993806992778
6.239	0.409219457533709	0.999993810510101
6.240	0.409217124740280	0.999993813633214
6.241	0.409214793076899	0.999993816373634
6.242	0.409212462360301	0.999993818744801
6.243	0.409210132470889	0.999993820761677
6.244	0.409207803294521	0.999993822440286
6.245	0.409205474669761	0.999993823797183
6.246	0.409203146500659	0.999993824848893
6.247	0.409200818678983	0.999993825611368
6.248	0.409198491097868	0.999993826099504
6.249	0.409196163641354	0.999993826326727
6.250	0.409193836232134	0.999993826304707
6.251	0.409191508763342	0.999993826043163
6.252	0.409189181154943	0.999993825549831
6.253	0.409186853306892	0.999993824830511
6.254	0.409184525134606	0.999993823889231
6.255	0.409182196569418	0.999993822728482
6.256	0.409179867529474	0.999993821349511
6.257	0.409177537942014	0.999993819752644
6.258	0.409175207704720	0.999993817937599
6.259	0.409172876748926	0.999993815903806
6.260	0.409170544997778	0.999993813650695
6.261	0.409168212344412	0.999993811177957
6.262	0.409165878700605	0.999993808485764
6.263	0.409163543994509	0.999993805574973
6.264	0.409161208178375	0.999993802447291
6.265	0.409158871135332	0.999993799105428
6.266	0.409156532788074	0.999993795553215
6.267	0.409154193057930	0.999993791795716
6.268	0.409151851887600	0.999993787839310
6.269	0.409149509177041	0.999993783691718
6.270	0.409147164888054	0.999993779362013
6.271	0.409144818919685	0.999993774860539
6.272	0.409142471210998	0.999993770198801
6.273	0.409140121726978	0.999993765389239
6.274	0.409137770408506	0.999993760444975
6.275	0.409135417198286	0.999993755379466
6.276	0.409133062065393	0.999993750206137
6.277	0.409130704946165	0.999993744937955
6.278	0.409128345838326	0.999993739587051
6.279	0.409125984701859	0.999993734164345
6.280	0.409123621487652	0.999993728679234
6.281	0.409121256212984	0.999993723139386
6.282	0.409118888836019	0.999993717550626
6.283	0.409116519344479	0.999993711916938
6.284	0.409114147706987	0.999993706240594
6.285	0.409111773944460	0.999993700522386
6.286	0.409109398000055	0.999993694761955
6.287	0.409107019899238	0.999993688958161
6.288	0.409104639590169	0.999993683109509
6.289	0.409102257071027	0.999993677214557
6.290	0.409099872311799	0.999993671272283
6.291	0.409097485301572	0.999993665282424
6.292	0.409095096040346	0.999993659245704
6.293	0.409092704484920	0.999993653164003
6.294	0.409090310625743	0.999993647040426
6.295	0.409087914447809	0.999993640879306
6.296	0.409085515940205	0.999993634686114
6.297	0.409083115102476	0.999993628467355
6.298	0.409080711913248	0.999993622230411
6.299	0.409078306369793	0.999993615983368
6.300	0.409075898480751	0.999993609734858
6.301	0.409073488242029	0.999993603493895
6.302	0.409071075642714	0.999993597269734
6.303	0.409068660702815	0.999993591071735
6.304	0.409066243425059	0.999993584909235
6.305	0.409063823831730	0.999993578791415
6.306	0.409061401946019	0.999993572727157
6.307	0.409058977797486	0.999993566724897
6.308	0.409056551394770	0.999993560792463
6.309	0.409054122758789	0.999993554936912
6.310	0.409051691930472	0.999993549164356
6.311	0.409049258953473	0.999993543479834
6.312	0.409046823842800	0.999993537887196
6.313	0.409044386655751	0.999993532389050
6.314	0.409041947404603	0.999993526986771
6.315	0.409039506119370	0.999993521680588
6.316	0.409037062862808	0.999993516469750
6.317	0.409034617661746	0.999993511352764
6.318	0.409032170548016	0.999993506327699
6.319	0.409029721572551	0.999993501392529
6.320	0.409027270748538	0.999993496545486
6.321	0.409024818089165	0.999993491785410
6.322	0.409022363677195	0.999993487112040
6.323	0.409019907491256	0.999993482526252
6.324	0.409017449605472	0.999993478030201
6.325	0.409014990051674	0.999993473627372
6.326	0.409012528850781	0.999993469322522
6.327	0.409010066035989	0.999993465121544
6.328	0.409007601663234	0.999993461031248
6.329	0.409005135776170	0.999993457059077
6.330	0.409002668403446	0.999993453212827
6.331	0.409000199623733	0.999993449500338
6.332	0.408997729462044	0.999993445929221
6.333	0.408995257978859	0.999993442506622
6.334	0.408992785235114	0.999993439239057
6.335	0.408990311305388	0.999993436132289
6.336	0.408987836227880	0.999993433191284
6.337	0.408985360066254	0.999993430420193
6.338	0.408982882886903	0.999993427822403
6.339	0.408980404787599	0.999993425400579
6.340	0.408977925801082	0.999993423156728
6.341	0.408975445998294	0.999993421092268
6.342	0.408972965443809	0.999993419208067
6.343	0.408970484209021	0.999993417504492
6.344	0.408968002381698	0.999993415981441
6.345	0.408965520003676	0.999993414638375
6.346	0.408963037146350	0.999993413474357
6.347	0.408960553902944	0.999993412488131
6.348	0.408958070299377	0.999993411678196
6.349	0.408955586417051	0.999993411042952
6.350	0.408953102358737	0.999993410580842
6.351	0.408950618140352	0.999993410290557
6.352	0.408948133854665	0.999993410171223
6.353	0.408945649538509	0.999993410222609
6.354	0.408943165285109	0.999993410445282
6.355	0.408940681151307	0.999993410840749
6.356	0.408938197207135	0.999993411411507
6.357	0.408935713508527	0.999993412161032
6.358	0.408933230120056	0.999993413093689
6.359	0.408930747118575	0.999993414214563
6.360	0.408928264577298	0.999993415529221
6.361	0.408925782553524	0.999993417043439
6.362	0.408923301155028	0.999993418762893
6.363	0.408920820459571	0.999993420692862
6.364	0.408918340513992	0.999993422837951
6.365	0.408915861422884	0.999993425201893
6.366	0.408913383254912	0.999993427787397
6.367	0.408910906118308	0.999993430596082
6.368	0.408908430078554	0.999993433628500
6.369	0.408905955221144	0.999993436884241
6.370	0.408903481622474	0.999993440362071
6.371	0.408901009378951	0.999993444060142
6.372	0.408898538567883	0.999993447976174
6.373	0.408896069276580	0.999993452107733
6.374	0.408893601577347	0.999993456452339
6.375	0.408891135562044	0.999993461007642
6.376	0.408888671307977	0.999993465771518
6.377	0.408886208903823	0.999993470742128
6.378	0.408883748404151	0.999993475917940
6.379	0.408881289884448	0.999993481297711
6.380	0.408878833437484	0.999993486880482
6.381	0.408876379134654	0.999993492665513
6.382	0.408873927049171	0.999993498652333
6.383	0.408871477246521	0.999993504840704
6.384	0.408869029819016	0.999993511230649
6.385	0.408866584853968	0.999993517822499
6.386	0.408864142410948	0.999993524616939
6.387	0.408861702564991	0.999993531615057
6.388	0.408859265383398	0.999993538818375
6.389	0.408856830968034	0.999993546228832
6.390	0.408854399380743	0.999993553848736
6.391	0.408851970707474	0.999993561680668
6.392	0.408849545030989	0.999993569727319
6.393	0.408847122431325	0.999993577991329
6.394	0.408844702985789	0.999993586475070
6.395	0.408842286779418	0.999993595180415
6.396	0.408839873889974	0.999993604108572
6.397	0.408837464417957	0.999993613259912
6.398	0.408835058421573	0.999993622633868
6.399	0.408832656004051	0.999993632228908
6.400	0.408830257256341	0.999993642042578
6.401	0.408827862232101	0.999993652071631
6.402	0.408825471046839	0.999993662312215
6.403	0.408823083756488	0.999993672760088
6.404	0.408820700435626	0.999993683410889
6.405	0.408818321181570	0.999993694260378
6.406	0.408815946055711	0.999993705304663
6.407	0.408813575118529	0.999993716540391
6.408	0.408811208450970	0.999993727964845
6.409	0.408808846120337	0.999993739576013
6.410	0.408806488216214	0.999993751372560
6.411	0.408804134776347	0.999993763353762
6.412	0.408801785910782	0.999993775519387
6.413	0.408799441658630	0.999993787869551
6.414	0.408797102083099	0.999993800404566
6.415	0.408794767290601	0.999993813124809
6.416	0.408792437325246	0.999993826030610
6.417	0.408790112257520	0.999993839122182
6.418	0.408787792151543	0.999993852399581
6.419	0.408785477102811	0.999993865862712
6.420	0.408783167154070	0.999993879511348
6.421	0.408780862384447	0.999993893345171
6.422	0.408778562867155	0.999993907363796
6.423	0.408776268659040	0.999993921566785
6.424	0.408773979843318	0.999993935953639
6.425	0.408771696500480	0.999993950523744
6.426	0.408769418676911	0.999993965276309
6.427	0.408767146443097	0.999993980210265
6.428	0.408764879867704	0.999993995324164
6.429	0.408762619025765	0.999994010616090
6.430	0.408760363973215	0.999994026083576
6.431	0.408758114806005	0.999994041723574
6.432	0.408755871556878	0.999994057532487
6.433	0.408753634289496	0.999994073506224
6.434	0.408751403100268	0.999994089640349
6.435	0.408749178013295	0.999994105930216
6.436	0.408746959099062	0.999994122371254
6.437	0.408744746410775	0.999994138959111
6.438	0.408742540006188	0.999994155689875
6.439	0.408740339919405	0.999994172560240
6.440	0.408738146226824	0.999994189567606
6.441	0.408735958969828	0.999994206710147
6.442	0.408733778190253	0.999994223986768
6.443	0.408731603961769	0.999994241397023
6.444	0.408729436314388	0.999994258940956
6.445	0.408727275315414	0.999994276618919
6.446	0.408725121008501	0.999994294431363
6.447	0.408722973420481	0.999994312378628
6.448	0.408720832637300	0.999994330460774
6.449	0.408718698694884	0.999994348677431
6.450	0.408716571653258	0.999994367027728
6.451	0.408714451560172	0.999994385510263
6.452	0.408712338453825	0.999994404123132
6.453	0.408710232393787	0.999994422864010
6.454	0.408708133411892	0.999994441730249
6.455	0.408706041571350	0.999994460718996
6.456	0.408703956903992	0.999994479827297
6.457	0.408701879474393	0.999994499052173
6.458	0.408699809303471	0.999994518390676
6.459	0.408697746459893	0.999994537839946
6.460	0.408695690946843	0.999994557397128
6.461	0.408693642833896	0.999994577059359
6.462	0.408691602154249	0.999994596823705
6.463	0.408689568942918	0.999994616687102
6.464	0.408687543242650	0.999994636646319
6.465	0.408685525085275	0.999994656697939
6.466	0.408683514493532	0.999994676838388
6.467	0.408681511515169	0.999994697064009
6.468	0.408679516172015	0.999994717371154
6.469	0.408677528504086	0.999994737756322
6.470	0.408675548541851	0.999994758216287
6.471	0.408673576301680	0.999994778748238
6.472	0.408671611810405	0.999994799349869
6.473	0.408669655099857	0.999994820019450
6.474	0.408667706200504	0.999994840755812
6.475	0.408665765127353	0.999994861558301
6.476	0.408663831899958	0.999994882426662
6.477	0.408661906559246	0.999994903360878
6.478	0.408659989117950	0.999994924360978
6.479	0.408658079597444	0.999994945426841
6.480	0.408656178051388	0.999994966558005
6.481	0.408654284472050	0.999994987753507
6.482	0.408652398912182	0.999995009011787
6.483	0.408650521368600	0.999995030330634
6.484	0.408648651872227	0.999995051707210
6.485	0.408646790430339	0.999995073138136
6.486	0.408644937099325	0.999995094619619
6.487	0.408643091881913	0.999995116147616
6.488	0.408641254787653	0.999995137718017
6.489	0.408639425817000	0.999995159326802
6.490	0.408637604999512	0.999995180970174
6.491	0.408635792348377	0.999995202644662
6.492	0.408633987874509	0.999995224347167
6.493	0.408632191590186	0.999995246074951
6.494	0.408630403513143	0.999995267825589
6.495	0.408628623614277	0.999995289596891
6.496	0.408626851938607	0.999995311386802
6.497	0.408625088484314	0.999995333193305
6.498	0.408623333255036	0.999995355014349
6.499	0.408621586256231	0.999995376847794
6.500	0.408619847480168	0.999995398691407
6.501	0.408618116932303	0.999995420542887
6.502	0.408616394643104	0.999995442399932
6.503	0.408614680588926	0.999995464260325
6.504	0.408612974761581	0.999995486122025
6.505	0.408611277192904	0.999995507983224
6.506	0.408609587856972	0.999995529842438
6.507	0.408607906766520	0.999995551698494
6.508	0.408606233906994	0.999995573550502
6.509	0.408604569290674	0.999995595397774
6.510	0.408602912920287	0.999995617239711
6.511	0.408601264769459	0.999995639075654
6.512	0.408599624851377	0.999995660904737
6.513	0.408597993144213	0.999995682725736
6.514	0.408596369662064	0.999995704536962
6.515	0.408594754417209	0.999995726336188
6.516	0.408593147400552	0.999995748120643
6.517	0.408591548581171	0.999995769887052
6.518	0.408589957967251	0.999995791631750
6.519	0.408588375541058	0.999995813350830
6.520	0.408586801300316	0.999995835040314
6.521	0.408585235224564	0.999995856696353
6.522	0.408583677308798	0.999995878315385
6.523	0.408582127533464	0.999995899894289
6.524	0.408580585874461	0.999995921430452
6.525	0.408579052331334	0.999995942921816
6.526	0.408577526888166	0.999995964366849
6.527	0.408576009524950	0.999995985764459
6.528	0.408574500208488	0.999996007113874
6.529	0.408572998922864	0.999996028414506
6.530	0.408571505667624	0.999996049665795
6.531	0.408570020416391	0.999996070867078
6.532	0.408568543151887	0.999996092017496
6.533	0.408567073846825	0.999996113115926
6.534	0.408565612488928	0.999996134160987
6.535	0.408564159047728	0.999996155151060
6.536	0.408562713500487	0.999996176084382
6.537	0.408561275841294	0.999996196959118
6.538	0.408559846058779	0.999996217773475
6.539	0.408558424103831	0.999996238525789
6.540	0.408557009964625	0.999996259214573
6.541	0.408555603609784	0.999996279838543
6.542	0.408554205002929	0.999996300396596
6.543	0.408552814139057	0.999996320887743
6.544	0.408551430989974	0.999996341311027
6.545	0.408550055549313	0.999996361665397
6.546	0.408548687750226	0.999996381949614
6.547	0.408547327588622	0.999996402162152
6.548	0.408545975027209	0.999996422301136
6.549	0.408544630037341	0.999996442364331
6.550	0.408543292596733	0.999996462349176
6.551	0.408541962682193	0.999996482252880
6.552	0.408540640264619	0.999996502072544
6.553	0.408539325294441	0.999996521805314
6.554	0.408538017762567	0.999996541448543
6.555	0.408536717608058	0.999996560999944
6.556	0.408535424795446	0.999996580457693
6.557	0.408534139299718	0.999996599820506
6.558	0.408532861098593	0.999996619087649
6.559	0.408531590135681	0.999996638258906
6.560	0.408530326398250	0.999996657334414
6.561	0.408529069804899	0.999996676314595
6.562	0.408527820364270	0.999996695199966
6.563	0.408526578044530	0.999996713990969
6.564	0.408525342762914	0.999996732687818
6.565	0.408524114522152	0.999996751290389
6.566	0.408522893278587	0.999996769798146
6.567	0.408521678993566	0.999996788210134
6.568	0.408520471620705	0.999996806525017
6.569	0.408519271154546	0.999996824741170
6.570	0.408518077520512	0.999996842856796
6.571	0.408516890694500	0.999996860870055
6.572	0.408515710661050	0.999996878779199
6.573	0.408514537352403	0.999996896582672
6.574	0.408513370712626	0.999996914279183
6.575	0.408512210731715	0.999996931867717
6.576	0.408511057356009	0.999996949347517
6.577	0.408509910565499	0.999996966718023
6.578	0.408508770295612	0.999996983978777
6.579	0.408507636520881	0.999997001129319
6.580	0.408506509175822	0.999997018169080
6.581	0.408505388248159	0.999997035097313
6.582	0.408504273672861	0.999997051913041
6.583	0.408503165417642	0.999997068615054
6.584	0.408502063448850	0.999997085201962
6.585	0.408500967694181	0.999997101672275
6.586	0.408499878139537	0.999997118024528
6.587	0.408498794714433	0.999997134257409
6.588	0.408497717388855	0.999997150369871
6.589	0.408496646115964	0.999997166361218
6.590	0.408495580864837	0.999997182231195
6.591	0.408494521549983	0.999997197979990
6.592	0.408493468146389	0.999997213608178
6.593	0.408492420627226	0.999997229116645
6.594	0.408491378918825	0.999997244506440
6.595	0.408490342992536	0.999997259778632
6.596	0.408489312808797	0.999997274934143
6.597	0.408488288311673	0.999997289973618
6.598	0.408487269456145	0.999997304897296
6.599	0.408486256217202	0.999997319704965
6.600	0.408485248541183	0.999997334395949
6.601	0.408484246380795	0.999997348969172
6.602	0.408483249684195	0.999997363423249
6.603	0.408482258422282	0.999997377756630
6.604	0.408481272528206	0.999997391967751
6.605	0.408480291979231	0.999997406055186
6.606	0.408479316715784	0.999997420017778
6.607	0.408478346700576	0.999997433854731
6.608	0.408477381860848	0.999997447565645
6.609	0.408476422183412	0.999997461150516
6.610	0.408475467588687	0.999997474609666
6.611	0.408474518029379	0.999997487943656
6.612	0.408473573486845	0.999997501153164
6.613	0.408472633930614	0.999997514238856
6.614	0.408471699261099	0.999997527201279
6.615	0.408470769452833	0.999997540040772
6.616	0.408469844465799	0.999997552757428
6.617	0.408468924244062	0.999997565351104
6.618	0.408468008751697	0.999997577821463
6.619	0.408467097940047	0.999997590168070
6.620	0.408466191741809	0.999997602390499
6.621	0.408465290131971	0.999997614488451
6.622	0.408464393084159	0.999997626461850
6.623	0.408463500521066	0.999997638310925
6.624	0.408462612389030	0.999997650036232
6.625	0.408461728661678	0.999997661638641
6.626	0.408460849275343	0.999997673119272
6.627	0.408459974212292	0.999997684479390
6.628	0.408459103397945	0.999997695720280
6.629	0.408458236809565	0.999997706843104
6.630	0.408457374395312	0.999997717848774
6.631	0.408456516100159	0.999997728737858
6.632	0.408455661874996	0.999997739510508
6.633	0.408454811708907	0.999997750166488
6.634	0.408453965523677	0.999997760705179
6.635	0.408453123289746	0.999997771125709
6.636	0.408452284968917	0.999997781427081
6.637	0.408451450501616	0.999997791608325
6.638	0.408450619851465	0.999997801668658
6.639	0.408449792975716	0.999997811607602
6.640	0.408448969830260	0.999997821425096
6.641	0.408448150354616	0.999997831121529
6.642	0.408447334525590	0.999997840697734
6.643	0.408446522279064	0.999997850154928
6.644	0.408445713564106	0.999997859494603
6.645	0.408444908352067	0.999997868718395
6.646	0.408444106599745	0.999997877827943
6.647	0.408443308254846	0.999997886824734
6.648	0.408442513281443	0.999997895710016
6.649	0.408441721627241	0.999997904484722
6.650	0.408440933273596	0.999997913149429
6.651	0.408440148171849	0.999997921704436
6.652	0.408439366267430	0.999997930149803
6.653	0.408438587513047	0.999997938485469
6.654	0.408437811890508	0.999997946711384
6.655	0.408437039342061	0.999997954827615
6.656	0.408436269842241	0.999997962834457
6.657	0.408435503324199	0.999997970732484
6.658	0.408434739787026	0.999997978522575
6.659	0.408433979148867	0.999997986205870
6.660	0.408433221401538	0.999997993783712
6.661	0.408432466485010	0.999998001257526
6.662	0.408431714364269	0.999998008628716
6.663	0.408430965002026	0.999998015898523
6.664	0.408430218363719	0.999998023067935
6.665	0.408429474402965	0.999998030137618
6.666	0.408428733084293	0.999998037107895
6.667	0.408427994388603	0.999998043978775
6.668	0.408427258268603	0.999998050750034
6.669	0.408426524676543	0.999998057421333
6.670	0.408425793572860	0.999998063992348
6.671	0.408425064925723	0.999998070462924
6.672	0.408424338711029	0.999998076833195
6.673	0.408423614881940	0.999998083103675
6.674	0.408422893395255	0.999998089275309
6.675	0.408422174227781	0.999998095349466
6.676	0.408421457324494	0.999998101327875
6.677	0.408420742654016	0.999998107212526
6.678	0.408420030188609	0.999998113005553
6.679	0.408419319870973	0.999998118709026
6.680	0.408418611704747	0.999998124324848
6.681	0.408417905618080	0.999998129854643
6.682	0.408417201617340	0.999998135299658
6.683	0.408416499652049	0.999998140660737
6.684	0.408415799698560	0.999998145938345
6.685	0.408415101718674	0.999998151132646
6.686	0.408414405671465	0.999998156243612
6.687	0.408413711538287	0.999998161271157
6.688	0.408413019288673	0.999998166215275
6.689	0.408412328896247	0.999998171076161
6.690	0.408411640325994	0.999998175854302
6.691	0.408410953532439	0.999998180550515
6.692	0.408410268476928	0.999998185165946
6.693	0.408409585162190	0.999998189702010
6.694	0.408408903537293	0.999998194160313
6.695	0.408408223579499	0.999998198542511
6.696	0.408407545244700	0.999998202850212
6.697	0.408406868536076	0.999998207084845
6.698	0.408406193399514	0.999998211247580
6.699	0.408405519813641	0.999998215339265
6.700	0.408404847764359	0.999998219360456
6.701	0.408404177222565	0.999998223311453
6.702	0.408403508166884	0.999998227192417
6.703	0.408402840558210	0.999998231003417
6.704	0.408402174370167	0.999998234744634
6.705	0.408401509576379	0.999998238416464
6.706	0.408400846151380	0.999998242019614
6.707	0.408400184075163	0.999998245555149
6.708	0.408399523311800	0.999998249024515
6.709	0.408398863843559	0.999998252429476
6.710	0.408398205654066	0.999998255772035
6.711	0.408397548722405	0.999998259054307
6.712	0.408396893009467	0.999998262278378
6.713	0.408396238499790	0.999998265446162
6.714	0.408395585168364	0.999998268559270
6.715	0.408394933003365	0.999998271618949
6.716	0.408394282006611	0.999998274626023
6.717	0.408393632103980	0.999998277580924
6.718	0.408392983307749	0.999998280483755
6.719	0.408392335608824	0.999998283334403
6.720	0.408391688970823	0.999998286132682
6.721	0.408391043375559	0.999998288878471
6.722	0.408390398799384	0.999998291571855
6.723	0.408389755218650	0.999998294213228
6.724	0.408389112644272	0.999998296803343
6.725	0.408388471028047	0.999998299343334
6.726	0.408387830360425	0.999998301834674
6.727	0.408387190621397	0.999998304279080
6.728	0.408386551801414	0.999998306678400
6.729	0.408385913874099	0.999998309034483
6.730	0.408385276819899	0.999998311349041
6.731	0.408384640637451	0.999998313623546
6.732	0.408384005304470	0.999998315859155
6.733	0.408383370813681	0.999998318056703
6.734	0.408382737150532	0.999998320216704
6.735	0.408382104288194	0.999998322339440
6.736	0.408381472214387	0.999998324425064
6.737	0.408380840932750	0.999998326473726
6.738	0.408380210417363	0.999998328485705
6.739	0.408379580645942	0.999998330461509
6.740	0.408378951608029	0.999998332401945
6.741	0.408378323285433	0.999998334308158
6.742	0.408377695672698	0.999998336181603
6.743	0.408377068778918	0.999998338023977
6.744	0.408376442563622	0.999998339837111
6.745	0.408375817034084	0.999998341622848
6.746	0.408375192167114	0.999998343382894
6.747	0.408374567948613	0.999998345118712
6.748	0.408373944410869	0.999998346831422
6.749	0.408373321506133	0.999998348521759
6.750	0.408372699229858	0.999998350190076
6.751	0.408372077580680	0.999998351836405
6.752	0.408371456540408	0.999998353460554
6.753	0.408370836112681	0.999998355062241
6.754	0.408370216287494	0.999998356641239
6.755	0.408369597051660	0.999998358197513
6.756	0.408368978382896	0.999998359731328
6.757	0.408368360298027	0.999998361243323
6.758	0.408367742772043	0.999998362734528
6.759	0.408367125819495	0.999998364206332
6.760	0.408366509411280	0.999998365660404
6.761	0.408365893545124	0.999998367098577
6.762	0.408365278222391	0.999998368522703
6.763	0.408364663437624	0.999998369934520
6.764	0.408364049192642	0.999998371335530
6.765	0.408363435454248	0.999998372726903
6.766	0.408362822239724	0.999998374109440
6.767	0.408362209557708	0.999998375483581
6.768	0.408361597387739	0.999998376849460
6.769	0.408360985718900	0.999998378207013
6.770	0.408360374566200	0.999998379556093
6.771	0.408359763924182	0.999998380896611
6.772	0.408359153793754	0.999998382228656
6.773	0.408358544159000	0.999998383552586
6.774	0.408357935026288	0.999998384869081
6.775	0.408357326371970	0.999998386179142
6.776	0.408356718223331	0.999998387484046
6.777	0.408356110549448	0.999998388785257
6.778	0.408355503383064	0.999998390084314
6.779	0.408354896702349	0.999998391382682
6.780	0.408354290515035	0.999998392681658
6.781	0.408353684814756	0.999998393982241
6.782	0.408353079604694	0.999998395285084
6.783	0.408352474879393	0.999998396590480
6.784	0.408351870657953	0.999998397898399
6.785	0.408351266924001	0.999998399208571
6.786	0.408350663684359	0.999998400520609
6.787	0.408350060954945	0.999998401834141
6.788	0.408349458719840	0.999998403148950
6.789	0.408348856953580	0.999998404465082
6.790	0.408348255704823	0.999998405782932
6.791	0.408347654943100	0.999998407103272
6.792	0.408347054692968	0.999998408427230
6.793	0.408346454933962	0.999998409756221
6.794	0.408345855665175	0.999998411091838
6.795	0.408345256918437	0.999998412435713
6.796	0.408344658673741	0.999998413789382
6.797	0.408344060938816	0.999998415154145
6.798	0.408343463730944	0.999998416530978
6.799	0.408342867036026	0.999998417920464
6.800	0.408342270874527	0.999998419322799
6.801	0.408341675238262	0.999998420737834
6.802	0.408341080137689	0.999998422165171
6.803	0.408340485565532	0.999998423604285
6.804	0.408339891542710	0.999998425054660
6.805	0.408339298076498	0.999998426515931
6.806	0.408338705162350	0.999998427987988
6.807	0.408338112810270	0.999998429471042
6.808	0.408337521022986	0.999998430965659
6.809	0.408336929795951	0.999998432472716
6.810	0.408336339146445	0.999998433993343
6.811	0.408335749077196	0.999998435528799
6.812	0.408335159582293	0.999998437080352
6.813	0.408334570672650	0.999998438649141
6.814	0.408333982360546	0.999998440236074
6.815	0.408333394635520	0.999998441841735
6.816	0.408332807513034	0.999998443466355
6.817	0.408332221020828	0.999998445109832
6.818	0.408331635149352	0.999998446771790
6.819	0.408331049916342	0.999998448451687
6.820	0.408330465320887	0.999998450148938
6.821	0.408329881359805	0.999998451863057
6.822	0.408329298045828	0.999998453593770
6.823	0.408328715394873	0.999998455341104
6.824	0.408328133383293	0.999998457105437
6.825	0.408327552059291	0.999998458887500
6.826	0.408326971407405	0.999998460688311
6.827	0.408326391460832	0.999998462509086
6.828	0.408325812193652	0.999998464351112
6.829	0.408325233607229	0.999998466215607
6.830	0.408324655736578	0.999998468103586
6.831	0.408324078574879	0.999998470015761
6.832	0.408323502146232	0.999998471952464
6.833	0.408322926452001	0.999998473913637
6.834	0.408322351501283	0.999998475898863
6.835	0.408321777310448	0.999998477907453
6.836	0.408321203864944	0.999998479938561
6.837	0.408320631206152	0.999998481991324
6.838	0.408320059320431	0.999998484065004
6.839	0.408319488215057	0.999998486159108
6.840	0.408318917904580	0.999998488273468
6.841	0.408318348392641	0.999998490408279
6.842	0.408317779702429	0.999998492564095
6.843	0.408317211817121	0.999998494741755
6.844	0.408316644763545	0.999998496942287
6.845	0.408316078548069	0.999998499166779
6.846	0.408315513156140	0.999998501416239
6.847	0.408314948644147	0.999998503691473
6.848	0.408314384983441	0.999998505992985
6.849	0.408313822191303	0.999998508320929
6.850	0.408313260286832	0.999998510675098
6.851	0.408312699265025	0.999998513054974
6.852	0.408312139137706	0.999998515459820
6.853	0.408311579939891	0.999998517888794
6.854	0.408311021658847	0.999998520341092
6.855	0.408310464313672	0.999998522816066
6.856	0.408309907894363	0.999998525313335
6.857	0.408309352435481	0.999998527832844
6.858	0.408308797901555	0.999998530374880
6.859	0.408308244339878	0.999998532940043
6.860	0.408307691750451	0.999998535529157
6.861	0.408307140147372	0.999998538143164
6.862	0.408306589532458	0.999998540782987
6.863	0.408306039927993	0.999998543449399
6.864	0.408305491323063	0.999998546142909
6.865	0.408304943738131	0.999998548863678
6.866	0.408304397188203	0.999998551611495
6.867	0.408303851670553	0.999998554385786
6.868	0.408303307206552	0.999998557185692
6.869	0.408302763810298	0.999998560010173
6.870	0.408302221486792	0.999998562858142
6.871	0.408301680229670	0.999998565728607
6.872	0.408301140068488	0.999998568620795
6.873	0.408300600993698	0.999998571534246
6.874	0.408300063010756	0.999998574468869
6.875	0.408299526148767	0.999998577424938
6.876	0.408298990415915	0.999998580403047
6.877	0.408298455799013	0.999998583404013
6.878	0.408297922328075	0.999998586428747
6.879	0.408297390002190	0.999998589478126
6.880	0.408296858817266	0.999998592552849
6.881	0.408296328803772	0.999998595653335
6.882	0.408295799954431	0.999998598779644
6.883	0.408295272298801	0.999998601931469
6.884	0.408294745826424	0.999998605108155
6.885	0.408294220560492	0.999998608308780
6.886	0.408293696513738	0.999998611532271
6.887	0.408293173690254	0.999998614777539
6.888	0.408292652085493	0.999998618043606
6.889	0.408292131717190	0.999998621329728
6.890	0.408291612585799	0.999998624635474
6.891	0.408291094708602	0.999998627960760
6.892	0.408290578094238	0.999998631305837
6.893	0.408290062749984	0.999998634671225
6.894	0.408289548671746	0.999998638057612
6.895	0.408289035855887	0.999998641465728
6.896	0.408288524354248	0.999998644896208
6.897	0.408288014142727	0.999998648349479
6.898	0.408287505223598	0.999998651825650
6.899	0.408286997628693	0.999998655324485
6.900	0.408286491351646	0.999998658845381
6.901	0.408285986405190	0.999998662387435
6.902	0.408285482808424	0.999998665949537
6.903	0.408284980544522	0.999998669530483
6.904	0.408284479648046	0.999998673129125
6.905	0.408283980112174	0.999998676744495
6.906	0.408283481925992	0.999998680375916
6.907	0.408282985125879	0.999998684023057
6.908	0.408282489704106	0.999998687685957
6.909	0.408281995673406	0.999998691364985
6.910	0.408281503013768	0.999998695060766
6.911	0.408281011773397	0.999998698774046
6.912	0.408280521918641	0.999998702505582
6.913	0.408280033469509	0.999998706255987
6.914	0.408279546444646	0.999998710025610
6.915	0.408279060854511	0.999998713814471
6.916	0.408278576687735	0.999998717622204
6.917	0.408278093967965	0.999998721448083
6.918	0.408277612684287	0.999998725291086
6.919	0.408277132864441	0.999998729149999
6.920	0.408276654496149	0.999998733023549
6.921	0.408276177591688	0.999998736910542
6.922	0.408275702146966	0.999998740809990
6.923	0.408275228182447	0.999998744721204
6.924	0.408274755685397	0.999998748643855
6.925	0.408274284671734	0.999998752577964
6.926	0.408273815147368	0.999998756523854
6.927	0.408273347117301	0.999998760482066
6.928	0.408272880577897	0.999998764453265
6.929	0.408272415532792	0.999998768438065
6.930	0.408271952003361	0.999998772436907
6.931	0.408271489981871	0.999998776449962
6.932	0.408271029481512	0.999998780477059
6.933	0.408270570498644	0.999998784517673
6.934	0.408270113033723	0.999998788570945
6.935	0.408269657097208	0.999998792635777
6.936	0.408269202708652	0.999998796710934
6.937	0.408268749844410	0.999998800795183
6.938	0.408268298524490	0.999998804887428
6.939	0.408267848740707	0.999998808986822
6.940	0.408267400507157	0.999998813092845
6.941	0.408266953824750	0.999998817205341
6.942	0.408266508692122	0.999998821324495
6.943	0.408266065117005	0.999998825450771
6.944	0.408265623105308	0.999998829584801
6.945	0.408265182652485	0.999998833727262
6.946	0.408264743754899	0.999998837878733
6.947	0.408264306427100	0.999998842039573
6.948	0.408263870659994	0.999998846209824
6.949	0.408263436469497	0.999998850389165
6.950	0.408263003857883	0.999998854576901
6.951	0.408262572831518	0.999998858772029
6.952	0.408262143383126	0.999998862973319
6.953	0.408261715534081	0.999998867179448
6.954	0.408261289257553	0.999998871389138
6.955	0.408260864569002	0.999998875601284
6.956	0.408260441472976	0.999998879815070
6.957	0.408260019964928	0.999998884030024
6.958	0.408259600040310	0.999998888246050
6.959	0.408259181721405	0.999998892463387
6.960	0.408258764982747	0.999998896682537
6.961	0.408258349847984	0.999998900904140
6.962	0.408257936295740	0.999998905128853
6.963	0.408257524331475	0.999998909357206
6.964	0.408257113964282	0.999998913589487
6.965	0.408256705193253	0.999998917825661
6.966	0.408256298010656	0.999998922065330
6.967	0.408255892439684	0.999998926307752
6.968	0.408255488459872	0.999998930551898
6.969	0.408255086080317	0.999998934796564
6.970	0.408254685310567	0.999998939040499
6.971	0.408254286138799	0.999998943282538
6.972	0.408253888565923	0.999998947521723
6.973	0.408253492595577	0.999998951757405
6.974	0.408253098196838	0.999998955989285
6.975	0.408252705422910	0.999998960217418
6.976	0.408252314231049	0.999998964442167
6.977	0.408251924625802	0.999998968664103
6.978	0.408251536603984	0.999998972883892
6.979	0.408251150176966	0.999998977102150
6.980	0.408250765341563	0.999998981319320
6.981	0.408250382106417	0.999998985535564
6.982	0.408250000455610	0.999998989750698
6.983	0.408249620390507	0.999998993964171
6.984	0.408249241927479	0.999998998175104
6.985	0.408248865050155	0.999999002382366
6.986	0.408248489744892	0.999999006584696
6.987	0.408248116028972	0.999999010780838
6.988	0.408247743890115	0.999999014969675
6.989	0.408247373320592	0.999999019150345
6.990	0.408247004333589	0.999999023322324
6.991	0.408246636922286	0.999999027485461
6.992	0.408246271073494	0.999999031639957
6.993	0.408245906785851	0.999999035786305
6.994	0.408245544049805	0.999999039925181
6.995	0.408245182881728	0.999999044057318
6.996	0.408244823277983	0.999999048183361
6.997	0.408244465230382	0.999999052303749
6.998	0.408244108728923	0.999999056418612
6.999	0.408243753792249	0.999999060527728
7	0.408243400384436	0.999999064630506
7.001	0.408243048530039	0.999999068726049
7.002	0.408242698225877	0.999999072813236
7.003	0.408242349451939	0.999999076890855
7.004	0.408242002215047	0.999999080957732
7.005	0.408241656511109	0.999999085012868
7.006	0.408241312335576	0.999999089055542
7.007	0.408240969668441	0.999999093085377
7.008	0.408240628518342	0.999999097102357
7.009	0.408240288882553	0.999999101106804
7.010	0.408239950771986	0.999999105099290
7.011	0.408239614158447	0.999999109080520
7.012	0.408239279042391	0.999999113051212
7.013	0.408238945411085	0.999999117011956
7.014	0.408238613279082	0.999999120963117
7.015	0.408238282646380	0.999999124904698
7.016	0.408237953492517	0.999999128836354
7.017	0.408237625799757	0.999999132757403
7.018	0.408237299594020	0.999999136666885
7.019	0.408236974850752	0.999999140563670
7.020	0.408236651574953	0.999999144446585
7.021	0.408236329762076	0.999999148314558
7.022	0.408236009406664	0.999999152166732
7.023	0.408235690492347	0.999999156002566
7.024	0.408235373032767	0.999999159821884
7.025	0.408235057002457	0.999999163624869
7.026	0.408234742408695	0.999999167412022
7.027	0.408234429246022	0.999999171184062
7.028	0.408234117495340	0.999999174941801
7.029	0.408233807162105	0.999999178686011
7.030	0.408233498218578	0.999999182417290
7.031	0.408233190704777	0.999999186135956
7.032	0.408232884580229	0.999999189841978
7.033	0.408232579843570	0.999999193534961
7.034	0.408232276506624	0.999999197214171
7.035	0.408231974558021	0.999999200878623
7.036	0.408231673970022	0.999999204527194
7.037	0.408231374780826	0.999999208158759
7.038	0.408231076931770	0.999999211772330
7.039	0.408230780448321	0.999999215367164
7.040	0.408230485339573	0.999999218942852
7.041	0.408230191549137	0.999999222499365
7.042	0.408229899088838	0.999999226037008
7.043	0.408229607965950	0.999999229556380
7.044	0.408229318179110	0.999999233058269
7.045	0.408229029706035	0.999999236543516
7.046	0.408228742543542	0.999999240012876
7.047	0.408228456687084	0.999999243466905
7.048	0.408228172122108	0.999999246905855
7.049	0.408227888850433	0.999999250329625
7.050	0.408227606874334	0.999999253737759
7.051	0.408227326181986	0.999999257129499
7.052	0.408227046755201	0.999999260503872
7.053	0.408226768608529	0.999999263859818
7.054	0.408226491710138	0.999999267196326
7.055	0.408226216078674	0.999999270512561
7.056	0.408225941675028	0.999999273807974
7.057	0.408225668527848	0.999999277082362
7.058	0.408225396579837	0.999999280335889
7.059	0.408225125878289	0.999999283569051
7.060	0.408224856406378	0.999999286782597
7.061	0.408224588117264	0.999999289977412
7.062	0.408224321052785	0.999999293154383
7.063	0.408224055170649	0.999999296314266
7.064	0.408223790469492	0.999999299457570
7.065	0.408223526964321	0.999999302584472
7.066	0.408223264629669	0.999999305694786
7.067	0.408223003463263	0.999999308787977
7.068	0.408222743467832	0.999999311863226
7.069	0.408222484635189	0.999999314919536
7.070	0.408222226942144	0.999999317955872
7.071	0.408221970396880	0.999999320971285
7.072	0.408221714978026	0.999999323965050
7.073	0.408221460689674	0.999999326936752
7.074	0.408221207509087	0.999999329886337
7.075	0.408220955415800	0.999999332814121
7.076	0.408220704435280	0.999999335720734
7.077	0.408220454553430	0.999999338607027
7.078	0.408220205764792	0.999999341473954
7.079	0.408219958045265	0.999999344322432
7.080	0.408219711388483	0.999999347153209
7.081	0.408219465797174	0.999999349966753
7.082	0.408219221260879	0.999999352763197
7.083	0.408218977778688	0.999999355542307
7.084	0.408218735347873	0.999999358303520
7.085	0.408218493942968	0.999999361046023
7.086	0.408218253571249	0.999999363768865
7.087	0.408218014220893	0.999999366471098
7.088	0.408217775882804	0.999999369151906
7.089	0.408217538559711	0.999999371810722
7.090	0.408217302219782	0.999999374447310
7.091	0.408217066889392	0.999999377061796
7.092	0.408216832530798	0.999999379654655
7.093	0.408216599156276	0.999999382226645
7.094	0.408216366733996	0.999999384778699
7.095	0.408216135268958	0.999999387311810
7.096	0.408215904769804	0.999999389826871
7.097	0.408215675216525	0.999999392324573
7.098	0.408215446589566	0.999999394805298
7.099	0.408215218890746	0.999999397269073
7.100	0.408214992128251	0.999999399715567
7.101	0.408214766280253	0.999999402144142
7.102	0.408214541347661	0.999999404553947
7.103	0.408214317315014	0.999999406944039
7.104	0.408214094184586	0.999999409313529
7.105	0.408213871935914	0.999999411661704
7.106	0.408213650581274	0.999999413988140
7.107	0.408213430107480	0.999999416292760
7.108	0.408213210476788	0.999999418575859
7.109	0.408212991730125	0.999999420838068
7.110	0.408212773804735	0.999999423080274
7.111	0.408212556733815	0.999999425303498
7.112	0.408212340507362	0.999999427508776
7.113	0.408212125090358	0.999999429697007
7.114	0.408211910500086	0.999999431868850
7.115	0.408211696716535	0.999999434024632
7.116	0.408211483764262	0.999999436164314
7.117	0.408211271597338	0.999999438287510
7.118	0.408211060229405	0.999999440393549
7.119	0.408210849654097	0.999999442481578
7.120	0.408210639873687	0.999999444550699
7.121	0.408210430854069	0.999999446600106
7.122	0.408210222599791	0.999999448629201
7.123	0.408210015129043	0.999999450637696
7.124	0.408209808394076	0.999999452625663
7.125	0.408209602411716	0.999999454593534
7.126	0.408209397153314	0.999999456542050
7.127	0.408209192639333	0.999999458472167
7.128	0.408208988844763	0.999999460384940
7.129	0.408208785775969	0.999999462281386
7.130	0.408208583407031	0.999999464162351
7.131	0.408208381741588	0.999999466028403
7.132	0.408208180798283	0.999999467879765
7.133	0.408207980542102	0.999999469716299
7.134	0.408207780978046	0.999999471537536
7.135	0.408207582091109	0.999999473342759
7.136	0.408207383897206	0.999999475131115
7.137	0.408207186365871	0.999999476901755
7.138	0.408206989489372	0.999999478653964
7.139	0.408206793284990	0.999999480387281
7.140	0.408206597724529	0.999999482101575
7.141	0.408206402812084	0.999999483797082
7.142	0.408206208523097	0.999999485474386
7.143	0.408206014863026	0.999999487134356
7.144	0.408205821835963	0.999999488778038
7.145	0.408205629418262	0.999999490406528
7.146	0.408205437611286	0.999999492020835
7.147	0.408205246414127	0.999999493621754
7.148	0.408205055802227	0.999999495209773
7.149	0.408204865792413	0.999999496785015
7.150	0.408204676377864	0.999999498347254
7.151	0.408204487541752	0.999999499895942
7.152	0.408204299289082	0.999999501430313
7.153	0.408204111626674	0.999999502949515
7.154	0.408203924527243	0.999999504452734
7.155	0.408203737989425	0.999999505939335
7.156	0.408203552009581	0.999999507408963
7.157	0.408203366575890	0.999999508861613
7.158	0.408203181696990	0.999999510297641
7.159	0.408202997348326	0.999999511717743
7.160	0.408202813535809	0.999999513122863
7.161	0.408202630251253	0.999999514514088
7.162	0.408202447493750	0.999999515892506
7.163	0.408202265249201	0.999999517259080
7.164	0.408202083510332	0.999999518614524
7.165	0.408201902270775	0.999999519959225
7.166	0.408201721553724	0.999999521293205
7.167	0.408201541336894	0.999999522616140
7.168	0.408201361612555	0.999999523927421
7.169	0.408201182380253	0.999999525226262
7.170	0.408201003630438	0.999999526511831
7.171	0.408200825368112	0.999999527783383
7.172	0.408200647582362	0.999999529040391
7.173	0.408200470270458	0.999999530282634
7.174	0.408200293427399	0.999999531510251
7.175	0.408200117042270	0.999999532723733
7.176	0.408199941099156	0.999999533923885
7.177	0.408199765606241	0.999999535111728
7.178	0.408199590558070	0.999999536288374
7.179	0.408199415959643	0.999999537454893
7.180	0.408199241795046	0.999999538612177
7.181	0.408199068057456	0.999999539760841
7.182	0.408198894762336	0.999999540901155
7.183	0.408198721902863	0.999999542033015
7.184	0.408198549451754	0.999999543155988
7.185	0.408198377433109	0.999999544269389
7.186	0.408198205849658	0.999999545372395
7.187	0.408198034665929	0.999999546464179
7.188	0.408197863888745	0.999999547544053
7.189	0.408197693530838	0.999999548611574
7.190	0.408197523547187	0.999999549666633
7.191	0.408197353965534	0.999999550709483
7.192	0.408197184779510	0.999999551740727
7.193	0.408197015975929	0.999999552761255
7.194	0.408196847571617	0.999999553772133
7.195	0.408196679535649	0.999999554774478
7.196	0.408196511869846	0.999999555769319
7.197	0.408196344589214	0.999999556757474
7.198	0.408196177673744	0.999999557739457
7.199	0.408196011131167	0.999999558715418
7.200	0.408195844956936	0.999999559685149
7.201	0.408195679140590	0.999999560648128
7.202	0.408195513680766	0.999999561603614
7.203	0.408195348581558	0.999999562550776
7.204	0.408195183846146	0.999999563488824
7.205	0.408195019449067	0.999999564417139
7.206	0.408194855411239	0.999999565335387
7.207	0.408194691719473	0.999999566243575
7.208	0.408194528368767	0.999999567142074
7.209	0.408194365347754	0.999999568031587
7.210	0.408194202670074	0.999999568913064
7.211	0.408194040318904	0.999999569787594
7.212	0.408193878288785	0.999999570656266
7.213	0.408193716601545	0.999999571520037
7.214	0.408193555233993	0.999999572379618
7.215	0.408193394185219	0.999999573235386
7.216	0.408193233454313	0.999999574087352
7.217	0.408193073052189	0.999999574935180
7.218	0.408192912974300	0.999999575778251
7.219	0.408192753202002	0.999999576615761
7.220	0.408192593734839	0.999999577446866
7.221	0.408192434595094	0.999999578270805
7.222	0.408192275755482	0.999999579087037
7.223	0.408192117227827	0.999999579895325
7.224	0.408191959001670	0.999999580695793
7.225	0.408191801076555	0.999999581488922
7.226	0.408191643452483	0.999999582275506
7.227	0.408191486100804	0.999999583056551
7.228	0.408191329071542	0.999999583833158
7.229	0.408191172334227	0.999999584606386
7.230	0.408191015867942	0.999999585377118
7.231	0.408190859711340	0.999999586145956
7.232	0.408190703838045	0.999999586913154
7.233	0.408190548249877	0.999999587678598
7.234	0.408190392951838	0.999999588441839
7.235	0.408190237958024	0.999999589202172
7.236	0.408190083226600	0.999999589958754
7.237	0.408189928783941	0.999999590710737
7.238	0.408189774627772	0.999999591457407
7.239	0.408189620748999	0.999999592198297
7.240	0.408189467146713	0.999999592933268
7.241	0.408189313820003	0.999999593662542
7.242	0.408189160757502	0.999999594386690
7.243	0.408189007981491	0.999999595106564
7.244	0.408188855473782	0.999999595823194
7.245	0.408188703242104	0.999999596537658
7.246	0.408188551266449	0.999999597250945
7.247	0.408188399564551	0.999999597963837
7.248	0.408188248142778	0.999999598676800
7.249	0.408188096983849	0.999999599389951
7.250	0.408187946103226	0.999999600103030
7.251	0.408187795488630	0.999999600815476
7.252	0.408187645121416	0.999999601526512
7.253	0.408187495042057	0.999999602235266
7.254	0.408187345208717	0.999999602940907
7.255	0.408187195647315	0.999999603642782
7.256	0.408187046354669	0.999999604340514
7.257	0.408186897320775	0.999999605034074
7.258	0.408186748554726	0.999999605723796
7.259	0.408186600046520	0.999999606410344
7.260	0.408186451792517	0.999999607094631
7.261	0.408186303804996	0.999999607777710
7.262	0.408186156054853	0.999999608460639
7.263	0.408186008575285	0.999999609144314
7.264	0.408185861351740	0.999999609829413
7.265	0.408185714396495	0.999999610516274
7.266	0.408185567670444	0.999999611204865
7.267	0.408185421241342	0.999999611894801
7.268	0.408185275049618	0.999999612585421
7.269	0.408185129123467	0.999999613275866
7.270	0.408184983446063	0.999999613965236
7.271	0.408184838035595	0.999999614652725
7.272	0.408184692889790	0.999999615337732
7.273	0.408184548001827	0.999999616019969
7.274	0.408184403383075	0.999999616699499
7.275	0.408184259007612	0.999999617376749
7.276	0.408184114881351	0.999999618052451
7.277	0.408183971014751	0.999999618727555
7.278	0.408183827402354	0.999999619403107
7.279	0.408183684049618	0.999999620080105
7.280	0.408183540945174	0.999999620759375
7.281	0.408183398104484	0.999999621441463
7.282	0.408183255520271	0.999999622126566
7.283	0.408183113187533	0.999999622814514
7.284	0.408182971118094	0.999999623504804
7.285	0.408182829311954	0.999999624196679
7.286	0.408182687768203	0.999999624889249
7.287	0.408182546496391	0.999999625581603
7.288	0.408182405474236	0.999999626272980
7.289	0.408182264709467	0.999999626962862
7.290	0.408182124209816	0.999999627651057
7.291	0.408181983981649	0.999999628337738
7.292	0.408181843999046	0.999999629023419
7.293	0.408181704261551	0.999999629708906
7.294	0.408181564792812	0.999999630395162
7.295	0.408181425577823	0.999999631083215
7.296	0.408181286631589	0.999999631773998
7.297	0.408181147939558	0.999999632468232
7.298	0.408181009509462	0.999999633166326
7.299	0.408180871347668	0.999999633868329
7.300	0.408180733447352	0.999999634573930
7.301	0.408180595828526	0.999999635282505
7.302	0.408180458469815	0.999999635993210
7.303	0.408180321382133	0.999999636705107
7.304	0.408180184556386	0.999999637417324
7.305	0.408180048010308	0.999999638129105
7.306	0.408179911726165	0.999999638840027
7.307	0.408179775704866	0.999999639549999
7.308	0.408179639961418	0.999999640259287
7.309	0.408179504468990	0.999999640968498
7.310	0.408179369261688	0.999999641678483
7.311	0.408179234297222	0.999999642390232
7.312	0.408179099616518	0.999999643104734
7.313	0.408178965199568	0.999999643822850
7.314	0.408178831055011	0.999999644545191
7.315	0.408178697194217	0.999999645272036
7.316	0.408178563604452	0.999999646003298
7.317	0.408178430287080	0.999999646738537
7.318	0.408178297254381	0.999999647477028
7.319	0.408178164485889	0.999999648217868
7.320	0.408178032001160	0.999999648960102
7.321	0.408177899796101	0.999999649702860
7.322	0.408177767879351	0.999999650445497
7.323	0.408177636242272	0.999999651187663
7.324	0.408177504880314	0.999999651929363
7.325	0.408177373794842	0.999999652670976
7.326	0.408177242984038	0.999999653413160
7.327	0.408177112471549	0.999999654156815
7.328	0.408176982226905	0.999999654902922
7.329	0.408176852276483	0.999999655652421
7.330	0.408176722606186	0.999999656406078
7.331	0.408176593211920	0.999999657164377
7.332	0.408176464119606	0.999999657927452
7.333	0.408176335300141	0.999999658695075
7.334	0.408176206783082	0.999999659466679
7.335	0.408176078556608	0.999999660241446
7.336	0.408175950600253	0.999999661018422
7.337	0.408175822949033	0.999999661796649
7.338	0.408175695590217	0.999999662575299
7.339	0.408175568513343	0.999999663353797
7.340	0.408175441744334	0.999999664131902
7.341	0.408175315269091	0.999999664909732
7.342	0.408175189080794	0.999999665687748
7.343	0.408175063198996	0.999999666466692
7.344	0.408174937605963	0.999999667247496
7.345	0.408174812309426	0.999999668031131
7.346	0.408174687315750	0.999999668818481
7.347	0.408174562616750	0.999999669610219
7.348	0.408174438225615	0.999999670406705
7.349	0.408174314116422	0.999999671207940
7.350	0.408174190316004	0.999999672013562
7.351	0.408174066818901	0.999999672822897
7.352	0.408173943630118	0.999999673635052
7.353	0.408173820753291	0.999999674449039
7.354	0.408173698173414	0.999999675263911
7.355	0.408173575898218	0.999999676078902
7.356	0.408173453933614	0.999999676893523
7.357	0.408173332284150	0.999999677707627
7.358	0.408173210941186	0.999999678521434
7.359	0.408173089885167	0.999999679335489
7.360	0.408172969145198	0.999999680150597
7.361	0.408172848719914	0.999999680967694
7.362	0.408172728602040	0.999999681787723
7.363	0.408172608797486	0.999999682611493
7.364	0.408172489310346	0.999999683439564
7.365	0.408172370136981	0.999999684272169
7.366	0.408172251259657	0.999999685109170
7.367	0.408172132701111	0.999999685950087
7.368	0.408172014474076	0.999999686794147
7.369	0.408171896547174	0.999999687640404
7.370	0.408171778941778	0.999999688487860
7.371	0.408171661671531	0.999999689335613
7.372	0.408171544709603	0.999999690182959
7.373	0.408171428079640	0.999999691029518
7.374	0.408171311756632	0.999999691875256
7.375	0.408171195749219	0.999999692720503
7.376	0.408171080076045	0.999999693565893
7.377	0.408170964708916	0.999999694412287
7.378	0.408170849662838	0.999999695260625
7.379	0.408170734936448	0.999999696111808
7.380	0.408170620526107	0.999999696966566
7.381	0.408170506440001	0.999999697825345
7.382	0.408170392681768	0.999999698688246
7.383	0.408170279260958	0.999999699555000
7.384	0.408170166156197	0.999999700425005
7.385	0.408170053394315	0.999999701297406
7.386	0.408169940951211	0.999999702171211
7.387	0.408169828844621	0.999999703045425
7.388	0.408169717059536	0.999999703919186
7.389	0.408169605585044	0.999999704791880
7.390	0.408169494468893	0.999999705663225
7.391	0.408169383657878	0.999999706533303
7.392	0.408169273196108	0.999999707402543
7.393	0.408169163050843	0.999999708271656
7.394	0.408169053236179	0.999999709141536
7.395	0.408168943760302	0.999999710013121
7.396	0.408168834599110	0.999999710887263
7.397	0.408168725767155	0.999999711764603
7.398	0.408168617260799	0.999999712645476
7.399	0.408168509103234	0.999999713529852
7.400	0.408168401266721	0.999999714417346
7.401	0.408168293772178	0.999999715307259
7.402	0.408168186613693	0.999999716198674
7.403	0.408168079785810	0.999999717090574
7.404	0.408167973284435	0.999999717982007
7.405	0.408167867134580	0.999999718872170
7.406	0.408167761322147	0.999999719760552
7.407	0.408167655847137	0.999999720646987
7.408	0.408167550684084	0.999999721531672
7.409	0.408167445878917	0.999999722415133
7.410	0.408167341398894	0.999999723298139
7.411	0.408167237251746	0.999999724181627
7.412	0.408167133433381	0.999999725066503
7.413	0.408167029961987	0.999999725953557
7.414	0.408166926802551	0.999999726843325
7.415	0.408166824003729	0.999999727736016
7.416	0.408166721534599	0.999999728631473
7.417	0.408166619407439	0.999999729529189
7.418	0.408166517602240	0.999999730428375
7.419	0.408166416143104	0.999999731328035
7.420	0.408166315024118	0.999999732227199
7.421	0.408166214247558	0.999999733124918
7.422	0.408166113801599	0.999999734020479
7.423	0.408166013688060	0.999999734913476
7.424	0.408165913922858	0.999999735803864
7.425	0.408165814473705	0.999999736691958
7.426	0.408165715371979	0.999999737578379
7.427	0.408165616604492	0.999999738463967
7.428	0.408165518176247	0.999999739349659
7.429	0.408165420067689	0.999999740236348
7.430	0.408165322297464	0.999999741124752
7.431	0.408165224878303	0.999999742015308
7.432	0.408165127782013	0.999999742908108
7.433	0.408165031033150	0.999999743802876
7.434	0.408164934613524	0.999999744699002
7.435	0.408164838542234	0.999999745595629
7.436	0.408164742806093	0.999999746491747
7.437	0.408164647409649	0.999999747386361
7.438	0.408164552344260	0.999999748278601
7.439	0.408164457611292	0.999999749167845
7.440	0.408164363212563	0.999999750053803
7.441	0.408164269150348	0.999999750936549
7.442	0.408164175412821	0.999999751816506
7.443	0.408164082013627	0.999999752694375
7.444	0.408163988949127	0.999999753571043
7.445	0.408163896214774	0.999999754447442
7.446	0.408163803805110	0.999999755324417
7.447	0.408163711740599	0.999999756202602
7.448	0.408163619989864	0.999999757082326
7.449	0.408163528582463	0.999999757963556
7.450	0.408163437498843	0.999999758845899
7.451	0.408163346731726	0.999999759728653
7.452	0.408163256312946	0.999999760610898
7.453	0.408163166233862	0.999999761491623
7.454	0.408163076473102	0.999999762369858
7.455	0.408162987044307	0.999999763244812
7.456	0.408162897962484	0.999999764115973
7.457	0.408162809186706	0.999999764983175
7.458	0.408162720736982	0.999999765846620
7.459	0.408162632625135	0.999999766706840
7.460	0.408162544847073	0.999999767564618
7.461	0.408162457398703	0.999999768420877
7.462	0.408162370249556	0.999999769276539
7.463	0.408162283422371	0.999999770132400
7.464	0.408162196918056	0.999999770989000
7.465	0.408162110744343	0.999999771846556
7.466	0.408162024902595	0.999999772704918
7.467	0.408161939370984	0.999999773563576
7.468	0.408161854161790	0.999999774421759
7.469	0.408161769300477	0.999999775278495
7.470	0.408161684723382	0.999999776132774
7.471	0.408161600500080	0.999999776983672
7.472	0.408161516584187	0.999999777830484
7.473	0.408161432997531	0.999999778672809
7.474	0.408161349721013	0.999999779510607
7.475	0.408161266760999	0.999999780344196
7.476	0.408161184107030	0.999999781174204
7.477	0.408161101757287	0.999999782001478
7.478	0.408161019714498	0.999999782826962
7.479	0.408160937993216	0.999999783651554
7.480	0.408160856575250	0.999999784475976
7.481	0.408160775487886	0.999999785300680
7.482	0.408160694694743	0.999999786125770
7.483	0.408160614219469	0.999999786950974
7.484	0.408160534066610	0.999999787775702
7.485	0.408160454204790	0.999999788599105
7.486	0.408160374658564	0.999999789420194
7.487	0.408160295435209	0.999999790237983
7.488	0.408160216496981	0.999999791051616
7.489	0.408160137884352	0.999999791860488
7.490	0.408160059560032	0.999999792664324
7.491	0.408159981537665	0.999999793463214
7.492	0.408159903829528	0.999999794257594
7.493	0.408159826424253	0.999999795048186
7.494	0.408159749315018	0.999999795835887
7.495	0.408159672498641	0.999999796621642
7.496	0.408159595973302	0.999999797406315
7.497	0.408159519754008	0.999999798190552
7.498	0.408159443811201	0.999999798974671
7.499	0.408159368168981	0.999999799758694
7.500	0.408159292820073	0.999999800542218
7.501	0.408159217764023	0.999999801324555
7.502	0.408159143026296	0.999999802104801
7.503	0.408159068562782	0.999999802881956
7.504	0.408158994388032	0.999999803655065
7.505	0.408158920524784	0.999999804423352
7.506	0.408158846938477	0.999999805186320
7.507	0.408158773651394	0.999999805943822
7.508	0.408158700637614	0.999999806696074
7.509	0.408158627903049	0.999999807443625
7.510	0.408158555451791	0.999999808187276
7.511	0.408158483277930	0.999999808927969
7.512	0.408158411373734	0.999999809666646
7.513	0.408158339764213	0.999999810404120
7.514	0.408158268427087	0.999999811140955
7.515	0.408158197370085	0.999999811877385
7.516	0.408158126589115	0.999999812613285
7.517	0.408158056067805	0.999999813348169
7.518	0.408157985846174	0.999999814081273
7.519	0.408157915901938	0.999999814811655
7.520	0.408157846223276	0.999999815538323
7.521	0.408157776828375	0.999999816260377
7.522	0.408157707693135	0.999999816977127
7.523	0.408157638830289	0.999999817688192
7.524	0.408157570226649	0.999999818393554
7.525	0.408157501894038	0.999999819093549
7.526	0.408157433821089	0.999999819788825
7.527	0.408157366016894	0.999999820480247
7.528	0.408157298455535	0.999999821168772
7.529	0.408157231162022	0.999999821855318
7.530	0.408157164139539	0.999999822540632
7.531	0.408157097362164	0.999999823225179
7.532	0.408157030851726	0.999999823909077
7.533	0.408156964593218	0.999999824592081
7.534	0.408156898607103	0.999999825273612
7.535	0.408156832859731	0.999999825952840
7.536	0.408156767383844	0.999999826628798
7.537	0.408156702150791	0.999999827300518
7.538	0.408156637165121	0.999999827967167
7.539	0.408156572442294	0.999999828628160
7.540	0.408156507976400	0.999999829283245
7.541	0.408156443731968	0.999999829932531
7.542	0.408156379736738	0.999999830576478
7.543	0.408156315982069	0.999999831215829
7.544	0.408156252473873	0.999999831851503
7.545	0.408156189201236	0.999999832484471
7.546	0.408156126177346	0.999999833115619
7.547	0.408156063394017	0.999999833745614
7.548	0.408156000829422	0.999999834374822
7.549	0.408155938520849	0.999999835003248
7.550	0.408155876419187	0.999999835630533
7.551	0.408155814581733	0.999999836256011
7.552	0.408155752965286	0.999999836878796
7.553	0.408155691594857	0.999999837497910
7.554	0.408155630445890	0.999999838112423
7.555	0.408155569526571	0.999999838721575
7.556	0.408155508835534	0.999999839324890
7.557	0.408155448367779	0.999999839922236
7.558	0.408155388136947	0.999999840513849
7.559	0.408155328129396	0.999999841100298
7.560	0.408155268341488	0.999999841682402
7.561	0.408155208774588	0.999999842261117
7.562	0.408155149414142	0.999999842837405
7.563	0.408155090278797	0.999999843412098
7.564	0.408155031352635	0.999999843985778
7.565	0.408154972637021	0.999999844558700
7.566	0.408154914142870	0.999999845130750
7.567	0.408154855868361	0.999999845701472
7.568	0.408154797803491	0.999999846270121
7.569	0.408154739955080	0.999999846835775
7.570	0.408154682305394	0.999999847397465
7.571	0.408154624885810	0.999999847954311
7.572	0.408154567672227	0.999999848505647
7.573	0.408154510664190	0.999999849051119
7.574	0.408154453853967	0.999999849590726
7.575	0.408154397254748	0.999999850124828
7.576	0.408154340857436	0.999999850654097
7.577	0.408154284659759	0.999999851179418
7.578	0.408154228655349	0.999999851701771
7.579	0.408154172851027	0.999999852222095
7.580	0.408154117234062	0.999999852741152
7.581	0.408154061825826	0.999999853259430
7.582	0.408154006592213	0.999999853777064
7.583	0.408153951567329	0.999999854293824
7.584	0.408153896731619	0.999999854809151
7.585	0.408153842095544	0.999999855322229
7.586	0.408153787642277	0.999999855832107
7.587	0.408153733387735	0.999999856337832
7.588	0.408153679336920	0.999999856838586
7.589	0.408153625453451	0.999999857333801
7.590	0.408153571755065	0.999999857823238
7.591	0.408153518255403	0.999999858307023
7.592	0.408153464929001	0.999999858785632
7.593	0.408153411767671	0.999999859259823
7.594	0.408153358808704	0.999999859730537
7.595	0.408153306005261	0.999999860198759
7.596	0.408153253385535	0.999999860665394
7.597	0.408153200939069	0.999999861131128
7.598	0.408153148667680	0.999999861596346
7.599	0.408153096571368	0.999999862061069
7.600	0.408153044670144	0.999999862524963
7.601	0.408152992933992	0.999999862987378
7.602	0.408152941367462	0.999999863447448
7.603	0.408152889964185	0.999999863904214
7.604	0.408152838745991	0.999999864356760
7.605	0.408152787685594	0.999999864804350
7.606	0.408152736796183	0.999999865246519
7.607	0.408152686061385	0.999999865683157
7.608	0.408152635493479	0.999999866114513
7.609	0.408152585095195	0.999999866541169
7.610	0.408152534853798	0.999999866963959
7.611	0.408152484774746	0.999999867383855
7.612	0.408152434865315	0.999999867801832
7.613	0.408152385087305	0.999999868218733
7.614	0.408152335481191	0.999999868635151
7.615	0.408152286033783	0.999999869051355
7.616	0.408152236747810	0.999999869467243
7.617	0.408152187626456	0.999999869882369
7.618	0.408152138646983	0.999999870295999
7.619	0.408152089826217	0.999999870707222
7.620	0.408152041158701	0.999999871115080
7.621	0.408151992631701	0.999999871518706
7.622	0.408151944271140	0.999999871917442
7.623	0.408151896057916	0.999999872310945
7.624	0.408151848000671	0.999999872699227
7.625	0.408151800080759	0.999999873082662
7.626	0.408151752306367	0.999999873461929
7.627	0.408151704662032	0.999999873837929
7.628	0.408151657155941	0.999999874211657
7.629	0.408151609804918	0.999999874584060
7.630	0.408151562586681	0.999999874955914
7.631	0.408151515506688	0.999999875327719
7.632	0.408151468574943	0.999999875699616
7.633	0.408151421792809	0.999999876071407
7.634	0.408151375125726	0.999999876442548
7.635	0.408151328615531	0.999999876812222
7.636	0.408151282236759	0.999999877179492
7.637	0.408151235997593	0.999999877543418
7.638	0.408151189908040	0.999999877903190
7.639	0.408151143939904	0.999999878258252
7.640	0.408151098130020	0.999999878608372
7.641	0.408151052442008	0.999999878953687
7.642	0.408151006875869	0.999999879294679
7.643	0.408150961429328	0.999999879632114
7.644	0.408150916115119	0.999999879966937
7.645	0.408150870937334	0.999999880300141
7.646	0.408150825879147	0.999999880632634
7.647	0.408150780939650	0.999999880965108
7.648	0.408150736118841	0.999999881297952
7.649	0.408150691419451	0.999999881631195
7.650	0.408150646860577	0.999999881964495
7.651	0.408150602450405	0.999999882297226
7.652	0.408150558138004	0.999999882628519
7.653	0.408150513942019	0.999999882957419
7.654	0.408150469871543	0.999999883283018
7.655	0.408150425938402	0.999999883604583
7.656	0.408150382122585	0.999999883921658
7.657	0.408150338413634	0.999999884234138
7.658	0.408150294812913	0.999999884542280
7.659	0.408150251338611	0.999999884846673
7.660	0.408150207982089	0.999999885148160
7.661	0.408150164750168	0.999999885447719
7.662	0.408150121631479	0.999999885746331
7.663	0.408150078606013	0.999999886044846
7.664	0.408150035696508	0.999999886343871
7.665	0.408149992907056	0.999999886643675
7.666	0.408149950230836	0.999999886944164
7.667	0.408149907659208	0.999999887244894
7.668	0.408149865189444	0.999999887545136
7.669	0.408149822852010	0.999999887843980
7.670	0.408149780639633	0.999999888140473
7.671	0.408149738515476	0.999999888433749
7.672	0.408149696502278	0.999999888723153
7.673	0.408149654602767	0.999999889008342
7.674	0.408149612825127	0.999999889289329
7.675	0.408149571131162	0.999999889566487
7.676	0.408149529548609	0.999999889840498
7.677	0.408149488068375	0.999999890112259
7.678	0.408149446702282	0.999999890382767
7.679	0.408149405431686	0.999999890652963
7.680	0.408149364247493	0.999999890923634
7.681	0.408149323171983	0.999999891195278
7.682	0.408149282217437	0.999999891468043
7.683	0.408149241349747	0.999999891741712
7.684	0.408149200580283	0.999999892015740
7.685	0.408149159900404	0.999999892289325
7.686	0.408149119351037	0.999999892561531
7.687	0.408149078895349	0.999999892831420
7.688	0.408149038550164	0.999999893098184
7.689	0.408148998313209	0.999999893361266
7.690	0.408148958179481	0.999999893620439
7.691	0.408148918106235	0.999999893875841
7.692	0.408148878138945	0.999999894127953
7.693	0.408148838283523	0.999999894377544
7.694	0.408148798491766	0.999999894625557
7.695	0.408148758803691	0.999999894872987
7.696	0.408148719221572	0.999999895120737
7.697	0.408148679741771	0.999999895369502
7.698	0.408148640331092	0.999999895619666
7.699	0.408148601007724	0.999999895871254
7.700	0.408148561803955	0.999999896123930
7.701	0.408148522690681	0.999999896377049
7.702	0.408148483695186	0.999999896629743
7.703	0.408148444792460	0.999999896881057
7.704	0.408148405958400	0.999999897130074
7.705	0.408148367219837	0.999999897376055
7.706	0.408148328574498	0.999999897618542
7.707	0.408148290008739	0.999999897857424
7.708	0.408148251534840	0.999999898092953
7.709	0.408148213183722	0.999999898325715
7.710	0.408148174887174	0.999999898556548
7.711	0.408148136684304	0.999999898786427
7.712	0.408148098579204	0.999999899016330
7.713	0.408148060555959	0.999999899247104
7.714	0.408148022613204	0.999999899479347
7.715	0.408147984777770	0.999999899713328
7.716	0.408147947000543	0.999999899948952
7.717	0.408147909325635	0.999999900185769
7.718	0.408147871749861	0.999999900423045
7.719	0.408147834252304	0.999999900659884
7.720	0.408147796846606	0.999999900895320
7.721	0.408147759536860	0.999999901128483
7.722	0.408147722308058	0.999999901358718
7.723	0.408147685168387	0.999999901585679
7.724	0.408147648133763	0.999999901809372
7.725	0.408147611128243	0.999999902030165
7.726	0.408147574231862	0.999999902248736
7.727	0.408147537427794	0.999999902465980
7.728	0.408147500701034	0.999999902682867
7.729	0.408147464061130	0.999999902900372
7.730	0.408147427478980	0.999999903119249
7.731	0.408147391006423	0.999999903339991
7.732	0.408147354621178	0.999999903562742
7.733	0.408147318283682	0.999999903787279
7.734	0.408147282048503	0.999999904013045
7.735	0.408147245910186	0.999999904239231
7.736	0.408147209853723	0.999999904464892
7.737	0.408147173869111	0.999999904689084
7.738	0.408147137961805	0.999999904910989
7.739	0.408147102164094	0.999999905130043
7.740	0.408147066444144	0.999999905346012
7.741	0.408147030780583	0.999999905559024
7.742	0.408146995227526	0.999999905769557
7.743	0.408146959745409	0.999999905978370
7.744	0.408146924346511	0.999999906186402
7.745	0.408146889004001	0.999999906394644
7.746	0.408146853752442	0.999999906603992
7.747	0.408146818604564	0.999999906815134
7.748	0.408146783496250	0.999999907028449
7.749	0.408146748500712	0.999999907243959
7.750	0.408146713584756	0.999999907461321
7.751	0.408146678734738	0.999999907679882
7.752	0.408146643966120	0.999999907898774
7.753	0.408146609282539	0.999999908117026
7.754	0.408146574706279	0.999999908333723
7.755	0.408146540163671	0.999999908548117
7.756	0.408146505737932	0.999999908759743
7.757	0.408146471380405	0.999999908968483
7.758	0.408146437082905	0.999999909174581
7.759	0.408146402880448	0.999999909378614
7.760	0.408146368751659	0.999999909581409
7.761	0.408146334715184	0.999999909783934
7.762	0.408146300736007	0.999999909987155
7.763	0.408146266848689	0.999999910191910
7.764	0.408146233010939	0.999999910398788
7.765	0.408146199256862	0.999999910608048
7.766	0.408146165602375	0.999999910819583
7.767	0.408146132015645	0.999999911032937
7.768	0.408146098509860	0.999999911247369
7.769	0.408146065093661	0.999999911461958
7.770	0.408146031757497	0.999999911675740
7.771	0.408145998470445	0.999999911887838
7.772	0.408145965324366	0.999999912097586
7.773	0.408145932214211	0.999999912304630
7.774	0.408145899190913	0.999999912508968
7.775	0.408145866239011	0.999999912710964
7.776	0.408145833386243	0.999999912911286
7.777	0.408145800576222	0.999999913110827
7.778	0.408145767868064	0.999999913310561
7.779	0.408145735205380	0.999999913511426
7.780	0.408145702650472	0.999999913714187
7.781	0.408145670184695	0.999999913919328
7.782	0.408145637754842	0.999999914126986
7.783	0.408145605435038	0.999999914336930
7.784	0.408145573184811	0.999999914548597
7.785	0.408145540999158	0.999999914761176
7.786	0.408145508910820	0.999999914973701
7.787	0.408145476914342	0.999999915185217
7.788	0.408145444957427	0.999999915394902
7.789	0.408145413126022	0.999999915602184
7.790	0.408145381326904	0.999999915806815
7.791	0.408145349645110	0.999999916008915
7.792	0.408145318018796	0.999999916208951
7.793	0.408145286457057	0.999999916407675
7.794	0.408145254985357	0.999999916606009
7.795	0.408145223577776	0.999999916804940
7.796	0.408145192245684	0.999999917005353
7.797	0.408145161009088	0.999999917207927
7.798	0.408145129820696	0.999999917413034
7.799	0.408145098727800	0.999999917620684
7.800	0.408145067713576	0.999999917830530
7.801	0.408145036770748	0.999999918041911
7.802	0.408145005920233	0.999999918253953
7.803	0.408144975137930	0.999999918465679
7.804	0.408144944444302	0.999999918676164
7.805	0.408144913824799	0.999999918884657
7.806	0.408144883271234	0.999999919090687
7.807	0.408144852809983	0.999999919294128
7.808	0.408144822430131	0.999999919495219
7.809	0.408144792107578	0.999999919694530
7.810	0.408144761874610	0.999999919892882
7.811	0.408144731683024	0.999999920091235
7.812	0.408144701623314	0.999999920290547
7.813	0.408144671573609	0.999999920491647
7.814	0.408144641669878	0.999999920695119
7.815	0.408144611797979	0.999999920901213
7.816	0.408144582018849	0.999999921109811
7.817	0.408144552317935	0.999999921320451
7.818	0.408144522697967	0.999999921532380
7.819	0.408144493160307	0.999999921744678
7.820	0.408144463689041	0.999999921956354
7.821	0.408144434313272	0.999999922166528
7.822	0.408144404993436	0.999999922374526
7.823	0.408144375766824	0.999999922579982
7.824	0.408144346627523	0.999999922782888
7.825	0.408144317553706	0.999999922983597
7.826	0.408144288544008	0.999999923182771
7.827	0.408144259637538	0.999999923381289
7.828	0.408144230788366	0.999999923580123
7.829	0.408144202014228	0.999999923780205
7.830	0.408144173310575	0.999999923982294
7.831	0.408144144686958	0.999999924186868
7.832	0.408144116145195	0.999999924394057
7.833	0.408144087676646	0.999999924603624
7.834	0.408144059289043	0.999999924815003
7.835	0.408144030960557	0.999999925027372
7.836	0.408144002745303	0.999999925239774
7.837	0.408143974611448	0.999999925451241
7.838	0.408143946545806	0.999999925660949
7.839	0.408143918562473	0.999999925868318
7.840	0.408143890641441	0.999999926073097
7.841	0.408143862799079	0.999999926275401
7.842	0.408143835038572	0.999999926475690
7.843	0.408143807336273	0.999999926674707
7.844	0.408143779758120	0.999999926873378
7.845	0.408143752200886	0.999999927072669
7.846	0.408143724777347	0.999999927273467
7.847	0.408143697371088	0.999999927476439
7.848	0.408143670080335	0.999999927681949
7.849	0.408143642856430	0.999999927890001
7.850	0.408143615698464	0.999999928100240
7.851	0.408143588635539	0.999999928311994
7.852	0.408143561609904	0.999999928524360
7.853	0.408143534728424	0.999999928736403
7.854	0.408143507859222	0.999999928947164
7.855	0.408143481136449	0.999999929155885
7.856	0.408143454475521	0.999999929362092
7.857	0.408143427871437	0.999999929565650
7.858	0.408143401357393	0.999999929766795
7.859	0.408143374913379	0.999999929966088
7.860	0.408143348550766	0.999999930164345
7.861	0.408143322272281	0.999999930362519
7.862	0.408143296035178	0.999999930561576
7.863	0.408143269919947	0.999999930762334
7.864	0.408143243829727	0.999999930965372
7.865	0.408143217859106	0.999999931170936
7.866	0.408143191958970	0.999999931378907
7.867	0.408143166125683	0.999999931588818
7.868	0.408143140387892	0.999999931799915
7.869	0.408143114709219	0.999999932011264
7.870	0.408143089118312	0.999999932221888
7.871	0.408143063617899	0.999999932430896
7.872	0.408143038159324	0.999999932637610
7.873	0.408143012814435	0.999999932841662
7.874	0.408142987542306	0.999999933043040
7.875	0.408142962322927	0.999999933242092
7.876	0.408142937221783	0.999999933439475
7.877	0.408142912152016	0.999999933636057
7.878	0.408142887180020	0.999999933832823
7.879	0.408142862253499	0.999999934030687
7.880	0.408142837401101	0.999999934230404
7.881	0.408142812651022	0.999999934432447
7.882	0.408142787966426	0.999999934636943
7.883	0.408142763341857	0.999999934843651
7.884	0.408142738831430	0.999999935051997
7.885	0.408142714368296	0.999999935261155
7.886	0.408142690017030	0.999999935470167
7.887	0.408142665749892	0.999999935678064
7.888	0.408142641499126	0.999999935884016
7.889	0.408142617379781	0.999999936087440
7.890	0.408142593302728	0.999999936288084
7.891	0.408142569312986	0.999999936486058
7.892	0.408142545411920	0.999999936681822
7.893	0.408142521570426	0.999999936876118
7.894	0.408142497795780	0.999999937069878
7.895	0.408142474132546	0.999999937264047
7.896	0.408142450473406	0.999999937459519
7.897	0.408142426955237	0.999999937656961
7.898	0.408142403457077	0.999999937856736
7.899	0.408142380068512	0.999999938058848
7.900	0.408142356743610	0.999999938262935
7.901	0.408142333550131	0.999999938468333
7.902	0.408142310356652	0.999999938674160
7.903	0.408142287303690	0.999999938879418
7.904	0.408142264310300	0.999999939083182
7.905	0.408142241386031	0.999999939284690
7.906	0.408142218542253	0.999999939483459
7.907	0.408142195763048	0.999999939679356
7.908	0.408142173042961	0.999999939872611
7.909	0.408142150446110	0.999999940063785
7.910	0.408142127857900	0.999999940253693
7.911	0.408142105365187	0.999999940443279
7.912	0.408142082963423	0.999999940633512
7.913	0.408142060596219	0.999999940825207
7.914	0.408142038341794	0.999999941018942
7.915	0.408142016153306	0.999999941214963
7.916	0.408141994023026	0.999999941413152
7.917	0.408141971957321	0.999999941613041
7.918	0.408141950021673	0.999999941813872
7.919	0.408141928092846	0.999999942014718
7.920	0.408141906267701	0.999999942214603
7.921	0.408141884540328	0.999999942412634
7.922	0.408141862837056	0.999999942608133
7.923	0.408141841261113	0.999999942800735
7.924	0.408141819730645	0.999999942990425
7.925	0.408141798258839	0.999999943177553
7.926	0.408141776853427	0.999999943362775
7.927	0.408141755569886	0.999999943546966
7.928	0.408141734299534	0.999999943731097
7.929	0.408141713141504	0.999999943916084
7.930	0.408141692046229	0.999999944102685
7.931	0.408141670988698	0.999999944291371
7.932	0.408141650040761	0.999999944482266
7.933	0.408141629141483	0.999999944675127
7.934	0.408141608318601	0.999999944869381
7.935	0.408141587542559	0.999999945064213
7.936	0.408141566907489	0.999999945258629
7.937	0.408141546271963	0.999999945451681
7.938	0.408141525744213	0.999999945642539
7.939	0.408141505306958	0.999999945830616
7.940	0.408141484893804	0.999999946015662
7.941	0.408141464586606	0.999999946197788
7.942	0.408141444335797	0.999999946377455
7.943	0.408141424160021	0.999999946555406
7.944	0.408141404026537	0.999999946732566
7.945	0.408141383987640	0.999999946909899
7.946	0.408141364032417	0.999999947088293
7.947	0.408141344092201	0.999999947268418
7.948	0.408141324277949	0.999999947450639
7.949	0.408141304497349	0.999999947634960
7.950	0.408141284789053	0.999999947821023
7.951	0.408141265168524	0.999999948008164
7.952	0.408141245603474	0.999999948195495
7.953	0.408141226098451	0.999999948382031
7.954	0.408141206652999	0.999999948566846
7.955	0.408141187341244	0.999999948749177
7.956	0.408141168021757	0.999999948928547
7.957	0.408141148790946	0.999999949104822
7.958	0.408141129668820	0.999999949278237
7.959	0.408141110568977	0.999999949449351
7.960	0.408141091548714	0.999999949618983
7.961	0.408141072584385	0.999999949788072
7.962	0.408141053721010	0.999999949957598
7.963	0.408141034858545	0.999999950128374
7.964	0.408141016089758	0.999999950300976
7.965	0.408140997421469	0.999999950475651
7.966	0.408140978734991	0.999999950652281
7.967	0.408140960176752	0.999999950830395
7.968	0.408140941706733	0.999999951009250
7.969	0.408140923261726	0.999999951187901
7.970	0.408140904877655	0.999999951365376
7.971	0.408140886567253	0.999999951540787
7.972	0.408140868360988	0.999999951713458
7.973	0.408140850165637	0.999999951883022
7.974	0.408140832023037	0.999999952049471
7.975	0.408140814020499	0.999999952213156
7.976	0.408140796020689	0.999999952374738
7.977	0.408140778104098	0.999999952535094
7.978	0.408140760261176	0.999999952695196
7.979	0.408140742441901	0.999999952855973
7.980	0.408140724685836	0.999999953018182
7.981	0.408140706987524	0.999999953182295
7.982	0.408140689395623	0.999999953348443
7.983	0.408140671831461	0.999999953516384
7.984	0.408140654287763	0.999999953685550
7.985	0.408140636896405	0.999999953855111
7.986	0.408140619547339	0.999999954024112
7.987	0.408140602209642	0.999999954191586
7.988	0.408140584997909	0.999999954356703
7.989	0.408140567824375	0.999999954518882
7.990	0.408140550695407	0.999999954677873
7.991	0.408140533625101	0.999999954833789
7.992	0.408140516621643	0.999999954987090
7.993	0.408140499715955	0.999999955138520
7.994	0.408140482791623	0.999999955288998
7.995	0.408140465945507	0.999999955439500
7.996	0.408140449231723	0.999999955590917
7.997	0.408140432503842	0.999999955743916
7.998	0.408140415823709	0.999999955898864
7.999	0.408140399268632	0.999999956055768
8	0.408140382739475	0.999999956214273

==> ResultPlots/ErrorImpedance/OptimalControlError5percent.txt <==
t       Angle                   Frequency
4.450	1.48059034059338	1.00660000000000
4.451	1.48306283890383	1.00652549361319
4.452	1.48550586572355	1.00644218520588
4.453	1.48792184363720	1.00636924124382
4.454	1.49031110119427	1.00630904102052
4.455	1.49267407086541	1.00622657506688
4.456	1.49501018638830	1.00616643617237
4.457	1.49732150567866	1.00609610671466
4.458	1.49960664547825	1.00602752825566
4.459	1.50186729700113	1.00596477853047
4.460	1.50410314491455	1.00589804083520
4.461	1.50631477751926	1.00583440751298
4.462	1.50850251806264	1.00577245950599
4.463	1.51066679941141	1.00570951130767
4.464	1.51280779760350	1.00564898747145
4.465	1.51492610205037	1.00558911463175
4.466	1.51702184692135	1.00552944609403
4.467	1.51909551899894	1.00547173797828
4.468	1.52114739274543	1.00541411265746
4.469	1.52317781745296	1.00535770780486
4.470	1.52518711844436	1.00530217607208
4.471	1.52717563598799	1.00524740105992
4.472	1.52914366871437	1.00519350956439
4.473	1.53109156465666	1.00514055693864
4.474	1.53301961757188	1.00508826628625
4.475	1.53492815226400	1.00503697128952
4.476	1.53681747297310	1.00498636624113
4.477	1.53868788407658	1.00493662673753
4.478	1.54053968754170	1.00488765959180
4.479	1.54237318117816	1.00483948431819
4.480	1.54418865756406	1.00479207379313
4.481	1.54598640902691	1.00474544753822
4.482	1.54776672130606	1.00469955660608
4.483	1.54952987852403	1.00465443188103
4.484	1.55127616085542	1.00461003355292
4.485	1.55300584482052	1.00456637106232
4.486	1.55471920404102	1.00452342691241
4.487	1.55641650853840	1.00448119623830
4.488	1.55809802513386	1.00443966746040
4.489	1.55976401746648	1.00439883577370
4.490	1.56141474597257	1.00435868858045
4.491	1.56305046790317	1.00431922135777
4.492	1.56467143741997	1.00428042326260
4.493	1.56627790566199	1.00424228768243
4.494	1.56787012070345	1.00420480599876
4.495	1.56944832757495	1.00416797062278
4.496	1.57101276854178	1.00413177353319
4.497	1.57256368272442	1.00409620737756
4.498	1.57410130650533	1.00406126424118
4.499	1.57562587346547	1.00402693693765
4.500	1.47713761424848	1.00399321791195
4.501	1.47855003079803	1.00349852765714
4.502	1.47977513094929	1.00300110337779
4.503	1.48081218538846	1.00250099717670
4.504	1.48166201920503	1.00200795586933
4.505	1.48232572259781	1.00151409638919
4.506	1.48280452597601	1.00102661149215
4.507	1.48310001756295	1.00054196001906
4.508	1.48321357061491	1.00006134255100
4.509	1.48314670188006	0.999584726720059
4.510	1.48290089854618	0.999112167579284
4.511	1.48247759650758	0.998643000149763
4.512	1.48187824134948	0.998178152393739
4.513	1.48110426059566	0.997716609909988
4.514	1.48015702443468	0.997258947326544
4.515	1.47903791944259	0.996804834439873
4.516	1.47774828180536	0.996354239685590
4.517	1.47628943757150	0.995907131207961
4.518	1.47466268619451	0.995463469831006
4.519	1.47286930356245	0.995023107909564
4.520	1.37091054270968	0.994586101082944
4.521	1.36883318241462	0.994391424297499
4.522	1.36668122350579	0.994191875119460
4.523	1.36445303228697	0.993987034019968
4.524	1.36214841301558	0.993786482712609
4.525	1.35976740026013	0.993582289092072
4.526	1.35731015743249	0.993381645543718
4.527	1.35477720828203	0.993180979146330
4.528	1.35216885528280	0.992981575123017
4.529	1.34948558278484	0.992783419118216
4.530	1.34672783611313	0.992586607303286
4.531	1.34389604414014	0.992390517595454
4.532	1.34099065380588	0.992196150944906
4.533	1.33801211325431	0.992002486420801
4.534	1.33496082890156	0.991810185226673
4.535	1.33183724680725	0.991618945340955
4.536	1.32864176948488	0.991428779324550
4.537	1.32537481194254	0.991239700833411
4.538	1.32203677820371	0.991051725808010
4.539	1.31862806493223	0.990864722089529
4.540	1.21596889772127	0.990678820027312
4.541	1.21242970831258	0.990543695363107
4.542	1.20883859522064	0.990404697457741
4.543	1.20519411242549	0.990260533273812
4.544	1.20149604568132	0.990120445896285
4.545	1.19774431760698	0.989976362586986
4.546	1.19393893386564	0.989835368233601
4.547	1.19008023735182	0.989693832706190
4.548	1.18616833987562	0.989553089196731
4.549	1.18220353992024	0.989413070781288
4.550	1.17818609005008	0.989273902476398
4.551	1.17411623631210	0.989134974369162
4.552	1.16999424240498	0.988997295239782
4.553	1.16582037879493	0.988859831295534
4.554	1.16159487467007	0.988723296783147
4.555	1.15731800956405	0.988587362098892
4.556	1.15299001514973	0.988452061948848
4.557	1.14861114908899	0.988317450296191
4.558	1.14418165522761	0.988183497031220
4.559	1.13970177835267	0.988050144888556
4.560	1.06545180061380	0.987917487622676
4.561	1.06090015320910	0.987934336182081
4.562	1.05635427519974	0.987948864917293
4.563	1.05181312200489	0.987959322535717
4.564	1.04727632935396	0.987971977707064
4.565	1.04274356053861	0.987981015664595
4.566	1.03821450067858	0.987991348545257
4.567	1.03368905823595	0.988000401329679
4.568	1.02916697439809	0.988009152571003
4.569	1.02464812898938	0.988017506103673
4.570	1.02013236538028	0.988025598604442
4.571	1.01561952903126	0.988032984978061
4.572	1.01110948057703	0.988040393357974
4.573	1.00660209184866	0.988047121723405
4.574	1.00209721084570	0.988053675315553
4.575	0.997594725195768	0.988059837317540
4.576	0.993094494823936	0.988065652456351
4.577	0.988596402219173	0.988071160903878
4.578	0.984100325064674	0.988076362979872
4.579	0.979606146475135	0.988081225733864
4.580	0.926213748545933	0.988085828879967
4.581	0.921734415209130	0.988150043044815
4.582	0.917279007990373	0.988213191195129
4.583	0.912846885161343	0.988273473539064
4.584	0.908437759576600	0.988335155174958
4.585	0.904051314535309	0.988394030748325
4.586	0.899687223538194	0.988453531344916
4.587	0.895345306555555	0.988511800142934
4.588	0.891025260365495	0.988569548499738
4.589	0.886726878181662	0.988626679777762
4.590	0.882449924463117	0.988683296878566
4.591	0.878194169424887	0.988739106918597
4.592	0.873959393117957	0.988794598424785
4.593	0.869745385521583	0.988849304943799
4.594	0.865551921680208	0.988903573529799
4.595	0.861378805446520	0.988957257864219
4.596	0.857225822855753	0.989010395555415
4.597	0.853092777521624	0.989063016983761
4.598	0.848979470727727	0.989115125063074
4.599	0.844885709341270	0.989166703345652
4.600	0.790642036425652	0.989217808038499
4.601	0.786592440901814	0.989298060513048
4.602	0.782572989483242	0.989378075015922
4.603	0.778583246203652	0.989455533557526
4.604	0.774623034464185	0.989534678319330
4.605	0.770692100033102	0.989611082329378
4.606	0.766790151597888	0.989688227883070
4.607	0.762917032992164	0.989764161908575
4.608	0.759072454966372	0.989839626480157
4.609	0.755256222873186	0.989914489435931
4.610	0.751468109322104	0.989988866096012
4.611	0.747707892333665	0.990062449704572
4.612	0.743975356979718	0.990135726700123
4.613	0.740270297445932	0.990208229766105
4.614	0.736592492175532	0.990280302088955
4.615	0.732941747429550	0.990351795336103
4.616	0.729317851206133	0.990422746813800
4.617	0.725720607899575	0.990493182689536
4.618	0.722149818883963	0.990563102666001
4.619	0.718605290183632	0.990632493061583
4.620	0.656382641649998	0.990701401125338
4.621	0.652911289050053	0.990882159623292
4.622	0.649508023100452	0.991062914720105
4.623	0.646172329419187	0.991240455277829
4.624	0.642903890884099	0.991419606387359
4.625	0.639702246299521	0.991595060719222
4.626	0.636566860147013	0.991770850278952
4.627	0.633501699133149	0.991970856388756
4.628	0.630515283842215	0.992187187230481
4.629	0.627612224852783	0.992413980739184
4.630	0.624797257531100	0.992654060876879
4.631	0.622075050590865	0.992906217698257
4.632	0.619450210617288	0.993170551529776
4.633	0.616927288712759	0.993446890524995
4.634	0.614510794038552	0.993735132807067
4.635	0.612205173823213	0.994035082152550
4.636	0.610014829288048	0.994346656161358
4.637	0.607944108644688	0.994669686094543
4.638	0.605997309764916	0.995004054593090
4.639	0.604178680722271	0.995349623811747
4.640	0.532582014091986	0.995562582695695
4.641	0.530941915245649	0.995738438418261
4.642	0.529370252985245	0.995925271680988
4.643	0.527870785182586	0.996121145609040
4.644	0.526446594859635	0.996324312939061
4.645	0.525100076335548	0.996532897800727
4.646	0.523832916383753	0.996745005569835
4.647	0.522646079645938	0.996958698560354
4.648	0.521539791594933	0.997171994796785
4.649	0.520513522143574	0.997382869300703
4.650	0.519565969430914	0.997589252617747
4.651	0.518695057826790	0.997789255018236
4.652	0.517898272966022	0.997982523514799
4.653	0.517173085085915	0.998169087081560
4.654	0.516516966718882	0.998348949539778
4.655	0.515927391892546	0.998522113420762
4.656	0.515401837083346	0.998688587832953
4.657	0.514937782766083	0.998848385303894
4.658	0.514532713350491	0.999001515642477
4.659	0.514184118611183	0.999147995425612
4.660	0.513889494111481	0.999287839762523
4.661	0.513646341655431	0.999421066813205
4.662	0.513452170132041	0.999547695774107
4.663	0.513304540299032	0.999668149533453
4.664	0.513201332920517	0.999783279360947
4.665	0.513140410218284	0.999892352058652
4.666	0.513119329891197	0.999994512562970
4.667	0.513142565023600	1.00012654879915
4.668	0.513203368076120	1.00019311228170
4.669	0.513296127849571	1.00028692978612
4.670	0.513412472189202	1.00034044576084
4.671	0.513553966728523	1.00040345093013
4.672	0.513714701514118	1.00044767474369
4.673	0.513891414505224	1.00048691992860
4.674	0.514079411098464	1.00050919943937
4.675	0.514280666648119	1.00053685775399
4.676	0.514521898610383	1.00078587157276
4.677	0.514868429474518	1.00104764872642
4.678	0.515315197806785	1.00132649041231
4.679	0.515863683601765	1.00158161569317
4.680	0.516504328926885	1.00176685894545
4.681	0.517165179386666	1.00173924431457
4.682	0.517813976915477	1.00170233573212
4.683	0.518447799074011	1.00165924544309
4.684	0.519067654595347	1.00167012302522
4.685	0.519733267955644	1.00187554503658
4.686	0.520481557101221	1.00209379102956
4.687	0.521311780232281	1.00231051805840
4.688	0.522223757775009	1.00252778499472
4.689	0.523218017453246	1.00274733355156
4.690	0.524285860594546	1.00285128231652
4.691	0.525352353256494	1.00280794056028
4.692	0.526403998703245	1.00277259485062
4.693	0.527443890066479	1.00274560792691
4.694	0.528475179264888	1.00272691730432
4.695	0.529500920249575	1.00271606058643
4.696	0.530523919403095	1.00271219636947
4.697	0.531546599662761	1.00271414441321
4.698	0.532570885108953	1.00272044897758
4.699	0.533598110998582	1.00272945375175
4.700	0.534628962673878	1.00273938168654
4.701	0.535663445961745	1.00274842059298
4.702	0.536700890743759	1.00275480941130
4.703	0.537739985657709	1.00275692071685
4.704	0.538778842848615	1.00275333524368
4.705	0.539815088873638	1.00274290560853
4.706	0.540845977143363	1.00272480647124
4.707	0.541868516308796	1.00269856874535
4.708	0.542879608295152	1.00266409646829
4.709	0.543876904455146	1.00265381331495
4.710	0.544919620154815	1.00287633196180
4.711	0.546044559564052	1.00309021379149
4.712	0.547248692587345	1.00329669629089
4.713	0.548529496382798	1.00349722165584
4.714	0.549885019198428	1.00369336479091
4.715	0.551313916151685	1.00388675764938
4.716	0.552815455903783	1.00407900974959
4.717	0.554389497691318	1.00427163262646
4.718	0.556036440983235	1.00446596962043
4.719	0.557757150093948	1.00466313467480
4.720	0.559552858076586	1.00486396286464
4.721	0.561425054372421	1.00506897483755
4.722	0.563375361451108	1.00527835685633
4.723	0.565360994153252	1.00523872836261
4.724	0.567325755980846	1.00518562140086
4.725	0.569271507052918	1.00513771524426
4.726	0.571200016640205	1.00509395694358
4.727	0.573112617603556	1.00505309415299
4.728	0.575010142493056	1.00501373685350
4.729	0.576892885074585	1.00497442636766
4.730	0.578760587032775	1.00493370533716
4.731	0.580612451737579	1.00489018661132
4.732	0.582447183231807	1.00484261869467
4.733	0.584263916887039	1.00482537349880
4.734	0.586123597633787	1.00503902077251
4.735	0.588062187344576	1.00524393948361
4.736	0.590076342879456	1.00543990159239
4.737	0.592166649043293	1.00563349414670
4.738	0.594332924562423	1.00585941321481
4.739	0.596570881692060	1.00601484008908
4.740	0.508342322581939	1.00622547602546
4.741	0.510625432452116	1.00589409544119
4.742	0.512789291726676	1.00558091971296
4.743	0.514863542537569	1.00545917483954
4.744	0.516908215486637	1.00538839485563
4.745	0.518926984126665	1.00532254579697
4.746	0.520921921700619	1.00526212345237
4.747	0.522895313839626	1.00520800999832
4.748	0.524849526202615	1.00516033250881
4.749	0.526786856105446	1.00511851513623
4.750	0.528709416357970	1.00508187724466
4.751	0.530619038035638	1.00504964268770
4.752	0.532517178034368	1.00502074045112
4.753	0.534404842225513	1.00499386075372
4.754	0.536282535245164	1.00496761650913
4.755	0.538150236267711	1.00494061470168
4.756	0.540007399143178	1.00491148761902
4.757	0.541852976631844	1.00487895501270
4.758	0.543685468458079	1.00484189714167
4.759	0.545502990351224	1.00479940571686
4.760	0.450118739777736	1.00475081751232
4.761	0.451899791329652	1.00469682545410
4.762	0.453659158730034	1.00463602612808
4.763	0.455394701987643	1.00457065726527
4.764	0.457105020045219	1.00450261352127
4.765	0.458789515696708	1.00443400541967
4.766	0.460448349715307	1.00436682479368
4.767	0.462082467017353	1.00430324796634
4.768	0.463693623747758	1.00424532994249
4.769	0.465284288382691	1.00419478338417
4.770	0.466857502979110	1.00415292713725
4.771	0.468416718169010	1.00412061135436
4.772	0.469965611589714	1.00409818459414
4.773	0.471507898894743	1.00408549516480
4.774	0.473047146291265	1.00408190702678
4.775	0.474586593158620	1.00408633320937
4.776	0.476128992756230	1.00409729371725
4.777	0.477676478432841	1.00411299326059
4.778	0.479230460193321	1.00413140845250
4.779	0.480791561732985	1.00415039855128
4.780	0.482359590015449	1.00416779757889
4.781	0.483933546400522	1.00418151349670
4.782	0.485511674000009	1.00418962993767
4.783	0.487091541001746	1.00419049544276
4.784	0.488670179764995	1.00418306171049
4.785	0.490244396354456	1.00416690211091
4.786	0.491810742631742	1.00414115844705
4.787	0.493365444177471	1.00410511813228
4.788	0.494904704828969	1.00405937161554
4.789	0.496425010979010	1.00400473109245
4.790	0.497923217036487	1.00394235371716
4.791	0.499396676713559	1.00387371981553
4.792	0.500843350607738	1.00380055627657
4.793	0.502261883326355	1.00372475092609
4.794	0.503651647645029	1.00364826303684
4.795	0.505012753876827	1.00357303099759
4.796	0.506346025537823	1.00350088273032
4.797	0.507652940113985	1.00343345051297
4.798	0.508935541826077	1.00337209816790
4.799	0.510196329337759	1.00331786270893
4.800	0.511438123535527	1.00327141098979
4.801	0.512663922635966	1.00323301463380
4.802	0.513876751505904	1.00320254399155
4.803	0.515079512204920	1.00317948099416
4.804	0.516274842806297	1.00316294996520
4.805	0.517464990873805	1.00315176429219
4.806	0.518651707734307	1.00314448878841
4.807	0.519836167644144	1.00313951019022
4.808	0.521018915450895	1.00313511637472
4.809	0.522199844919442	1.00312957892512
4.810	0.523378207976975	1.00312123480570
4.811	0.524552654235549	1.00310856389508
4.812	0.525721298225335	1.00309025831197
4.813	0.526881810872055	1.00306528159425
4.814	0.528031530907811	1.00303291369716
4.815	0.529167590062116	1.00299277911289
4.816	0.530287045862906	1.00294486073341
4.817	0.531387016470717	1.00288949507191
4.818	0.532464810625697	1.00282735164606
4.819	0.533525111791732	1.00280303043999
4.820	0.534577805554591	1.00278096900174
4.821	0.535621453870590	1.00275529044622
4.822	0.536654977469880	1.00272751639256
4.823	0.537677881558693	1.00269921345367
4.824	0.538690258822271	1.00267191927551
4.825	0.539692764778692	1.00264707108558
4.826	0.540686567455396	1.00262594007609
4.827	0.541673273743754	1.00260957495692
4.828	0.542654013073616	1.00258384106915
4.829	0.543617421240697	1.00252831823763
4.830	0.544561143826741	1.00247940256120
4.831	0.545487650948417	1.00243693145263
4.832	0.546399292917840	1.00240043559033
4.833	0.547298189385629	1.00236916620966
4.834	0.548186131113880	1.00234213506845
4.835	0.549064498952475	1.00231816498128
4.836	0.549934203431803	1.00229594843054
4.837	0.550795647573750	1.00227411139343
4.838	0.551648714287921	1.00225127928976
4.839	0.552492778175974	1.00222614177867
4.840	0.519219847629302	1.00219751353376
4.841	0.520042192598567	1.00216422406951
4.842	0.520851010026036	1.00212575267227
4.843	0.521644357989089	1.00208230330937
4.844	0.522420414103863	1.00203418322802
4.845	0.523177559251053	1.00198206098305
4.846	0.523914452894360	1.00192683353643
4.847	0.524630087185187	1.00186944120343
4.848	0.525323824083671	1.00181086539535
4.849	0.525995417441663	1.00175215143543
4.850	0.526645017615010	1.00169435094544
4.851	0.527273156534648	1.00163844406409
4.852	0.527880714224921	1.00158529440742
4.853	0.528468869895050	1.00153561780197
4.854	0.529039040849284	1.00148995479430
4.855	0.529592810727991	1.00144864505631
4.856	0.530131851255192	1.00141181473524
4.857	0.530657841251468	1.00137937545662
4.858	0.531172386698017	1.00135103185274
4.859	0.531676945631034	1.00132629837320
4.860	0.532172761189031	1.00130452548354
4.861	0.532660805929936	1.00128493327765
4.862	0.533141739901566	1.00126665035562
4.863	0.533615883977518	1.00124875630090
4.864	0.534083209690607	1.00123032591023
4.865	0.534543345850352	1.00121047299899
4.866	0.534995601099126	1.00118839165932
4.867	0.535439001223949	1.00116339307472
4.868	0.535872339047046	1.00113493553767
4.869	0.536294235329478	1.00110264964303
4.870	0.536703206408447	1.00106635253737
4.871	0.537097735812722	1.00102605351471
4.872	0.537476346474932	1.00098195103035
4.873	0.537837670056661	1.00093442071564
4.874	0.538180510225629	1.00088399532936
4.875	0.538503896960265	1.00083133767427
4.876	0.538804584638228	1.00074831394746
4.877	0.539064742143182	1.00063196490669
4.878	0.539281142916934	1.00051631622734
4.879	0.539454206705841	1.00040218769363
4.880	0.539589800501744	1.00033142123438
4.881	0.539705715081482	1.00028400485031
4.882	0.539804306328051	1.00023959727520
4.883	0.539886791758363	1.00019861539362
4.884	0.539954516266107	1.00016131540163
4.885	0.540008889584897	1.00012778366459
4.886	0.540051321626606	1.00009793536097
4.887	0.540083159021606	1.00007152141241
4.888	0.540105625692149	1.00004814289707
4.889	0.540119770131469	1.00002727224704
4.890	0.540126421842615	1.00000828018254
4.891	0.540126158726480	0.999990466994354
4.892	0.540119287057223	0.999973096621291
4.893	0.540105834204951	0.999955431899088
4.894	0.540085555041287	0.999936769320033
4.895	0.540057950585378	0.999916471677063
4.896	0.540022298755503	0.999893996847892
4.897	0.539977694784739	0.999868921681993
4.898	0.539923100297756	0.999840961768917
4.899	0.539857397466449	0.999809981731163
4.900	0.539779446293323	0.999775999307900
4.901	0.539688141986289	0.999739182517190
4.902	0.539582469959214	0.999699839579407
4.903	0.539461555758180	0.999658402480850
4.904	0.539324707774313	0.999615405046786
4.905	0.539171450765025	0.999571456557161
4.906	0.539001548757824	0.999527212210828
4.907	0.538815016598619	0.999483341904089
4.908	0.538612119454911	0.999440498812655
4.909	0.538393360987357	0.999399289186134
4.910	0.538159460018960	0.999360244903155
4.911	0.537911317973112	0.999323799852322
4.912	0.537649978508853	0.999290271607696
4.913	0.537376581258059	0.999259849148794
4.914	0.537092310740718	0.999232582941237
4.915	0.536798345013949	0.999208387960400
4.916	0.536495805253026	0.999187048987453
4.917	0.536185708809853	0.999168232935185
4.918	0.535868927880301	0.999151506391764
4.919	0.535546155758766	0.999136357548778
4.920	0.535217881975541	0.999122221506823
4.921	0.534884377330400	0.999108507685704
4.922	0.534545689565903	0.999094627988744
4.923	0.534201649551505	0.999080024407701
4.924	0.533851887605351	0.999064194800051
4.925	0.533495858825745	0.999046715653698
4.926	0.533132876584432	0.999027260813074
4.927	0.532762151847464	0.999005615329385
4.928	0.532382836712714	0.998981683326565
4.929	0.531994070555584	0.998955492010004
4.930	0.531595025584466	0.998927188007949
4.931	0.531184950734541	0.998897029023174
4.932	0.530763210817668	0.998865369777290
4.933	0.530329319816246	0.998832644036990
4.934	0.529882967104641	0.998799343314015
4.935	0.529424034325302	0.998765993318658
4.936	0.528952603828202	0.998733128229652
4.937	0.528468956667439	0.998701264982060
4.938	0.527973562107491	0.998670880749436
4.939	0.527467058286447	0.998642390854027
4.940	0.526950225325209	0.998616130383887
4.941	0.526423952201185	0.998592339863405
4.942	0.525889199132962	0.998571155487638
4.943	0.525346957176680	0.998552604385996
4.944	0.524798207039794	0.998536605096823
4.945	0.524243879042615	0.998522973114614
4.946	0.523684816062541	0.998511431154511
4.947	0.523121741157866	0.998501623595234
4.948	0.522555231314982	0.998493134368600
4.949	0.521985698459730	0.998485507401356
4.950	0.521413378402713	0.998478268610417
4.951	0.520838328502805	0.998470948399872
4.952	0.520260433380145	0.998463103600034
4.953	0.519679418663372	0.998454337829763
4.954	0.519094872377309	0.998444319352922
4.955	0.518506271931756	0.998432795631988
4.956	0.517913016239390	0.998419603948542
4.957	0.517314460846365	0.998404677653957
4.958	0.516709954652242	0.998388047825045
4.959	0.516098876266824	0.998369840318082
4.960	0.515480668558439	0.998350268430144
4.961	0.514854869562441	0.998329621579058
4.962	0.514221138557559	0.998308250593210
4.963	0.513579275899701	0.998286550351956
4.964	0.512929236119817	0.998264940629835
4.965	0.512271133567083	0.998243846068654
4.966	0.511605240457584	0.998223676227808
4.967	0.510931977645214	0.998204806644968
4.968	0.510251898271463	0.998187561777464
4.969	0.509565665955506	0.998172200593322
4.970	0.508874027778347	0.998158905445103
4.971	0.508177783862948	0.998147774696431
4.972	0.507477755006676	0.998138819388387
4.973	0.506774749773285	0.998131964039643
4.974	0.506069532633774	0.998127051479419
4.975	0.505362794721123	0.998123851425352
4.976	0.504655128315335	0.998122072347611
4.977	0.503947006631961	0.998121376013894
4.978	0.503238768978463	0.998121393993771
4.979	0.502530612905048	0.998121745320244
4.980	0.501822592867256	0.998122054464483
4.981	0.501114625528317	0.998121968777902
4.982	0.500406501384532	0.998121174593664
4.983	0.499697902282605	0.998119411254757
4.984	0.498988423745232	0.998116482444095
4.985	0.498277600616575	0.998112264327892
4.986	0.497564935613354	0.998106710180263
4.987	0.496849928503480	0.998099851326820
4.988	0.496132105284914	0.998091794419750
4.989	0.495411045380024	0.998082715228430
4.990	0.494686406121446	0.998072849289785
4.991	0.493957943032683	0.998062479904294
4.992	0.493225525298385	0.998051924080155
4.993	0.492489145508671	0.998041517114872
4.994	0.491748923632031	0.998031596556566
4.995	0.491005104776150	0.998022486304811
4.996	0.490258051235060	0.998014481592606
4.997	0.489508229002013	0.998007835538382
4.998	0.488756189803780	0.998002747872875
4.999	0.488002549167049	0.997999356334720
5	0.487247961894809	0.997997731096157
5.001	0.486493096139157	0.997997872433051
5.002	0.485738607068924	0.997999711698401
5.003	0.484985111547303	0.998003115503073
5.004	0.484233165056367	0.998007892859110
5.005	0.483483241691602	0.998013804905985
5.006	0.482735718331696	0.998020576725319
5.007	0.481990863473129	0.998027910659370
5.008	0.481248831266839	0.998035500487215
5.009	0.480509661176711	0.998043045782306
5.010	0.479773282658925	0.998050265776954
5.011	0.479039525006783	0.998056912092657
5.012	0.478308131766653	0.998062779758108
5.013	0.477578778868974	0.998067716025668
5.014	0.476851095507300	0.998071626607698
5.015	0.476124686860658	0.998074479080597
5.016	0.475399157829997	0.998076303340902
5.017	0.474674135802843	0.998077189137467
5.018	0.473949292648740	0.998077280840242
5.019	0.473224363772033	0.998076769732948
5.020	0.472499163969133	0.998075884228397
5.021	0.471773599414519	0.998074878496222
5.022	0.471047674976035	0.998074020059478
5.023	0.470321496943370	0.998073576956250
5.024	0.469595270659738	0.998073805073511
5.025	0.468869293889838	0.998074936243067
5.026	0.468143945487100	0.998077167644672
5.027	0.467419670666231	0.998080652991901
5.028	0.466696963381310	0.998085495885633
5.029	0.465976346444450	0.998091745612824
5.030	0.465258350714294	0.998099395548955
5.031	0.464543494156032	0.998108384199654
5.032	0.463832261703374	0.998118598792159
5.033	0.463125087032950	0.998129881209344
5.034	0.462422336863256	0.998142035952854
5.035	0.461724298684885	0.998154839731762
5.036	0.461031172152161	0.998168052203210
5.037	0.460343064961762	0.998181427344984
5.038	0.459659992801562	0.998194724918262
5.039	0.458981883650040	0.998207721482877
5.040	0.458308585917393	0.998220220456665
5.041	0.457639880396755	0.998232060762891
5.042	0.456975494981862	0.998243123683010
5.043	0.456315121585931	0.998253337621474
5.044	0.455658434408178	0.998262680591957
5.045	0.455005108800378	0.998271180343922
5.046	0.454354839628195	0.998278912159831
5.047	0.453707358470183	0.998285994461994
5.048	0.453062448714491	0.998292582468354
5.049	0.452419957938673	0.998298860224118
5.050	0.451779807110825	0.998305031407152
5.051	0.451141996139540	0.998311309356131
5.052	0.450506605579221	0.998317906799709
5.053	0.449873794432278	0.998325025772270
5.054	0.449243794393169	0.998332848184952
5.055	0.448616900635898	0.998341527482916
5.056	0.447993459657937	0.998351181762406
5.057	0.447373854976377	0.998361888647106
5.058	0.446758491228820	0.998373682136411
5.059	0.446147777456190	0.998386551542719
5.060	0.445542110325050	0.998400442535376
5.061	0.444941858330594	0.998415260210067
5.062	0.444347347164694	0.998430874008953
5.063	0.443758847645540	0.998447124233023
5.064	0.443176566186139	0.998463829817521
5.065	0.442600638121803	0.998480796987326
5.066	0.442031124793857	0.998497828373858
5.067	0.441468013950498	0.998514732159866
5.068	0.440911223397279	0.998531330823856
5.069	0.440360607958382	0.998547469081126
5.070	0.439815969366691	0.998563020662293
5.071	0.439277067959665	0.998577893629958
5.072	0.438743636437948	0.998592034007287
5.073	0.438215394659665	0.998605427574692
5.074	0.437692064771909	0.998618099778843
5.075	0.437173385487768	0.998630113787303
5.076	0.436659126062750	0.998641566808452
5.077	0.436149097945872	0.998652584875724
5.078	0.435643164524208	0.998663316363845
5.079	0.435141248263790	0.998673924560111
5.080	0.434643334662724	0.998684579652821
5.081	0.434149473403522	0.998695450520875
5.082	0.433659776406785	0.998706696711592
5.083	0.433174412653216	0.998718460979342
5.084	0.432693600819675	0.998730862725390
5.085	0.432217599267005	0.998743992631993
5.086	0.431746694542653	0.998757908723407
5.087	0.431281188520188	0.998772634016086
5.088	0.430821384929686	0.998788155843555
5.089	0.430367576194612	0.998804426861721
5.090	0.429920030823496	0.998821367661750
5.091	0.429478981779766	0.998838870843476
5.092	0.429044617173304	0.998856806336327
5.093	0.428617072742327	0.998875027699590
5.094	0.428196427077637	0.998893379092167
5.095	0.427782699380032	0.998911702575465
5.096	0.427375850082854	0.998929845402473
5.097	0.426975784094793	0.998947666952332
5.098	0.426582356509243	0.998965044991259
5.099	0.426195380804302	0.998981880977297
5.100	0.425814638223983	0.998998104175407
5.101	0.425439889321297	0.999013674408637
5.102	0.425070885343985	0.999028583337740
5.103	0.424707380348309	0.999042854231989
5.104	0.424349142929941	0.999056540265274
5.105	0.423995966934626	0.999069721439967
5.106	0.423647680764816	0.999082500303701
5.107	0.423304154889593	0.999094996678165
5.108	0.422965307279583	0.999107341661878
5.109	0.422631106424888	0.999119671198788
5.110	0.422301571945582	0.999132119520459
5.111	0.421976772753851	0.999144812770569
5.112	0.421656822888735	0.999157863107394
5.113	0.421341875144435	0.999171363552812
5.114	0.421032113210913	0.999185383817375
5.115	0.420727742074860	0.999199967281766
5.116	0.420428977855863	0.999215129258051
5.117	0.420136036983195	0.999230856592333
5.118	0.419849125795508	0.999247108606733
5.119	0.419568430471372	0.999263819315938
5.120	0.419294107924998	0.999280900794919
5.121	0.419026278462297	0.999298247522488
5.122	0.418765020196361	0.999315741482325
5.123	0.418510365173006	0.999333257771107
5.124	0.418262297975843	0.999350670443441
5.125	0.418020756528222	0.999367858316389
5.126	0.417785634768961	0.999384710462598
5.127	0.417556787396052	0.999401131139727
5.128	0.417334036761531	0.999417043934201
5.129	0.417117180516925	0.999432394937483
5.130	0.416906000538120	0.999447154821200
5.131	0.416700272417756	0.999461319731004
5.132	0.416499775068132	0.999474910975615
5.133	0.416304300083993	0.999487973544253
5.134	0.416113659978691	0.999500573539986
5.135	0.415927695644086	0.999512794665877
5.136	0.415746282188138	0.999524733943063
5.137	0.415569333069470	0.999536496873054
5.138	0.415396802326313	0.999548192279286
5.139	0.415228684790236	0.999559927074261
5.140	0.415065014449738	0.999571801198435
5.141	0.414905860950285	0.999583902964954
5.142	0.414751324379040	0.999596305021896
5.143	0.414601528634876	0.999609061111467
5.144	0.414456614041001	0.999622203765446
5.145	0.414316728916901	0.999635743030331
5.146	0.414182021150054	0.999649666265903
5.147	0.414052629641674	0.999663939010072
5.148	0.413928676471869	0.999678506853028
5.149	0.413810259923139	0.999693298217433
5.150	0.413697448547964	0.999708227900468
5.151	0.413590276838477	0.999723201200267
5.152	0.413488742529808	0.999738118424324
5.153	0.413392805485955	0.999752879563389
5.154	0.413302388662260	0.999767388908939
5.155	0.413217380405740	0.999781559399408
5.156	0.413137638419812	0.999795316495659
5.157	0.413062995267410	0.999808601411697
5.158	0.412993264729721	0.999821373559283
5.159	0.412928248897060	0.999833612104224
5.160	0.412867745842277	0.999845316575261
5.161	0.412811557335317	0.999856506511672
5.162	0.412759496011859	0.999867220181073
5.163	0.412711392292977	0.999877512441773
5.164	0.412667099751616	0.999887451863101
5.165	0.412626500009083	0.999897117249920
5.166	0.412589505667938	0.999906593743345
5.167	0.412556062007297	0.999915968686702
5.168	0.412526146958953	0.999925327453905
5.169	0.412499769638998	0.999934749436066
5.170	0.412476967375596	0.999944304371794
5.171	0.412457801504161	0.999954049187506
5.172	0.412442351919935	0.999964025487850
5.173	0.412430711161505	0.999974257803543
5.174	0.412422977440883	0.999984752666896
5.175	0.412419248139031	0.999995498545511
5.176	0.412419613033308	1.00000646662391
5.177	0.412424147941238	1.00001761238340
5.178	0.412432909255585	1.00002887789380
5.179	0.412445929531486	1.00004019469898
5.180	0.412463214006493	1.00005148715133
5.181	0.412484738621970	1.00006267603303
5.182	0.412510449352112	1.00007368228944
5.183	0.412540262944958	1.00008443069822
5.184	0.412574069195216	1.00009485330373
5.185	0.412611733988342	1.00010489245920
5.186	0.412653103860521	1.00011450334058
5.187	0.412698011229395	1.00012365582235
5.188	0.412746280044530	1.00013233563746
5.189	0.412797732004947	1.00014054477821
5.190	0.412852192531318	1.00014830113099
5.191	0.412909496714747	1.00015563737383
5.192	0.412969494334675	1.00016259919997
5.193	0.413032054646919	1.00016924296083
5.194	0.413097069628748	1.00017563284797
5.195	0.413164456413142	1.00018183775292
5.196	0.413234158557771	1.00018792795710
5.197	0.413306145848537	1.00019397180921
5.198	0.413380412914194	1.00020003254600
5.199	0.413456976831867	1.00020616540297
5.200	0.413535873607316	1.00021241514568
5.201	0.413617153860514	1.00021881413082
5.202	0.413700877770225	1.00022538097946
5.203	0.413787109843952	1.00023211991518
5.204	0.413875913487800	1.00023902078753
5.205	0.413967345728679	1.00024605976931
5.206	0.414061452122496	1.00025320068439
5.207	0.414158262605497	1.00026039689411
5.208	0.414257787915176	1.00026759364527
5.209	0.414360017050058	1.00027473076275
5.210	0.414464915734925	1.00028174555525
5.211	0.414572426026098	1.00028857579461
5.212	0.414682467169996	1.00029516262855
5.213	0.414794937157694	1.00030145329103
5.214	0.414909715708745	1.00030740348682
5.215	0.415026667690427	1.00031297934345
5.216	0.415145647467853	1.00031815884616
5.217	0.415266503517614	1.00032293269631
5.218	0.415389083144646	1.00032730456244
5.219	0.415513237487403	1.00033129072117
5.220	0.415638826073973	1.00033491911470
5.221	0.415765720871605	1.00033822787767
5.222	0.415893809919226	1.00034126341081
5.223	0.416023000010455	1.00034407809849
5.224	0.416153218346608	1.00034672778264
5.225	0.416284413402991	1.00034926911487
5.226	0.416416554759053	1.00035175691288
5.227	0.416549631918770	1.00035424164472
5.228	0.416683652238817	1.00035676715664
5.229	0.416818638026598	1.00035936874720
5.230	0.416954623055062	1.00036207167243
5.231	0.417091648576388	1.00036489014523
5.232	0.417229759014617	1.00036782686822
5.233	0.417368997655558	1.00037087311364
5.234	0.417509402456517	1.00037400933792
5.235	0.417651002116600	1.00037720629404
5.236	0.417793812681566	1.00038042658163
5.237	0.417937834892200	1.00038362655541
5.238	0.418083052151815	1.00038675849746
5.239	0.418229429517169	1.00038977294679
5.240	0.418376913468592	1.00039262107527
5.241	0.418525432524575	1.00039525699763
5.242	0.418674898780409	1.00039763990857
5.243	0.418825210235582	1.00039973594953
5.244	0.418976253642768	1.00040151972186
5.245	0.419127907999155	1.00040297538115
5.246	0.419280048135306	1.00040409726800
5.247	0.419432548866780	1.00040489005278
5.248	0.419585288531607	1.00040536839531
5.249	0.419738152855643	1.00040555614285
5.250	0.419891038096011	1.00040548511114
5.251	0.420043853717743	1.00040519351207
5.252	0.420196524475841	1.00040472410695
5.253	0.420348991814080	1.00040412217624
5.254	0.420501214411843	1.00040343340353
5.255	0.420653167938781	1.00040270177407
5.256	0.420804843978658	1.00040196758628
5.257	0.420956248325183	1.00040126566706
5.258	0.421107398633012	1.00040062387162
5.259	0.421258321598998	1.00040006193369
5.260	0.421409049648901	1.00039959071402
5.261	0.421559617577486	1.00039921187674
5.262	0.421710059068346	1.00039891800154
5.263	0.421860403395613	1.00039869311996
5.264	0.422010672354645	1.00039851364404
5.265	0.422160877594934	1.00039834963761
5.266	0.422311018521668	1.00039816636558
5.267	0.422461080821677	1.00039792604408
5.268	0.422611035662385	1.00039758970680
5.269	0.422760839551302	1.00039711909780
5.270	0.422910434993355	1.00039647850223
5.271	0.423059751862184	1.00039563642992
5.272	0.423208709150231	1.00039456707533
5.273	0.423357217302737	1.00039325148903
5.274	0.423505181122209	1.00039167841030
5.275	0.423652502746563	1.00038984472714
5.276	0.423799084633174	1.00038775554789
5.277	0.423944832686175	1.00038542388727
5.278	0.424089659065658	1.00038286998737
5.279	0.424233484838851	1.00038012031122
5.280	0.424376241983737	1.00037720626111
5.281	0.424517875005677	1.00037416268578
5.282	0.424658341931945	1.00037102624993
5.283	0.424797614736463	1.00036783374432
5.284	0.424935679012606	1.00036462041650
5.285	0.425072533075991	1.00036141840006
5.286	0.425208186555210	1.00035825531425
5.287	0.425342658455975	1.00035515309698
5.288	0.425475974900110	1.00035212712210
5.289	0.425608166355914	1.00034918563776
5.290	0.425739265067250	1.00034632954726
5.291	0.425869302267984	1.00034355253723
5.292	0.425998305515350	1.00034084154180
5.293	0.426126296268421	1.00033817751542
5.294	0.426253287859026	1.00033553647415
5.295	0.426379283839196	1.00033289075140
5.296	0.426504276833157	1.00033021040705
5.297	0.426628248017778	1.00032746472106
5.298	0.426751167051179	1.00032462370013
5.299	0.426872992671179	1.00032165952732
5.300	0.426993673694142	1.00031854788709
5.301	0.427113150684136	1.00031526910601
5.302	0.427231357717801	1.00031180905828
5.303	0.427348224813386	1.00030815979765
5.304	0.427463680174697	1.00030431989014
5.305	0.427577652644004	1.00030029443675
5.306	0.427690074291377	1.00029609478988
5.307	0.427800882401925	1.00029173798137
5.308	0.427910021753405	1.00028724589371
5.309	0.428017446123704	1.00028264421677
5.310	0.428123119471366	1.00027796124267
5.311	0.428227016698429	1.00027322655728
5.312	0.428329123899630	1.00026846969173
5.313	0.428429438075000	1.00026371879709
5.314	0.428527966402271	1.00025899940443
5.315	0.428624724980864	1.00025433332645
5.316	0.428719737311440	1.00024973775050
5.317	0.428813032392782	1.00024522456181
5.318	0.428904642621546	1.00024079992561
5.319	0.428994601681779	1.00023646414306
5.320	0.429082942198193	1.00023221178401
5.321	0.429169693753238	1.00022803208556
5.322	0.429254880923736	1.00022390959402
5.323	0.429338521748150	1.00021982501612
5.324	0.429420626435103	1.00021575623649
5.325	0.429501196478441	1.00021167945104
5.326	0.429580224282745	1.00020757036172
5.327	0.429657693184936	1.00020340537530
5.328	0.429733577916522	1.00019916275048
5.329	0.429807845528558	1.00019482363998
5.330	0.429880456683122	1.00019037298088
5.331	0.429951367212880	1.00018580019369
5.332	0.430020529870262	1.00018109966038
5.333	0.430087896252189	1.00017627096265
5.334	0.430153418779355	1.00017131887267
5.335	0.430217052611624	1.00016625310094
5.336	0.430278757436554	1.00016108781658
5.337	0.430338499010077	1.00015584096609
5.338	0.430396250439799	1.00015053342574
5.339	0.430451993105407	1.00014518802942
5.340	0.430505717152982	1.00013982852002
5.341	0.430557421804451	1.00013447847395
5.342	0.430607114866007	1.00012916024996
5.343	0.430654812206967	1.00012389401075
5.344	0.430700536759787	1.00011869686256
5.345	0.430744317215158	1.00011358215059
5.346	0.430786186491559	1.00010855894110
5.347	0.430826180080885	1.00010363171148
5.348	0.430864334279249	1.00009880025965
5.349	0.430900684424614	1.00009405983342
5.350	0.430935263283345	1.00008940147052
5.351	0.430968099505662	1.00008481253001
5.352	0.430999216401915	1.00008027738711
5.353	0.431028630959872	1.00007577825673
5.354	0.431056353192616	1.00007129610462
5.355	0.431082385851141	1.00006681160248
5.356	0.431106724501660	1.00006230608162
5.357	0.431129357938744	1.00005776244033
5.358	0.431150268920192	1.00005316596349
5.359	0.431169435238871	1.00004850501693
5.360	0.431186830949400	1.00004377158675
5.361	0.431202427843346	1.00003896164008
5.362	0.431216196968308	1.00003407529352
5.363	0.431228110187021	1.00002911678436
5.364	0.431238141720314	1.00002409424892
5.365	0.431246269506119	1.00001901932138
5.366	0.431252476469581	1.00001390657495
5.367	0.431256751462797	1.00000877283337
5.368	0.431259089985588	1.00000363638788
5.369	0.431259494570213	0.999998516156847
5.370	0.431257974875962	0.999993430828743
5.371	0.431254547423350	0.999988398028894
5.372	0.431249235062751	0.999983433548372
5.373	0.431242066141749	0.999978550670218
5.374	0.431233073461726	0.999973759623019
5.375	0.431222293026167	0.999969067185433
5.376	0.431209762701428	0.999964476457760
5.377	0.431195520831579	0.999959986808740
5.378	0.431179604869840	0.999955593997267
5.379	0.431162049990235	0.999951290460633
5.380	0.431142887954366	0.999947065753275
5.381	0.431122146159623	0.999942907113100
5.382	0.431099846797224	0.999938800126926
5.383	0.431076006470676	0.999934729462382
5.384	0.431050635953852	0.999930679630959
5.385	0.431023740247156	0.999926635745974
5.386	0.430995319002250	0.999922584240234
5.387	0.430965367069348	0.999918513510004
5.388	0.430933875411256	0.999914414456864
5.389	0.430900832101770	0.999910280903123
5.390	0.430866223456178	0.999906109863724
5.391	0.430830035276358	0.999901901663814
5.392	0.430792254128392	0.999897659899101
5.393	0.430752868545142	0.999893391243318
5.394	0.430711870096502	0.999889105113856
5.395	0.430669254325494	0.999884813213961
5.396	0.430625021546348	0.999880528974359
5.397	0.430579177355867	0.999876266922349
5.398	0.430531732952204	0.999872042008822
5.399	0.430482705154191	0.999867868925487
5.400	0.430432116092334	0.999863761444370
5.401	0.430379992856388	0.999859731810107
5.402	0.430326366811414	0.999855790212701
5.403	0.430271272690788	0.999851944364121
5.404	0.430214747585524	0.999848199196937
5.405	0.430156829908810	0.999844556697171
5.406	0.430097558296666	0.999841015877107
5.407	0.430036970484252	0.999837572887117
5.408	0.429975102189701	0.999834221259119
5.409	0.429911986242587	0.999830952268251
5.410	0.429847651854288	0.999827755393921
5.411	0.429782124023404	0.999824618857250
5.412	0.429715423164225	0.999821530208464
5.413	0.429647564967127	0.999818476936056
5.414	0.429578560486789	0.999815447068826
5.415	0.429508416455519	0.999812429742853
5.416	0.429437135794160	0.999809415707307
5.417	0.429364718317856	0.999806397746418
5.418	0.429291161557103	0.999803370999258
5.419	0.429216461678607	0.999800333163820
5.420	0.429140614495282	0.999797284577626
5.421	0.429063616413714	0.999794228173263
5.422	0.428985465429832	0.999791169312418
5.423	0.428906161963369	0.999788115508512
5.424	0.428825709631838	0.999785076052349
5.425	0.428744115807376	0.999782061559907
5.426	0.428661392076492	0.999779083464624
5.427	0.428577554343292	0.999776153478825
5.428	0.428492622894964	0.999773283049970
5.429	0.428406622239208	0.999770482837279
5.430	0.428319580620382	0.999767762232887
5.431	0.428231529636150	0.999765128949322
5.432	0.428142503361642	0.999762588691492
5.433	0.428052537536587	0.999760144927304
5.434	0.427961668898206	0.999757798766090
5.435	0.427869934062073	0.999755548948825
5.436	0.427777368713123	0.999753391948900
5.437	0.427684006833260	0.999751322176955
5.438	0.427589879958305	0.999749332278593
5.439	0.427495016594094	0.999747413509564
5.440	0.427399441769467	0.999745556169686
5.441	0.427303176723854	0.999743750074252
5.442	0.427206238853159	0.999741985040294
5.443	0.427108641768427	0.999740251364728
5.444	0.427010395610068	0.999738540272117
5.445	0.426911507454861	0.999736844311695
5.446	0.426811981853462	0.999735157685655
5.447	0.426711821528443	0.999733476494721
5.448	0.426611028105071	0.999731798890573
5.449	0.426509602928036	0.999730125129540
5.450	0.426407547816325	0.999728457526587
5.451	0.426304865813563	0.999726800313413
5.452	0.426201561938342	0.999725159408536
5.453	0.426097643636695	0.999723542111738
5.454	0.425993121385545	0.999721956738161
5.455	0.425888008875518	0.999720412210259
5.456	0.425782323215117	0.999718917627173
5.457	0.425676084912084	0.999717481832175
5.458	0.425569317696954	0.999716112998362
5.459	0.425462048202462	0.999714818251752
5.460	0.425354305512428	0.999713603348791
5.461	0.425246120625616	0.999712472422616
5.462	0.425137525617629	0.999711427808775
5.463	0.425028553223910	0.999710469957436
5.464	0.424919235936613	0.999709597434815
5.465	0.424809605298833	0.999708807012433
5.466	0.424699691410297	0.999708093838510
5.467	0.424589522273436	0.999707451682481
5.468	0.424479123276342	0.999706873239933
5.469	0.424368516966752	0.999706350482600
5.470	0.424257722776474	0.999705875036458
5.471	0.424146756935897	0.999705438569846
5.472	0.424035632643154	0.999705033173201
5.473	0.423924360252386	0.999704651712705
5.474	0.423812947580245	0.999704288141975
5.475	0.423701400462960	0.999703937757495
5.476	0.423589723210625	0.999703597386866
5.477	0.423477919258858	0.999703265502459
5.478	0.423365991789069	0.999702942255614
5.479	0.423253944355565	0.999702629431737
5.480	0.423141781438062	0.999702330329259
5.481	0.423029509057415	0.999702049569315
5.482	0.422917135158059	0.999701792846446
5.483	0.422804670008190	0.999701566632537
5.484	0.422692126426682	0.999701377848802
5.485	0.422579519837200	0.999701233521626
5.486	0.422466868276842	0.999701140438558
5.487	0.422354192272451	0.999701104820584
5.488	0.422241514509551	0.999701132025772
5.489	0.422128859528584	0.999701226297597
5.490	0.422016253209677	0.999701390569069
5.491	0.421903722276966	0.999701626330960
5.492	0.421791293703791	0.999701933569263
5.493	0.421678994218382	0.999702310773793
5.494	0.421566849678584	0.999702755016387
5.495	0.421454884628020	0.999703262093995
5.496	0.421343121745849	0.999703826729004
5.497	0.421231581603934	0.999704442816487
5.498	0.421120282392621	0.999705103706153
5.499	0.421009239702016	0.999705802505243
5.500	0.420898466506969	0.999706532387886
5.501	0.420787973309416	0.999707286896383
5.502	0.420677768264795	0.999708060220392
5.503	0.420567857521746	0.999708847441312
5.504	0.420458245544523	0.999709644730951
5.505	0.420348935615948	0.999710449495991
5.506	0.420239930267144	0.999711260462073
5.507	0.420131231791856	0.999712077694838
5.508	0.420022842785784	0.999712902557601
5.509	0.419914766574948	0.999713737608856
5.510	0.419807007644977	0.999714586445321
5.511	0.419699571978526	0.999715453498582
5.512	0.419592467413622	0.999716343795670
5.513	0.419485703698683	0.999717262695488
5.514	0.419379292639860	0.999718215613591
5.515	0.419273248095578	0.999719207748541
5.516	0.419167585808282	0.999720243822541
5.517	0.419062323020626	0.999721327848347
5.518	0.418957478435914	0.999722462932895
5.519	0.418853071741978	0.999723651126277
5.520	0.418749123252837	0.999724893322440
5.521	0.418645653207932	0.999726189215392
5.522	0.418542681600684	0.999727537312168
5.523	0.418440227654628	0.999728935000971
5.524	0.418338309425963	0.999730378670520
5.525	0.418236943418378	0.999731863874150
5.526	0.418136144356140	0.999733385530400
5.527	0.418035924954893	0.999734938150018
5.528	0.417936295827531	0.999736516078450
5.529	0.417837265460548	0.999738113742235
5.530	0.417738840294078	0.999739725887759
5.531	0.417641024864224	0.999741347801108
5.532	0.417543822075459	0.999742975499566
5.533	0.417447233499388	0.999744605885547
5.534	0.417351259731277	0.999746236856918
5.535	0.417255900748387	0.999747867368990
5.536	0.417161156372458	0.999749497446026
5.537	0.417067026568475	0.999751128142548
5.538	0.416973511947617	0.999752761457012
5.539	0.416880613979629	0.999754400202581
5.540	0.416788335383444	0.999756047841798
5.541	0.416696680209498	0.999757708293473
5.542	0.416605654073464	0.999759385720919
5.543	0.416515264164900	0.999761084312334
5.544	0.416425519243603	0.999762808063157
5.545	0.416336429468629	0.999764560570998
5.546	0.416248006277328	0.999766344852207
5.547	0.416160262105223	0.999768163188715
5.548	0.416073210074046	0.999770017011470
5.549	0.415986863692979	0.999771906825655
5.550	0.415901236500304	0.999773832180466
5.551	0.415816341632763	0.999775791684045
5.552	0.415732191574080	0.999777783062367
5.553	0.415648797786162	0.999779803258507
5.554	0.415566170449438	0.999781848566999
5.555	0.415484318260951	0.999783914796559
5.556	0.415403248261100	0.999785997452965
5.557	0.415322965785890	0.999788091933280
5.558	0.415243474415092	0.999790193722264
5.559	0.415164776103211	0.999792298581506
5.560	0.415086871281801	0.999794402722766
5.561	0.415009759051372	0.999796502957599
5.562	0.414933437461968	0.999798596816663
5.563	0.414857903755092	0.999800682633541
5.564	0.414783154718407	0.999802759589772
5.565	0.414709187019980	0.999804827719699
5.566	0.414635997445203	0.999806887875360
5.567	0.414563583255131	0.999808941653792
5.568	0.414491942473887	0.999810991290843
5.569	0.414421074029633	0.999813039526638
5.570	0.414350977973754	0.999815089449802
5.571	0.414281655535433	0.999817144327921
5.572	0.414213109220327	0.999819207432297
5.573	0.414145342720531	0.999821281865256
5.574	0.414078360826807	0.999823370398254
5.575	0.414012169316266	0.999825475327982
5.576	0.413946774723627	0.999827598357035
5.577	0.413882184077465	0.999829740504306
5.578	0.413818404660105	0.999831902048859
5.579	0.413755443702485	0.999834082509387
5.580	0.413693308159509	0.999836280659750
5.581	0.413632004336250	0.999838494579246
5.582	0.413571537719236	0.999840721734647
5.583	0.413511912760441	0.999842959090018
5.584	0.413453132656741	0.999845203238237
5.585	0.413395199279421	0.999847450548181
5.586	0.413338113116879	0.999849697320253
5.587	0.413281873305095	0.999851939942703
5.588	0.413226477625358	0.999854175041688
5.589	0.413171922670699	0.999856399617913
5.590	0.413118203965041	0.999858611163778
5.591	0.413065316238317	0.999860807755744
5.592	0.413013253570171	0.999862988118156
5.593	0.412962009731928	0.999865151655750
5.594	0.412911578348940	0.999867298454016
5.595	0.412861953246647	0.999869429247909
5.596	0.412813128614744	0.999871545360604
5.597	0.412765099252738	0.999873648616131
5.598	0.412717860716384	0.999875741229858
5.599	0.412671409465020	0.999877825682772
5.600	0.412625742904311	0.999879904585285
5.601	0.412580859435820	0.999881980537484
5.602	0.412536758423812	0.999884055992149
5.603	0.412493440082926	0.999886133126963
5.604	0.412450905414062	0.999888213731807
5.605	0.412409155962905	0.999890299116058
5.606	0.412368193717612	0.999892390040024
5.607	0.412328020813675	0.999894486673313
5.608	0.412288639350663	0.999896588581510
5.609	0.412250051123010	0.999898694741578
5.610	0.412212257453575	0.999900803584636
5.611	0.412175258982188	0.999902913063853
5.612	0.412139055520129	0.999905020743794
5.613	0.412103645874595	0.999907123906639
5.614	0.412069027798225	0.999909219670341
5.615	0.412035197955902	0.999911305112729
5.616	0.412002151907473	0.999913377395755
5.617	0.411969884203700	0.999915433884155
5.618	0.411938388424005	0.999917472253004
5.619	0.411907657365646	0.999919490579188
5.620	0.411877683192870	0.999921487412953
5.621	0.411848457609722	0.999923461826375
5.622	0.411819972045578	0.999925413436710
5.623	0.411792217967104	0.999927342404270
5.624	0.411765186923276	0.999929249404822
5.625	0.411738870820955	0.999931135578644
5.626	0.411713262108151	0.999933002458786
5.627	0.411688353839054	0.999934851882031
5.628	0.411664139813638	0.999936685887520
5.629	0.411640614621774	0.999938506607484
5.630	0.411617773660964	0.999940316155522
5.631	0.411595613096779	0.999942116517716
5.632	0.411574129801465	0.999943909451792
5.633	0.411553321253905	0.999945696398525
5.634	0.411533185417738	0.999947478409712
5.635	0.411513720550374	0.999949256095739
5.636	0.411494925075658	0.999951029594720
5.637	0.411476797361047	0.999952798564520
5.638	0.411459335563904	0.999954562197495
5.639	0.411442537434596	0.999956319256997
5.640	0.411426400214168	0.999958068133577
5.641	0.411410920470189	0.999959806917919
5.642	0.411396093995791	0.999961533486789
5.643	0.411381915781476	0.999963245597859
5.644	0.411368379924170	0.999964940988795
5.645	0.411355479722261	0.999966617475899
5.646	0.411343207669233	0.999968273047774
5.647	0.411331555532797	0.999969905949663
5.648	0.411320514473118	0.999971514754646
5.649	0.411310075206075	0.999973098418667
5.650	0.411300228129221	0.999974656317005
5.651	0.411290963479587	0.999976188260735
5.652	0.411282271487380	0.999977694492882
5.653	0.411274142591083	0.999979175664460
5.654	0.411266567514303	0.999980632792214
5.655	0.411259537427668	0.999982067199808
5.656	0.411253044074329	0.999983480446073
5.657	0.411247079783152	0.999984874243228
5.658	0.411241637542389	0.999986250369519
5.659	0.411236711050606	0.999987610580337
5.660	0.411232294602087	0.999988956521754
5.661	0.411228383104572	0.999990289650861
5.662	0.411224971982392	0.999991611166294
5.663	0.411222056985025	0.999992921952246
5.664	0.411219634229838	0.999994222538003
5.665	0.411217699884674	0.999995513075255
5.666	0.411216250135567	0.999996793333378
5.667	0.411215281002569	0.999998062713093
5.668	0.411214788223788	0.999999320277307
5.669	0.411214767127603	1.00000056479740
5.670	0.411215212518528	1.00000179481275
5.671	0.411216118626271	1.00000300870040
5.672	0.411217478948856	1.00000420475128
5.673	0.411219286522737	1.00000538124942
5.674	0.411221533688149	1.00000653655050
5.675	0.411224212147772	1.00000766915600
5.676	0.411227313132713	1.00000877777932
5.677	0.411230827368854	1.00000986140147
5.678	0.411234745290585	1.00001091931288
5.679	0.411239057110834	1.00001195114101
5.680	0.411243752957034	1.00001295686136
5.681	0.411248823018468	1.00001393679267
5.682	0.411254257731343	1.00001489157583
5.683	0.411260047813812	1.00001582213861
5.684	0.411266184320084	1.00001672964766
5.685	0.411272658804137	1.00001761545022
5.686	0.411279463381106	1.00001848100854
5.687	0.411286590679993	1.00001932782984
5.688	0.411294033942340	1.00002015739581
5.689	0.411301786879903	1.00002097109439
5.690	0.411309843791059	1.00002177015693
5.691	0.411318199353900	1.00002255560412
5.692	0.411326848589852	1.00002332820264
5.693	0.411335786741802	1.00002408843416
5.694	0.411345009198158	1.00002483647874
5.695	0.411354511344143	1.00002557221260
5.696	0.411364288481309	1.00002629522016
5.697	0.411374335679284	1.00002700481979
5.698	0.411384647723480	1.00002770010184
5.699	0.411395219008682	1.00002837997691
5.700	0.411406043523584	1.00002904323187
5.701	0.411417114743472	1.00002968859092
5.702	0.411428425680242	1.00003031477905
5.703	0.411439968884679	1.00003092058440
5.704	0.411451736466006	1.00003150491688
5.705	0.411463720139636	1.00003206686047
5.706	0.411475911324487	1.00003260571639
5.707	0.411488301228474	1.00003312103575
5.708	0.411500880949006	1.00003361264004
5.709	0.411513641535294	1.00003408062866
5.710	0.411526574151594	1.00003452537366
5.711	0.411539670128150	1.00003494750152
5.712	0.411552921138537	1.00003534786386
5.713	0.411566319130998	1.00003572749787
5.714	0.411579856525350	1.00003608757888
5.715	0.411593526174784	1.00003642936763
5.716	0.411607321423617	1.00003675415389
5.717	0.411621236125484	1.00003706320047
5.718	0.411635264561028	1.00003735768914
5.719	0.411649401432442	1.00003763867116
5.720	0.411663641822997	1.00003790702513
5.721	0.411677981117464	1.00003816342359
5.722	0.411692414882054	1.00003840830990
5.723	0.411706938843963	1.00003864188588
5.724	0.411721548729929	1.00003886411176
5.725	0.411736240200753	1.00003907471699
5.726	0.411751008801730	1.00003927322182
5.727	0.411765849860785	1.00003945896839
5.728	0.411780758421628	1.00003963115992
5.729	0.411795729228743	1.00003978890577
5.730	0.411810756622344	1.00003993127013
5.731	0.411825834636147	1.00004005732242
5.732	0.411840956948709	1.00004016618662
5.733	0.411856116955278	1.00004025708759
5.734	0.411871307726415	1.00004032939183
5.735	0.411886522190798	1.00004038264112
5.736	0.411901753101574	1.00004041657791
5.737	0.411916993153682	1.00004043116016
5.738	0.411932235071163	1.00004042656696
5.739	0.411947471689473	1.00004040319316
5.740	0.411962696054161	1.00004036163406
5.741	0.411977901461796	1.00004030266129
5.742	0.411993081483161	1.00004022719055
5.743	0.412008230124229	1.00004013624312
5.744	0.412023341716576	1.00004003090346
5.745	0.412038411061531	1.00003991227423
5.746	0.412053433351048	1.00003978143125
5.747	0.412068404168167	1.00003963938063
5.748	0.412083319468820	1.00003948701974
5.749	0.412098175509527	1.00003932510411
5.750	0.412112968800557	1.00003915422159
5.751	0.412127696058178	1.00003897477451
5.752	0.412142354076877	1.00003878697144
5.753	0.412156939732085	1.00003859082758
5.754	0.412171449851485	1.00003838617485
5.755	0.412185881158166	1.00003817268005
5.756	0.412200230231974	1.00003794987063
5.757	0.412214493482225	1.00003771716644
5.758	0.412228667032650	1.00003747391617
5.759	0.412242746772790	1.00003721943659
5.760	0.412256728371176	1.00003695305263
5.761	0.412270607183928	1.00003667413645
5.762	0.412284378409822	1.00003638214345
5.763	0.412298037022993	1.00003607664450
5.764	0.412311577877972	1.00003575735178
5.765	0.412324995729705	1.00003542413772
5.766	0.412338285342685	1.00003507704637
5.767	0.412351441521878	1.00003471629667
5.768	0.412364459197761	1.00003434227726
5.769	0.412377333453151	1.00003395553366
5.770	0.412390059605514	1.00003355674830
5.771	0.412402633284273	1.00003314671459
5.772	0.412415050402160	1.00003272630600
5.773	0.412427307228882	1.00003229644203
5.774	0.412439400359290	1.00003185805237
5.775	0.412451326753853	1.00003141204140
5.776	0.412463083692728	1.00003095925403
5.777	0.412474668796222	1.00003050044517
5.778	0.412486079906103	1.00003003625372
5.779	0.412497315065139	1.00002956718239
5.780	0.412508372541652	1.00002909358426
5.781	0.412519250643982	1.00002861565656
5.782	0.412529947766870	1.00002813344190
5.783	0.412540462276866	1.00002764683654
5.784	0.412550792480488	1.00002715560579
5.785	0.412560936580121	1.00002665940496
5.786	0.412570892614440	1.00002615780544
5.787	0.412580658452953	1.00002565032407
5.788	0.412590231763261	1.00002513645471
5.789	0.412599610093821	1.00002461570034
5.790	0.412608790715240	1.00002408760422
5.791	0.412617770825364	1.00002355177868
5.792	0.412626547409673	1.00002300792977
5.793	0.412635117435912	1.00002245587779
5.794	0.412643477787242	1.00002189557165
5.795	0.412651625365925	1.00002132709704
5.796	0.412659557141069	1.00002075067813
5.797	0.412667270156362	1.00002016667267
5.798	0.412674761651942	1.00001957556087
5.799	0.412682029042117	1.00001897792881
5.800	0.412689070014039	1.00001837444730
5.801	0.412695882495427	1.00001776584686
5.802	0.412702464694121	1.00001715289045
5.803	0.412708815110818	1.00001653634501
5.804	0.412714932549534	1.00001591695334
5.805	0.412720816041656	1.00001529540735
5.806	0.412726464909156	1.00001467232418
5.807	0.412731878678187	1.00001404822614
5.808	0.412737057033155	1.00001342352524
5.809	0.412741999842183	1.00001279851310
5.810	0.412746706970211	1.00001217335661
5.811	0.412751178410872	1.00001154809938
5.812	0.412755414099138	1.00001092266894
5.813	0.412759413954973	1.00001029688916
5.814	0.412763177790566	1.00000967049738
5.815	0.412766705314425	1.00000904316524
5.816	0.412769996089537	1.00000841452228
5.817	0.412773049576117	1.00000778418114
5.818	0.412775865049298	1.00000715176309
5.819	0.412778441662340	1.00000651692284
5.820	0.412780778458910	1.00000587937127
5.821	0.412782874331697	1.00000523889507
5.822	0.412784728192037	1.00000459537268
5.823	0.412786338871683	1.00000394878547
5.824	0.412787705215123	1.00000329922378
5.825	0.412788826149608	1.00000264688794
5.826	0.412789700713802	1.00000199208362
5.827	0.412790328006849	1.00000133521267
5.828	0.412790707337990	1.00000067675932
5.829	0.412790838233377	1.00000001727269
5.830	0.412790720406520	0.999999357346528
5.831	0.412790353810578	0.999998697597123
5.832	0.412789738627453	0.999998038640463
5.833	0.412788875255501	0.999997381069757
5.834	0.412787764349559	0.999996725434344
5.835	0.412786406706346	0.999996072220959
5.836	0.412784803315390	0.999995421838155
5.837	0.412782955335842	0.999994774604635
5.838	0.412780863990520	0.999994130741847
5.839	0.412778530547712	0.999993490371168
5.840	0.412775956378937	0.999992853515746
5.841	0.412773142765218	0.999992220106798
5.842	0.412770090992126	0.999991589994023
5.843	0.412766802242459	0.999990962959588
5.844	0.412763277657632	0.999990338734949
5.845	0.412759518242638	0.999989717019641
5.846	0.412755524859676	0.999989097501366
5.847	0.412751298273179	0.999988479876113
5.848	0.412746839171177	0.999987863867571
5.849	0.412742148108009	0.999987249244928
5.850	0.412737225570709	0.999986635838226
5.851	0.412732072004928	0.999986023550591
5.852	0.412726687806298	0.999985412366809
5.853	0.412721073425473	0.999984802357872
5.854	0.412715229329478	0.999984193681432
5.855	0.412709156050823	0.999983586578013
5.856	0.412702854224335	0.999982981363400
5.857	0.412696324672652	0.999982378417438
5.858	0.412689568306632	0.999981778169979
5.859	0.412682586218580	0.999981181084566
5.860	0.412675379706343	0.999980587640686
5.861	0.412667950241485	0.999979998315549
5.862	0.412660299438357	0.999979413566002
5.863	0.412652429144146	0.999978833811812
5.864	0.412644341271061	0.999978259420733
5.865	0.412636037930952	0.999977690696227
5.866	0.412627521288869	0.999977127868379
5.867	0.412618793596266	0.999976571088406
5.868	0.412609857152802	0.999976020426773
5.869	0.412600714271775	0.999975475875090
5.870	0.412591367243749	0.999974937351652
5.871	0.412581818313811	0.999974404710328
5.872	0.412572069650651	0.999973877752036
5.873	0.412562123345197	0.999973356238571
5.874	0.412551981435627	0.999972839907894
5.875	0.412541645807778	0.999972328490268
5.876	0.412531118268817	0.999971821724241
5.877	0.412520400518133	0.999971319372008
5.878	0.412509494178721	0.999970821233341
5.879	0.412498400818095	0.999970327157404
5.880	0.412487121943741	0.999969837051999
5.881	0.412475659050870	0.999969350889969
5.882	0.412464013632416	0.999968868712300
5.883	0.412452187206327	0.999968390628000
5.884	0.412440181342845	0.999967916810748
5.885	0.412427997694067	0.999967447492564
5.886	0.412415638015318	0.999966982954701
5.887	0.412403104156510	0.999966523516408
5.888	0.412390398095795	0.999966069521945
5.889	0.412377521965936	0.999965621326599
5.890	0.412364478016571	0.999965179282271
5.891	0.412351268649672	0.999964743723289
5.892	0.412337896345434	0.999964314953270
5.893	0.412324363716380	0.999963893233441
5.894	0.412310673440516	0.999963478773010
5.895	0.412296828327271	0.999963071722062
5.896	0.412282831163338	0.999962672167371
5.897	0.412268684813625	0.999962280130995
5.898	0.412254392064824	0.999961895571910
5.899	0.412239955733185	0.999961518390749
5.900	0.412225378580388	0.999961148436822
5.901	0.412210663276255	0.999960785517575
5.902	0.412195812461960	0.999960429409865
5.903	0.412180828650889	0.999960079872335
5.904	0.412165714258663	0.999959736658385
5.905	0.412150471625409	0.999959399529228
5.906	0.412135103004857	0.999959068266081
5.907	0.412119610586160	0.999958742681358
5.908	0.412103996457063	0.999958422627960
5.909	0.412088262706675	0.999958108006523
5.910	0.412072411366808	0.999957798770127
5.911	0.412056444443351	0.999957494926480
5.912	0.412040364002678	0.999957196537395
5.913	0.412024172120255	0.999956903715725
5.914	0.412007870930665	0.999956616619842
5.915	0.411991462611240	0.999956335446015
5.916	0.411974949443447	0.999956060419209
5.917	0.411958333795155	0.999955791782587
5.918	0.411941618109722	0.999955529786297
5.919	0.411924804936007	0.999955274675991
5.920	0.411907896928369	0.999955026681889
5.921	0.411890896813475	0.999954786008439
5.922	0.411873807370739	0.999954552825411
5.923	0.411856631430965	0.999954327260634
5.924	0.411839371905444	0.999954109394723
5.925	0.411822031723204	0.999953899257889
5.926	0.411804613770983	0.999953696829329
5.927	0.411787120938698	0.999953502038645
5.928	0.411769556087165	0.999953314769600
5.929	0.411751922043095	0.999953134865989
5.930	0.411734221523602	0.999952962139038
5.931	0.411716457208968	0.999952796376344
5.932	0.411698631693525	0.999952637351703
5.933	0.411680747464288	0.999952484835301
5.934	0.411662806930053	0.999952338604102
5.935	0.411644812411851	0.999952198451585
5.936	0.411626766191603	0.999952064196526
5.937	0.411608670430269	0.999951935690459
5.938	0.411590527291082	0.999951812823360
5.939	0.411572338868155	0.999951695527561
5.940	0.411554107280608	0.999951583779283
5.941	0.411535834604365	0.999951477598164
5.942	0.411517522980375	0.999951377044629
5.943	0.411499174510027	0.999951282215375
5.944	0.411480791388840	0.999951193237115
5.945	0.411462375856900	0.999951110258875
5.946	0.411443930192036	0.999951033443440
5.947	0.411425456761208	0.999950962958178
5.948	0.411406957967301	0.999950898965827
5.949	0.411388436290508	0.999950841615516
5.950	0.411369894277414	0.999950791034710
5.951	0.411351334477786	0.999950747322121
5.952	0.411332759500056	0.999950710542160
5.953	0.411314171981758	0.999950680721081
5.954	0.411295574519954	0.999950657844822
5.955	0.411276969732171	0.999950641858743
5.956	0.411258360210013	0.999950632669296
5.957	0.411239748495063	0.999950630147309
5.958	0.411221137038410	0.999950634132829
5.959	0.411202528299327	0.999950644441330
5.960	0.411183924602938	0.999950660870858
5.961	0.411165328223888	0.999950683209761
5.962	0.411146741332686	0.999950711244839
5.963	0.411128166078470	0.999950744769272
5.964	0.411109604434387	0.999950783590209
5.965	0.411091058420425	0.999950827535475
5.966	0.411072529898775	0.999950876459267
5.967	0.411054020746178	0.999950930246524
5.968	0.411035532764799	0.999950988815796
5.969	0.411017067753164	0.999951052120476
5.970	0.410998627507070	0.999951120148306
5.971	0.410980213788207	0.999951192919317
5.972	0.410961828408290	0.999951270482294
5.973	0.410943473195857	0.999951352909749
5.974	0.410925149974901	0.999951440291965
5.975	0.410906860651721	0.999951532730089
5.976	0.410888607140350	0.999951630328846
5.977	0.410870391409844	0.999951733189174
5.978	0.410852215462000	0.999951841401002
5.979	0.410834081334087	0.999951955036731
5.980	0.410815991078380	0.999952074145547
5.981	0.410797946760795	0.999952198748954
5.982	0.410779950462256	0.999952328837656
5.983	0.410762004237313	0.999952464369854
5.984	0.410744110104133	0.999952605271283
5.985	0.410726270099076	0.999952751436670
5.986	0.410708486144358	0.999952902732542
5.987	0.410690760177204	0.999953059001424
5.988	0.410673094045251	0.999953220066967
5.989	0.410655489490637	0.999953385740047
5.990	0.410637948241856	0.999953555825035
5.991	0.410620471909624	0.999953730126374
5.992	0.410603062040536	0.999953908455045
5.993	0.410585720138442	0.999954090634455
5.994	0.410568447620335	0.999954276505716
5.995	0.410551245852275	0.999954465931948
5.996	0.410534116152121	0.999954658801440
5.997	0.410517059797712	0.999954855029568
5.998	0.410500078046425	0.999955054559563
5.999	0.410483172123804	0.999955257361785
6	0.410466343274948	0.999955463431898
6.001	0.410449592726764	0.999955672787887
6.002	0.410432921728443	0.999955885466013
6.003	0.410416331540091	0.999956101516137
6.004	0.410399823426360	0.999956320996310
6.005	0.410383398732392	0.999956543967142
6.006	0.410367058766042	0.999956770486044
6.007	0.410350804870632	0.999957000601844
6.008	0.410334638415407	0.999957234349592
6.009	0.410318560751875	0.999957471746218
6.010	0.410302573300214	0.999957712787034
6.011	0.410286677385102	0.999957957443288
6.012	0.410270874373964	0.999958205660792
6.013	0.410255165604667	0.999958457359901
6.014	0.410239552350504	0.999958712436546
6.015	0.410224035882038	0.999958970764555
6.016	0.410208617371154	0.999959232198870
6.017	0.410193297993828	0.999959496579686
6.018	0.410178078816898	0.999959763737340
6.019	0.410162960858543	0.999960033497413
6.020	0.410147945048720	0.999960305686184
6.021	0.410133032286012	0.999960580135833
6.022	0.410118223393511	0.999960856689324
6.023	0.410103519132917	0.999961135204668
6.024	0.410088920214093	0.999961415558453
6.025	0.410074427305062	0.999961697648324
6.026	0.410060041067027	0.999961981394450
6.027	0.410045762107529	0.999962266739904
6.028	0.410031591012285	0.999962553649937
6.029	0.410017528363824	0.999962842110232
6.030	0.410003574766051	0.999963132124219
6.031	0.409989730791949	0.999963423709684
6.032	0.409975997040419	0.999963716894767
6.033	0.409962374130373	0.999964011713522
6.034	0.409948862664351	0.999964308201381
6.035	0.409935463304009	0.999964606390634
6.036	0.409922176675536	0.999964906306165
6.037	0.409909003446501	0.999965207961612
6.038	0.409895944260825	0.999965511356133
6.039	0.409882999788806	0.999965816471863
6.040	0.409870170656632	0.999966123272215
6.041	0.409857457491853	0.999966431701052
6.042	0.409844860894282	0.999966741682775
6.043	0.409832381441447	0.999967053123268
6.044	0.409820019659492	0.999967365911720
6.045	0.409807776018170	0.999967679923218
6.046	0.409795650985416	0.999967995021897
6.047	0.409783644911386	0.999968311064650
6.048	0.409771758135776	0.999968627905103
6.049	0.409759990935982	0.999968945397759
6.050	0.409748343521642	0.999969263402076
6.051	0.409736816081477	0.999969581786298
6.052	0.409725408721442	0.999969900430862
6.053	0.409714121504294	0.999970219231201
6.054	0.409702954495060	0.999970538099849
6.055	0.409691907710112	0.999970856967685
6.056	0.409680981127167	0.999971175784324
6.057	0.409670174693929	0.999971494517602
6.058	0.409659488423131	0.999971813152201
6.059	0.409648922254746	0.999972131687493
6.060	0.409638476140572	0.999972450134721
6.061	0.409628150064236	0.999972768513664
6.062	0.409617944020283	0.999973086848964
6.063	0.409607857973697	0.999973405166310
6.064	0.409597891947669	0.999973723488665
6.065	0.409588045919008	0.999974041832722
6.066	0.409578319905904	0.999974360205773
6.067	0.409568713916087	0.999974678603104
6.068	0.409559227970021	0.999974997006059
6.069	0.409549862048607	0.999975315380836
6.070	0.409540616140930	0.999975633678025
6.071	0.409531490202880	0.999975951832923
6.072	0.409522484174431	0.999976269766564
6.073	0.409513597928253	0.999976587387397
6.074	0.409504831362028	0.999976904593515
6.075	0.409496184286127	0.999977221275335
6.076	0.409487656474539	0.999977537318572
6.077	0.409479247681247	0.999977852607385
6.078	0.409470957569738	0.999978167027588
6.079	0.409462785821233	0.999978480469658
6.080	0.409454732036465	0.999978792831643
6.081	0.409446795798885	0.999979104021590
6.082	0.409438976644196	0.999979413959585
6.083	0.409431274084454	0.999979722579267
6.084	0.409423687609888	0.999980029828720
6.085	0.409416216708451	0.999980335670720
6.086	0.409408860813528	0.999980640082350
6.087	0.409401619428991	0.999980943053992
6.088	0.409394492013689	0.999981244587717
6.089	0.409387477986002	0.999981544695179
6.090	0.409380576823423	0.999981843395074
6.091	0.409373788007088	0.999982140710329
6.092	0.409367111004030	0.999982436665093
6.093	0.409360545332220	0.999982731281749
6.094	0.409354090479155	0.999983024578036
6.095	0.409347745943705	0.999983316564456
6.096	0.409341511245202	0.999983607242096
6.097	0.409335385901613	0.999983896600897
6.098	0.409329369375428	0.999984184618645
6.099	0.409323461159147	0.999984471260451
6.100	0.409317660749366	0.999984756479047
6.101	0.409311967567191	0.999985040215622
6.102	0.409306381081024	0.999985322401257
6.103	0.409300900661947	0.999985602958865
6.104	0.409295525703783	0.999985881805513
6.105	0.409290255540327	0.999986158855019
6.106	0.409285089459445	0.999986434020569
6.107	0.409280026740362	0.999986707217485
6.108	0.409275066652299	0.999986978365715
6.109	0.409270208382168	0.999987247392134
6.110	0.409265451111878	0.999987514232414
6.111	0.409260794008333	0.999987778832508
6.112	0.409256236222973	0.999988041149687
6.113	0.409251776900419	0.999988301152949
6.114	0.409247415156642	0.999988558823020
6.115	0.409243150128532	0.999988814151825
6.116	0.409238980887949	0.999989067141514
6.117	0.409234906600886	0.999989317803045
6.118	0.409230926366945	0.999989566154459
6.119	0.409227039337566	0.999989812218983
6.120	0.409223244632358	0.999990056022779
6.121	0.409219541426410	0.999990297592811
6.122	0.409215928869344	0.999990536954617
6.123	0.409212406136248	0.999990774130211
6.124	0.409208972406304	0.999991009136173
6.125	0.409205626864605	0.999991241981992
6.126	0.409202368698516	0.999991472668830
6.127	0.409199197090402	0.999991701188648
6.128	0.409196111229903	0.999991927523791
6.129	0.409193110283923	0.999992151647081
6.130	0.409190193397080	0.999992373522253
6.131	0.409187359729003	0.999992593105093
6.132	0.409184608404757	0.999992810344815
6.133	0.409181938514394	0.999993025185821
6.134	0.409179349179340	0.999993237569739
6.135	0.409176839430984	0.999993447437621
6.136	0.409174408311628	0.999993654732099
6.137	0.409172054857208	0.999993859399603
6.138	0.409169778049090	0.999994061392323
6.139	0.409167576864547	0.999994260669801
6.140	0.409165450296314	0.999994457200312
6.141	0.409163397316661	0.999994650961724
6.142	0.409161416865118	0.999994841941823
6.143	0.409159507858021	0.999995030138293
6.144	0.409157669280376	0.999995215558175
6.145	0.409155900088535	0.999995398216887
6.146	0.409154199236582	0.999995578136929
6.147	0.409152565717250	0.999995755346248
6.148	0.409150998485984	0.999995929876555
6.149	0.409149496551891	0.999996101761442
6.150	0.409148058929532	0.999996271034464
6.151	0.409146684628013	0.999996437727454
6.152	0.409145372692819	0.999996601868861
6.153	0.409144122157613	0.999996763482401
6.154	0.409142932068335	0.999996922585951
6.155	0.409141801500482	0.999997079190695
6.156	0.409140729484989	0.999997233300651
6.157	0.409139715115089	0.999997384912583
6.158	0.409138757432629	0.999997534016175
6.159	0.409137855467634	0.999997680594533
6.160	0.409137008283324	0.999997824624999
6.161	0.409136214927912	0.999997966080204
6.162	0.409135474392315	0.999998104929369
6.163	0.409134785707010	0.999998241139778
6.164	0.409134147877012	0.999998374678251
6.165	0.409133559878228	0.999998505512805
6.166	0.409133020682020	0.999998633614212
6.167	0.409132529275666	0.999998758957497
6.168	0.409132084595512	0.999998881523247
6.169	0.409131685600187	0.999999001298692
6.170	0.409131331203298	0.999999118278428
6.171	0.409131020393033	0.999999232464954
6.172	0.409130752103465	0.999999343868653
6.173	0.409130525315959	0.999999452507580
6.174	0.409130338961859	0.999999558406787
6.175	0.409130192015709	0.999999661597266
6.176	0.409130083458876	0.999999762114761
6.177	0.409130012294554	0.999999859998253
6.178	0.409129977545945	0.999999955288382
6.179	0.409129978240799	1.00000004802581
6.180	0.409130013420509	1.00000013824958
6.181	0.409130082156935	1.00000022599573
6.182	0.409130183520119	1.00000031129601
6.183	0.409130316550090	1.00000039417698
6.184	0.409130480387375	1.00000047465930
6.185	0.409130674120206	1.00000055275737
6.186	0.409130896837723	1.00000062847943
6.187	0.409131147640437	1.00000070182787
6.188	0.409131425680243	1.00000077279981
6.189	0.409131730003537	1.00000084138795
6.190	0.409132059737203	1.00000090758165
6.191	0.409132413971747	1.00000097136805
6.192	0.409132791797219	1.00000103273326
6.193	0.409133192313220	1.00000109166367
6.194	0.409133614584789	1.00000114814711
6.195	0.409134057687879	1.00000120217394
6.196	0.409134520687985	1.00000125373811
6.197	0.409135002651965	1.00000130283793
6.198	0.409135502680783	1.00000134947681
6.199	0.409136019809921	1.00000139366357
6.200	0.409136553129883	1.00000143541289
6.201	0.409137101734359	1.00000147474508
6.202	0.409137664730679	1.00000151168607
6.203	0.409138241217988	1.00000154626682
6.204	0.409138830289976	1.00000157852278
6.205	0.409139431097628	1.00000160849304
6.206	0.409140042771469	1.00000163621925
6.207	0.409140664475672	1.00000166174455
6.208	0.409141295397149	1.00000168511233
6.209	0.409141934723266	1.00000170636501
6.210	0.409142581703236	1.00000172554289
6.211	0.409143235505780	1.00000174268306
6.212	0.409143895394664	1.00000175781853
6.213	0.409144560619097	1.00000177097753
6.214	0.409145230431477	1.00000178218312
6.215	0.409145904110574	1.00000179145304
6.216	0.409146580906508	1.00000179879988
6.217	0.409147260120790	1.00000180423152
6.218	0.409147941029914	1.00000180775185
6.219	0.409148622899465	1.00000180936167
6.220	0.409149305013216	1.00000180905973
6.221	0.409149986644934	1.00000180684393
6.222	0.409150667085669	1.00000180271245
6.223	0.409151345615101	1.00000179666495
6.224	0.409152021512909	1.00000178870340
6.225	0.409152694041040	1.00000177883316
6.226	0.409153362486450	1.00000176706348
6.227	0.409154026126089	1.00000175340804
6.228	0.409154684261011	1.00000173788517
6.229	0.409155336206368	1.00000172051784
6.230	0.409155981264576	1.00000170133350
6.231	0.409156618768066	1.00000168036367
6.232	0.409157248027441	1.00000165764344
6.233	0.409157868405600	1.00000163321081
6.234	0.409158479234975	1.00000160710598
6.235	0.409159079924393	1.00000157937056
6.236	0.409159669874043	1.00000155004674
6.237	0.409160248472290	1.00000151917652
6.238	0.409160815143423	1.00000148680085
6.239	0.409161369334925	1.00000145295896
6.240	0.409161910485182	1.00000141768763
6.241	0.409162438080330	1.00000138102065
6.242	0.409162951584221	1.00000134298835
6.243	0.409163450496180	1.00000130361728
6.244	0.409163934319622	1.00000126293004
6.245	0.409164402561601	1.00000122094533
6.246	0.409164854744631	1.00000117767816
6.247	0.409165290372584	1.00000113314020
6.248	0.409165708973887	1.00000108734038
6.249	0.409166110054684	1.00000104028559
6.250	0.409166493181147	1.00000099198153
6.251	0.409166857852597	1.00000094243365
6.252	0.409167203606557	1.00000089164800
6.253	0.409167529984188	1.00000083963223
6.254	0.409167836523920	1.00000078639640
6.255	0.409168122765550	1.00000073195368
6.256	0.409168388268427	1.00000067632088
6.257	0.409168632558703	1.00000061951874
6.258	0.409168855233020	1.00000056157207
6.259	0.409169055833445	1.00000050250957
6.260	0.409169233983903	1.00000044236350
6.261	0.409169389249200	1.00000038116922
6.262	0.409169521254171	1.00000031896439
6.263	0.409169629614098	1.00000025578832
6.264	0.409169713987012	1.00000019168104
6.265	0.409169774027305	1.00000012668260
6.266	0.409169809394825	1.00000006083228
6.267	0.409169819795352	0.999999994167849
6.268	0.409169804901467	0.999999926725001
6.269	0.409169764467151	0.999999858536969
6.270	0.409169698171354	0.999999789634131
6.271	0.409169605775332	0.999999720043861
6.272	0.409169487012150	0.999999649790468
6.273	0.409169341638062	0.999999578895266
6.274	0.409169169433426	0.999999507376739
6.275	0.409168970152678	0.999999435250810
6.276	0.409168743555711	0.999999362531170
6.277	0.409168489446984	0.999999289229706
6.278	0.409168207590483	0.999999215356964
6.279	0.409167897774751	0.999999140922640
6.280	0.409167559804246	0.999999065936141
6.281	0.409167193458416	0.999998990407168
6.282	0.409166798533533	0.999998914346278
6.283	0.409166374827691	0.999998837765438
6.284	0.409165922180364	0.999998760678524
6.285	0.409165440369634	0.999998683101759
6.286	0.409164929224517	0.999998605054042
6.287	0.409164388563113	0.999998526557157
6.288	0.409163818227626	0.999998447635834
6.289	0.409163218079357	0.999998368317637
6.290	0.409162587954143	0.999998288632702
6.291	0.409161927713740	0.999998208613307
6.292	0.409161237236731	0.999998128293330
6.293	0.409160516437169	0.999998047707583
6.294	0.409159765211371	0.999997966891087
6.295	0.409158983481120	0.999997885878333
6.296	0.409158171179115	0.999997804702574
6.297	0.409157328250785	0.999997723395188
6.298	0.409156454644290	0.999997641985137
6.299	0.409155550342803	0.999997560498615
6.300	0.409154615312218	0.999997478958816
6.301	0.409153649537075	0.999997397385895
6.302	0.409152653012370	0.999997315797072
6.303	0.409151625724007	0.999997234206913
6.304	0.409150567667894	0.999997152627690
6.305	0.409149478862673	0.999997071069860
6.306	0.409148359306982	0.999996989542571
6.307	0.409147209015828	0.999996908054183
6.308	0.409146028038322	0.999996826612806
6.309	0.409144816347634	0.999996745226760
6.310	0.409143574000154	0.999996663905008
6.311	0.409142301004522	0.999996582657504
6.312	0.409140997406212	0.999996501495491
6.313	0.409139663226597	0.999996420431719
6.314	0.409138298506605	0.999996339480592
6.315	0.409136903273065	0.999996258658269
6.316	0.409135477606014	0.999996177982675
6.317	0.409134021554564	0.999996097473496
6.318	0.409132535190111	0.999996017152074
6.319	0.409131018594508	0.999995937041271
6.320	0.409129471846882	0.999995857165257
6.321	0.409127895008169	0.999995777549219
6.322	0.409126288215703	0.999995698219029
6.323	0.409124651579077	0.999995619200837
6.324	0.409122985216072	0.999995540520616
6.325	0.409121289253562	0.999995462203682
6.326	0.409119563843888	0.999995384274219
6.327	0.409117809135751	0.999995306754807
6.328	0.409116025293315	0.999995229666031
6.329	0.409114212452550	0.999995153026148
6.330	0.409112370822186	0.999995076850897
6.331	0.409110500560928	0.999995001153407
6.332	0.409108601849312	0.999994925944277
6.333	0.409106674866507	0.999994851231770
6.334	0.409104719835796	0.999994777022165
6.335	0.409102736917248	0.999994703320174
6.336	0.409100726318684	0.999994630129511
6.337	0.409098688222457	0.999994557453430
6.338	0.409096622819561	0.999994485295270
6.339	0.409094530305538	0.999994413658982
6.340	0.409092410895482	0.999994342549578
6.341	0.409090264773113	0.999994271973470
6.342	0.409088092138973	0.999994201938712
6.343	0.409085893206793	0.999994132455097
6.344	0.409083668192579	0.999994063534156
6.345	0.409081417305060	0.999993995189043
6.346	0.409079140769791	0.999993927434331
6.347	0.409076838801411	0.999993860285767
6.348	0.409074511622293	0.999993793759961
6.349	0.409072159479365	0.999993727874078
6.350	0.409069782638198	0.999993662645527
6.351	0.409067381341629	0.999993598091667
6.352	0.409064955803842	0.999993534229538
6.353	0.409062506325881	0.999993471075618
6.354	0.409060033200603	0.999993408645603
6.355	0.409057536688579	0.999993346954206
6.356	0.409055017042647	0.999993286014981
6.357	0.409052474580676	0.999993225840137
6.358	0.409049909565056	0.999993166440440
6.359	0.409047322316383	0.999993107825081
6.360	0.409044713100229	0.999993050001580
6.361	0.409042082240831	0.999992992975760
6.362	0.409039430033317	0.999992936751789
6.363	0.409036756794194	0.999992881332270
6.364	0.409034062799492	0.999992826718423
6.365	0.409031348364351	0.999992772910342
6.366	0.409028613808914	0.999992719907313
6.367	0.409025859436042	0.999992667708211
6.368	0.409023085508125	0.999992616311903
6.369	0.409020292352579	0.999992565717684
6.370	0.409017480281364	0.999992515925677
6.371	0.409014649591882	0.999992466937181
6.372	0.409011800592452	0.999992418754933
6.373	0.409008933579116	0.999992371383250
6.374	0.409006048861102	0.999992324828132
6.375	0.409003146748091	0.999992279097112
6.376	0.409000227540673	0.999992234199094
6.377	0.408997291594460	0.999992190144049
6.378	0.408994339200035	0.999992146942653
6.379	0.408991370654348	0.999992104605883
6.380	0.408988386312103	0.999992063144600
6.381	0.408985386502081	0.999992022569160
6.382	0.408982371603543	0.999991982889054
6.383	0.408979341869781	0.999991944112624
6.384	0.408976297690060	0.999991906246911
6.385	0.408973239452280	0.999991869297546
6.386	0.408970167422922	0.999991833268655
6.387	0.408967081967603	0.999991798162977
6.388	0.408963983506510	0.999991763981915
6.389	0.408960872313855	0.999991730725663
6.390	0.408957748732064	0.999991698393356
6.391	0.408954613148126	0.999991666983224
6.392	0.408951465889913	0.999991636492740
6.393	0.408948307320770	0.999991606918759
6.394	0.408945137771298	0.999991578257653
6.395	0.408941957598472	0.999991550505444
6.396	0.408938767130621	0.999991523657943
6.397	0.408935566712898	0.999991497710898
6.398	0.408932356675450	0.999991472660159
6.399	0.408929137373889	0.999991448501858
6.400	0.408925909112440	0.999991425232598
6.401	0.408922672258996	0.999991402849630
6.402	0.408919427112778	0.999991381351022
6.403	0.408916174038495	0.999991360735863
6.404	0.408912913364475	0.999991341004278
6.405	0.408909645424501	0.999991322157478
6.406	0.408906370541445	0.999991304197696
6.407	0.408903089057276	0.999991287128056
6.408	0.408899801296229	0.999991270952326
6.409	0.408896507606642	0.999991255674656
6.410	0.408893208333666	0.999991241299239
6.411	0.408889903824274	0.999991227829912
6.412	0.408886594398609	0.999991215269815
6.413	0.408883280405007	0.999991203621065
6.414	0.408879962185438	0.999991192884490
6.415	0.408876640099606	0.999991183059442
6.416	0.408873314491757	0.999991174143721
6.417	0.408869985675665	0.999991166133582
6.418	0.408866654022404	0.999991159023860
6.419	0.408863319855300	0.999991152808156
6.420	0.408859983506773	0.999991147479093
6.421	0.408856645316973	0.999991143028613
6.422	0.408853305608318	0.999991139448277
6.423	0.408849964709134	0.999991136729536
6.424	0.408846622962756	0.999991134863985
6.425	0.408843280658402	0.999991133843556
6.426	0.408839938138044	0.999991133660649
6.427	0.408836595687717	0.999991134308210
6.428	0.408833253636658	0.999991135779771
6.429	0.408829912300007	0.999991138069428
6.430	0.408826571983354	0.999991141171811
6.431	0.408823232999112	0.999991145082023
6.432	0.408819895633769	0.999991149795634
6.433	0.408816560194282	0.999991155308620
6.434	0.408813226983057	0.999991161617317
6.435	0.408809896312960	0.999991168718456
6.436	0.408806568457749	0.999991176609090
6.437	0.408803243728471	0.999991185286580
6.438	0.408799922397520	0.999991194748528
6.439	0.408796604818235	0.999991204992708
6.440	0.408793291224356	0.999991216016924
6.441	0.408789981931477	0.999991227818848
6.442	0.408786677234275	0.999991240395827
6.443	0.408783377424697	0.999991253744673
6.444	0.408780082786961	0.999991267861445
6.445	0.408776793622565	0.999991282741262
6.446	0.408773510209812	0.999991298378152
6.447	0.408770232825646	0.999991314764942
6.448	0.408766961776564	0.999991331893298
6.449	0.408763697310860	0.999991349753756
6.450	0.408760439704565	0.999991368335872
6.451	0.408757189260996	0.999991387628433
6.452	0.408753946226170	0.999991407619776
6.453	0.408750710857476	0.999991428298084
6.454	0.408747483410025	0.999991449651681
6.455	0.408744264131656	0.999991471669324
6.456	0.408741053280664	0.999991494340452
6.457	0.408737851097612	0.999991517655354
6.458	0.408734657816694	0.999991541605263
6.459	0.408731473668468	0.999991566182361
6.460	0.408728298921233	0.999991591379717
6.461	0.408725133794178	0.999991617191158
6.462	0.408721978509675	0.999991643611078
6.463	0.408718833307375	0.999991670634262
6.464	0.408715698396009	0.999991698255656
6.465	0.408712574006586	0.999991726470192
6.466	0.408709460366481	0.999991755272684
6.467	0.408706357694427	0.999991784657658
6.468	0.408703266209614	0.999991814619279
6.469	0.408700186123951	0.999991845151416
6.470	0.408697117651172	0.999991876247553
6.471	0.408694061005463	0.999991907900841
6.472	0.408691016399644	0.999991940104100
6.473	0.408687984036533	0.999991972849841
6.474	0.408684964116219	0.999992006130247
6.475	0.408681956852888	0.999992039937144
6.476	0.408678962442536	0.999992074261936
6.477	0.408675981067518	0.999992109095567
6.478	0.408673012902455	0.999992144428460
6.479	0.408670058152893	0.999992180250475
6.480	0.408667117010282	0.999992216550922
6.481	0.408664189630599	0.999992253318595
6.482	0.408661276210751	0.999992290541864
6.483	0.408658376894437	0.999992328208828
6.484	0.408655491849913	0.999992366307493
6.485	0.408652621239071	0.999992404826003
6.486	0.408649765252449	0.999992443752861
6.487	0.408646924011919	0.999992483077150
6.488	0.408644097667548	0.999992522788714
6.489	0.408641286371676	0.999992562878280
6.490	0.408638490249814	0.999992603337517
6.491	0.408635709444752	0.999992644159019
6.492	0.408632944105193	0.999992685336191
6.493	0.408630194354828	0.999992726863091
6.494	0.408627460325079	0.999992768734220
6.495	0.408624742141910	0.999992810944247
6.496	0.408622039929014	0.999992853487780
6.497	0.408619353819176	0.999992896359113
6.498	0.408616683943819	0.999992939552047
6.499	0.408614030394801	0.999992983059737
6.500	0.408611393319006	0.999993026874634
6.501	0.408608772812840	0.999993070988482
6.502	0.408606168988172	0.999993115392375
6.503	0.408603581949137	0.999993160076860
6.504	0.408601011828978	0.999993205032081
6.505	0.408598458693632	0.999993250247920
6.506	0.408595922640416	0.999993295714123
6.507	0.408593403782561	0.999993341420424
6.508	0.408590902194646	0.999993387356609
6.509	0.408588417970350	0.999993433512571
6.510	0.408585951190616	0.999993479878309
6.511	0.408583501953217	0.999993526443904
6.512	0.408581070278615	0.999993573199500
6.513	0.408578656283680	0.999993620135279
6.514	0.408576259998881	0.999993667241437
6.515	0.408573881508346	0.999993714508214
6.516	0.408571520847545	0.999993761925941
6.517	0.408569178116068	0.999993809485111
6.518	0.408566853324373	0.999993857176483
6.519	0.408564546530670	0.999993904991210
6.520	0.408562257794074	0.999993952920937
6.521	0.408559987151875	0.999994000957895
6.522	0.408557734627721	0.999994049094950
6.523	0.408555500255261	0.999994097325591
6.524	0.408553284081791	0.999994145643875
6.525	0.408551086147327	0.999994194044297
6.526	0.408548906473698	0.999994242521639
6.527	0.408546745077729	0.999994291070743
6.528	0.408544602028996	0.999994339686309
6.529	0.408542477307037	0.999994388362675
6.530	0.408540370944593	0.999994437093633
6.531	0.408538282962127	0.999994485872308
6.532	0.408536213378738	0.999994534691082
6.533	0.408534162211708	0.999994583541604
6.534	0.408532129465584	0.999994632414866
6.535	0.408530115137182	0.999994681301340
6.536	0.408528119238781	0.999994730191161
6.537	0.408526141771745	0.999994779074338
6.538	0.408524182739711	0.999994827940963
6.539	0.408522242113122	0.999994876781397
6.540	0.408520319908348	0.999994925586425
6.541	0.408518416093557	0.999994974347342
6.542	0.408516530654197	0.999995023056000
6.543	0.408514663542519	0.999995071704799
6.544	0.408512814783080	0.999995120286615
6.545	0.408510984314489	0.999995168794713
6.546	0.408509172108552	0.999995217222648
6.547	0.408507378166632	0.999995265564145
6.548	0.408505602425521	0.999995313813029
6.549	0.408503844851111	0.999995361963170
6.550	0.408502105399293	0.999995410008459
6.551	0.408500384036415	0.999995457942834
6.552	0.408498680731555	0.999995505760329
6.553	0.408496995429232	0.999995553455126
6.554	0.408495328078971	0.999995601021630
6.555	0.408493678634386	0.999995648454511
6.556	0.408492047061372	0.999995695748707
6.557	0.408490433283532	0.999995742899423
6.558	0.408488837243112	0.999995789902048
6.559	0.408487258893729	0.999995836752056
6.560	0.408485698187633	0.999995883444880
6.561	0.408484155057067	0.999995929975765
6.562	0.408482629431546	0.999995976339627
6.563	0.408481121251953	0.999996022530941
6.564	0.408479630443253	0.999996068543670
6.565	0.408478156959518	0.999996114371250
6.566	0.408476700706615	0.999996160006628
6.567	0.408475261628610	0.999996205442375
6.568	0.408473839638191	0.999996250670832
6.569	0.408472434660325	0.999996295684307
6.570	0.408471046604973	0.999996340475284
6.571	0.408469675394827	0.999996385036622
6.572	0.408468320956217	0.999996429361722
6.573	0.408466983173184	0.999996473444656
6.574	0.408465661944319	0.999996517280217
6.575	0.408464357222783	0.999996560863930
6.576	0.408463068867150	0.999996604191975
6.577	0.408461796785105	0.999996647261067
6.578	0.408460540908891	0.999996690068311
6.579	0.408459301125731	0.999996732611021
6.580	0.408458077321939	0.999996774886556
6.581	0.408456869404290	0.999996816892179
6.582	0.408455677271832	0.999996858624941
6.583	0.408454500821790	0.999996900081642
6.584	0.408453339950029	0.999996941258814
6.585	0.408452194544225	0.999996982152775
6.586	0.408451064511155	0.999997022759690
6.587	0.408449949708938	0.999997063075679
6.588	0.408448850069817	0.999997103096901
6.589	0.408447765470555	0.999997142819644
6.590	0.408446695759267	0.999997182240367
6.591	0.408445640877289	0.999997221355709
6.592	0.408444600681378	0.999997260162468
6.593	0.408443575032834	0.999997298657532
6.594	0.408442563853441	0.999997336837802
6.595	0.408441567017235	0.999997374700092
6.596	0.408440584387790	0.999997412241045
6.597	0.408439615827774	0.999997449457080
6.598	0.408438661252148	0.999997486344362
6.599	0.408437720526308	0.999997522898839
6.600	0.408436793534293	0.999997559116304
6.601	0.408435880104662	0.999997594992516
6.602	0.408434980134189	0.999997630523350
6.603	0.408434093480992	0.999997665704958
6.604	0.408433220026382	0.999997700533920
6.605	0.408432359664403	0.999997735007381
6.606	0.408431512229527	0.999997769123118
6.607	0.408430677573506	0.999997802879574
6.608	0.408429855576742	0.999997836275824
6.609	0.408429046088259	0.999997869311476
6.610	0.408428249020744	0.999997901986528
6.611	0.408427464190481	0.999997934301196
6.612	0.408426691471959	0.999997966255720
6.613	0.408425930725116	0.999997997850188
6.614	0.408425181831262	0.999998029084386
6.615	0.408424444628054	0.999998059957692
6.616	0.408423719009079	0.999998090469028
6.617	0.408423004812903	0.999998120616877
6.618	0.408422301912651	0.999998150399360
6.619	0.408421610184178	0.999998179814340
6.620	0.408420929470140	0.999998208859536
6.621	0.408420259625473	0.999998237532714
6.622	0.408419600528760	0.999998265831803
6.623	0.408418952024931	0.999998293755013
6.624	0.408418313996663	0.999998321300893
6.625	0.408417686268876	0.999998348468296
6.626	0.408417068704694	0.999998375256429
6.627	0.408416461177694	0.999998401664730
6.628	0.408415863526898	0.999998427692807
6.629	0.408415275612697	0.999998453340325
6.630	0.408414697312765	0.999998478606920
6.631	0.408414128467030	0.999998503492134
6.632	0.408413568919968	0.999998527995391
6.633	0.408413018541978	0.999998552116013
6.634	0.408412477185721	0.999998575853279
6.635	0.408411944713407	0.999998599206520
6.636	0.408411420963148	0.999998622175231
6.637	0.408410905801247	0.999998644759188
6.638	0.408410399088098	0.999998666958551
6.639	0.408409900657261	0.999998688773923
6.640	0.408409410375498	0.999998710206383
6.641	0.408408928118206	0.999998731257447
6.642	0.408408453716675	0.999998751928991
6.643	0.408407987054943	0.999998772223124
6.644	0.408407527965665	0.999998792142036
6.645	0.408407076306048	0.999998811687828
6.646	0.408406631954676	0.999998830862378
6.647	0.408406194753752	0.999998849667165
6.648	0.408405764575491	0.999998868103214
6.649	0.408405341252092	0.999998886171079
6.650	0.408404924694423	0.999998903870861
6.651	0.408404514723316	0.999998921202312
6.652	0.408404111235541	0.999998938164959
6.653	0.408403714080123	0.999998954758275
6.654	0.408403323097446	0.999998970981854
6.655	0.408402938152449	0.999998986835554
6.656	0.408402559120987	0.999999002319610
6.657	0.408402185866635	0.999999017434746
6.658	0.408401818225684	0.999999032182177
6.659	0.408401456106731	0.999999046563589
6.660	0.408401099305138	0.999999060581046
6.661	0.408400747741780	0.999999074236889
6.662	0.408400401253857	0.999999087533593
6.663	0.408400059708129	0.999999100473645
6.664	0.408399722976355	0.999999113059431
6.665	0.408399390926661	0.999999125293163
6.666	0.408399063413526	0.999999137176846
6.667	0.408398740304165	0.999999148712286
6.668	0.408398421501261	0.999999159901172
6.669	0.408398106845198	0.999999170745144
6.670	0.408397796213649	0.999999181245909
6.671	0.408397489462459	0.999999191405344
6.672	0.408397186500224	0.999999201225579
6.673	0.408396887164145	0.999999210709049
6.674	0.408396591335077	0.999999219858493
6.675	0.408396298907519	0.999999228676920
6.676	0.408396009731860	0.999999237167513
6.677	0.408395723697595	0.999999245333529
6.678	0.408395440678305	0.999999253178159
6.679	0.408395160562122	0.999999260704391
6.680	0.408394883222627	0.999999267914916
6.681	0.408394608537037	0.999999274812044
6.682	0.408394336394849	0.999999281397683
6.683	0.408394066667370	0.999999287673383
6.684	0.408393799254100	0.999999293640404
6.685	0.408393534043626	0.999999299299880
6.686	0.408393270914985	0.999999304652895
6.687	0.408393009739029	0.999999309700722
6.688	0.408392750401163	0.999999314444951
6.689	0.408392492792245	0.999999318887606
6.690	0.408392236809505	0.999999323031215
6.691	0.408391982326975	0.999999326878847
6.692	0.408391729239611	0.999999330434019
6.693	0.408391477446003	0.999999333700633
6.694	0.408391226802905	0.999999336682853
6.695	0.408390977250292	0.999999339384942
6.696	0.408390728670838	0.999999341811099
6.697	0.408390480948583	0.999999343965337
6.698	0.408390233992122	0.999999345851371
6.699	0.408389987694591	0.999999347472560
6.700	0.408389741968222	0.999999348831917
6.701	0.408389496690688	0.999999349932146
6.702	0.408389251788776	0.999999350775743
6.703	0.408389007141068	0.999999351365111
6.704	0.408388762673440	0.999999351702684
6.705	0.408388518300853	0.999999351791042
6.706	0.408388273914170	0.999999351632996
6.707	0.408388029408798	0.999999351231646
6.708	0.408387784724710	0.999999350590359
6.709	0.408387539743671	0.999999349712742
6.710	0.408387294382464	0.999999348602542
6.711	0.408387048564236	0.999999347263558
6.712	0.408386802191671	0.999999345699493
6.713	0.408386555202924	0.999999343913873
6.714	0.408386307482942	0.999999341909938
6.715	0.408386058971701	0.999999339690630
6.716	0.408385809580977	0.999999337258583
6.717	0.408385559246653	0.999999334616179
6.718	0.408385307884601	0.999999331765657
6.719	0.408385055408871	0.999999328709241
6.720	0.408384801738521	0.999999325449271
6.721	0.408384546791240	0.999999321988352
6.722	0.408384290490176	0.999999318329454
6.723	0.408384032789854	0.999999314475980
6.724	0.408383773597507	0.999999310431780
6.725	0.408383512841738	0.999999306201111
6.726	0.408383250453880	0.999999301788545
6.727	0.408382986370270	0.999999297198832
6.728	0.408382720533609	0.999999292436753
6.729	0.408382452867954	0.999999287506954
6.730	0.408382183312824	0.999999282413814
6.731	0.408381911800007	0.999999277161328
6.732	0.408381638274477	0.999999271753054
6.733	0.408381362690761	0.999999266192103
6.734	0.408381084973371	0.999999260481204
6.735	0.408380805070010	0.999999254622783
6.736	0.408380522942935	0.999999248619112
6.737	0.408380238518475	0.999999242472447
6.738	0.408379951752522	0.999999236185167
6.739	0.408379662590960	0.999999229759894
6.740	0.408379370996954	0.999999223199564
6.741	0.408379076899109	0.999999216507450
6.742	0.408378780242401	0.999999209687146
6.743	0.408378481002728	0.999999202742493
6.744	0.408378179121428	0.999999195677471
6.745	0.408377874523467	0.999999188496081
6.746	0.408377567219304	0.999999181202221
6.747	0.408377257131633	0.999999173799581
6.748	0.408376944245902	0.999999166291571
6.749	0.408376628512997	0.999999158681299
6.750	0.408376309887444	0.999999150971588
6.751	0.408375988332409	0.999999143165047
6.752	0.408375663826973	0.999999135264179
6.753	0.408375336322933	0.999999127271500
6.754	0.408375005789821	0.999999119189664
6.755	0.408374672188529	0.999999111021580
6.756	0.408374335506323	0.999999102770473
6.757	0.408373995680904	0.999999094439918
6.758	0.408373652719547	0.999999086033819
6.759	0.408373306561771	0.999999077556332
6.760	0.408372957203937	0.999999069011749
6.761	0.408372604606484	0.999999060404371
6.762	0.408372248754858	0.999999051738353
6.763	0.408371889622686	0.999999043017561
6.764	0.408371527191321	0.999999034245488
6.765	0.408371161438481	0.999999025425179
6.766	0.408370792356891	0.999999016559227
6.767	0.408370419925177	0.999999007649828
6.768	0.408370044131516	0.999998998698871
6.769	0.408369664957263	0.999998989708079
6.770	0.408369282380136	0.999998980679158
6.771	0.408368896388765	0.999998971613942
6.772	0.408368506979969	0.999998962514536
6.773	0.408368114135556	0.999998953383381
6.774	0.408367717837791	0.999998944223311
6.775	0.408367318092132	0.999998935037536
6.776	0.408366914882208	0.999998925829566
6.777	0.408366508196650	0.999998916603115
6.778	0.408366098026818	0.999998907361964
6.779	0.408365684367709	0.999998898109816
6.780	0.408365267205227	0.999998888850185
6.781	0.408364846559834	0.999998879586282
6.782	0.408364422433351	0.999998870320974
6.783	0.408363994814408	0.999998861056765
6.784	0.408363563690273	0.999998851795856
6.785	0.408363129070040	0.999998842540224
6.786	0.408362690965987	0.999998833291744
6.787	0.408362249394031	0.999998824052311
6.788	0.408361804321885	0.999998814823965
6.789	0.408361355781835	0.999998805608978
6.790	0.408360903766607	0.999998796409911
6.791	0.408360448298481	0.999998787229615
6.792	0.408359989377459	0.999998778071182
6.793	0.408359526991262	0.999998768937871
6.794	0.408359061168085	0.999998759832973
6.795	0.408358591918841	0.999998750759685
6.796	0.408358119274453	0.999998741720983
6.797	0.408357643215368	0.999998732719516
6.798	0.408357163782057	0.999998723757541
6.799	0.408356680972702	0.999998714836895
6.800	0.408356194811404	0.999998705959039
6.801	0.408355705308168	0.999998697125146
6.802	0.408355212477545	0.999998688336211
6.803	0.408354716334998	0.999998679593208
6.804	0.408354216920088	0.999998670897231
6.805	0.408353714219174	0.999998662249620
6.806	0.408353208260905	0.999998653652060
6.807	0.408352699073475	0.999998645106623
6.808	0.408352186683715	0.999998636615760
6.809	0.408351671110722	0.999998628182251
6.810	0.408351152365867	0.999998619809068
6.811	0.408350630462337	0.999998611499276
6.812	0.408350105457430	0.999998603255866
6.813	0.408349577364334	0.999998595081622
6.814	0.408349046190324	0.999998586979001
6.815	0.408348511963141	0.999998578950065
6.816	0.408347974759181	0.999998570996464
6.817	0.408347434568896	0.999998563119457
6.818	0.408346891409110	0.999998555320014
6.819	0.408346345332120	0.999998547598899
6.820	0.408345796340655	0.999998539956834
6.821	0.408345244474276	0.999998532394616
6.822	0.408344689784826	0.999998524913238
6.823	0.408344132295497	0.999998517513965
6.824	0.408343572019930	0.999998510198364
6.825	0.408343009001783	0.999998502968285
6.826	0.408342443285164	0.999998495825795
6.827	0.408341874885991	0.999998488773077
6.828	0.408341303843372	0.999998481812299
6.829	0.408340730217333	0.999998474945493
6.830	0.408340154001053	0.999998468174433
6.831	0.408339575260015	0.999998461500560
6.832	0.408338994017413	0.999998454924937
6.833	0.408338410306442	0.999998448448266
6.834	0.408337824179398	0.999998442070949
6.835	0.408337235661747	0.999998435793192
6.836	0.408336644788051	0.999998429615134
6.837	0.408336051622882	0.999998423536989
6.838	0.408335456177156	0.999998417559174
6.839	0.408334858507715	0.999998411682402
6.840	0.408334258630475	0.999998405907744
6.841	0.408333656619107	0.999998400236621
6.842	0.408333052460421	0.999998394670769
6.843	0.408332446230816	0.999998389212132
6.844	0.408331837961214	0.999998383862746
6.845	0.408331227692997	0.999998378624570
6.846	0.408330615470277	0.999998373499375
6.847	0.408330001354898	0.999998368488605
6.848	0.408329385360503	0.999998363593293
6.849	0.408328767536659	0.999998358814052
6.850	0.408328147937027	0.999998354151074
6.851	0.408327526606627	0.999998349604194
6.852	0.408326903569105	0.999998345173041
6.853	0.408326278890399	0.999998340857156
6.854	0.408325652616441	0.999998336656132
6.855	0.408325024780424	0.999998332569748
6.856	0.408324395406453	0.999998328598066
6.857	0.408323764567285	0.999998324741478
6.858	0.408323132287933	0.999998321000717
6.859	0.408322498632515	0.999998317376789
6.860	0.408321863632864	0.999998313870897
6.861	0.408321227339002	0.999998310484306
6.862	0.408320589794130	0.999998307218218
6.863	0.408319951034628	0.999998304073638
6.864	0.408319311107789	0.999998301051280
6.865	0.408318670065455	0.999998298151497
6.866	0.408318027940823	0.999998295374279
6.867	0.408317384783459	0.999998292719287
6.868	0.408316740669761	0.999998290185936
6.869	0.408316095626105	0.999998287773518
6.870	0.408315449678867	0.999998285481331
6.871	0.408314802908080	0.999998283308807
6.872	0.408314155330118	0.999998281255627
6.873	0.408313507010917	0.999998279321781
6.874	0.408312857987767	0.999998277507597
6.875	0.408312208290226	0.999998275813706
6.876	0.408311557986963	0.999998274240967
6.877	0.408310907111172	0.999998272790356
6.878	0.408310255713332	0.999998271462818
6.879	0.408309603842099	0.999998270259141
6.880	0.408308951526124	0.999998269179825
6.881	0.408308298838620	0.999998268225000
6.882	0.408307645815967	0.999998267394377
6.883	0.408306992500457	0.999998266687263
6.884	0.408306338947568	0.999998266102620
6.885	0.408305685197320	0.999998265639176
6.886	0.408305031286545	0.999998265295554
6.887	0.408304377257991	0.999998265070425
6.888	0.408303723183508	0.999998264962636
6.889	0.408303069094472	0.999998264971321
6.890	0.408302415037724	0.999998265095981
6.891	0.408301761039638	0.999998265336474
6.892	0.408301107152965	0.999998265692998
6.893	0.408300453409993	0.999998266165978
6.894	0.408299799879387	0.999998266755971
6.895	0.408299146592981	0.999998267463518
6.896	0.408298493597158	0.999998268289010
6.897	0.408297840934210	0.999998269232568
6.898	0.408297188649613	0.999998270293967
6.899	0.408296536775652	0.999998271472601
6.900	0.408295885378720	0.999998272767498
6.901	0.408295234493380	0.999998274177396
6.902	0.408294584146006	0.999998275700845
6.903	0.408293934404810	0.999998277336343
6.904	0.408293285292530	0.999998279082464
6.905	0.408292636851911	0.999998280937981
6.906	0.408291989161171	0.999998282901958
6.907	0.408291342213033	0.999998284973787
6.908	0.408290696069798	0.999998287153180
6.909	0.408290050757387	0.999998289440112
6.910	0.408289406337644	0.999998291834723
6.911	0.408288762830125	0.999998294337195
6.912	0.408288120302586	0.999998296947613
6.913	0.408287478785951	0.999998299665841
6.914	0.408286838303866	0.999998302491422
6.915	0.408286198903170	0.999998305423518
6.916	0.408285560630702	0.999998308460912
6.917	0.408284923522842	0.999998311602051
6.918	0.408284287616425	0.999998314845128
6.919	0.408283652956470	0.999998318188226
6.920	0.408283019562987	0.999998321629445
6.921	0.408282387481904	0.999998325167049
6.922	0.408281756750512	0.999998328799573
6.923	0.408281127438841	0.999998332525905
6.924	0.408280499532339	0.999998336345311
6.925	0.408279873092397	0.999998340257407
6.926	0.408279248132658	0.999998344262064
6.927	0.408278624686773	0.999998348359365
6.928	0.408278002817042	0.999998352549391
6.929	0.408277382543929	0.999998356832107
6.930	0.408276763888352	0.999998361207237
6.931	0.408276146903518	0.999998365674168
6.932	0.408275531628078	0.999998370231897
6.933	0.408274918101142	0.999998374879039
6.934	0.408274306322710	0.999998379613884
6.935	0.408273696366450	0.999998384434486
6.936	0.408273088249189	0.999998389338805
6.937	0.408272481981840	0.999998394324836
6.938	0.408271877604875	0.999998399390749
6.939	0.408271275150582	0.999998404534984
6.940	0.408270674651703	0.999998409756314
6.941	0.408270076132339	0.999998415053866
6.942	0.408269479627506	0.999998420427080
6.943	0.408268885174948	0.999998425875618
6.944	0.408268292787852	0.999998431399256
6.945	0.408267702490321	0.999998436997746
6.946	0.408267114311457	0.999998442670685
6.947	0.408266528292643	0.999998448417406
6.948	0.408265944444338	0.999998454236902
6.949	0.408265362812017	0.999998460127780
6.950	0.408264783413870	0.999998466088356
6.951	0.408264206280819	0.999998472116656
6.952	0.408263631426507	0.999998478210554
6.953	0.408263058876400	0.999998484367913
6.954	0.408262488671880	0.999998490586707
6.955	0.408261920807945	0.999998496865162
6.956	0.408261355345985	0.999998503201829
6.957	0.408260792259625	0.999998509595625
6.958	0.408260231617533	0.999998516045839
6.959	0.408259673411067	0.999998522552051
6.960	0.408259117648413	0.999998529114042
6.961	0.408258564385505	0.999998535731657
6.962	0.408258013629165	0.999998542404670
6.963	0.408257465397583	0.999998549132638
6.964	0.408256919693031	0.999998555914812
6.965	0.408256376570080	0.999998562750072
6.966	0.408255836034641	0.999998569636905
6.967	0.408255298107633	0.999998576573459
6.968	0.408254762796787	0.999998583557627
6.969	0.408254230133480	0.999998590587168
6.970	0.408253700122714	0.999998597659852
6.971	0.408253172786772	0.999998604773600
6.972	0.408252648143844	0.999998611926594
6.973	0.408252126220759	0.999998619117363
6.974	0.408251607015245	0.999998626344806
6.975	0.408251090535941	0.999998633608182
6.976	0.408250576785576	0.999998640907020
6.977	0.408250065799166	0.999998648241030
6.978	0.408249557584441	0.999998655609962
6.979	0.408249052152314	0.999998663013465
6.980	0.408248549527798	0.999998670450982
6.981	0.408248049702706	0.999998677921636
6.982	0.408247552699322	0.999998685424200
6.983	0.408247058537654	0.999998692957098
6.984	0.408246567213610	0.999998700518461
6.985	0.408246078742650	0.999998708106228
6.986	0.408245593153879	0.999998715718271
6.987	0.408245110426833	0.999998723352535
6.988	0.408244630580157	0.999998731007163
6.989	0.408244153622945	0.999998738680601
6.990	0.408243679561565	0.999998746371649
6.991	0.408243208404656	0.999998754079477
6.992	0.408242740145852	0.999998761803576
6.993	0.408242274813802	0.999998769543671
6.994	0.408241812399410	0.999998777299601
6.995	0.408241352928599	0.999998785071183
6.996	0.408240896385905	0.999998792858073
6.997	0.408240442777696	0.999998800659655
6.998	0.408239992104427	0.999998808474968
6.999	0.408239544396110	0.999998816302670
7	0.408239099634102	0.999998824141080
7.001	0.408238657817947	0.999998831988241
7.002	0.408238218967199	0.999998839842038
7.003	0.408237783065033	0.999998847700339
7.004	0.408237350146919	0.999998855561132
7.005	0.408236920181935	0.999998863422652
7.006	0.408236493185541	0.999998871283472
7.007	0.408236069145460	0.999998879142552
7.008	0.408235648092614	0.999998886999226
7.009	0.408235229947877	0.999998894853151
7.010	0.408234814796288	0.999998902704203
7.011	0.408234402604194	0.999998910552351
7.012	0.408233993349768	0.999998918397516
7.013	0.408233587080758	0.999998926239439
7.014	0.408233183777156	0.999998934077577
7.015	0.408232783390304	0.999998941911039
7.016	0.408232385958399	0.999998949738575
7.017	0.408231991495086	0.999998957558613
7.018	0.408231599995816	0.999998965369348
7.019	0.408231211419661	0.999998973168856
7.020	0.408230825767987	0.999998980955235
7.021	0.408230443046705	0.999998988726742
7.022	0.408230063261726	0.999998996481899
7.023	0.408229686428513	0.999999004219581
7.024	0.408229312485219	0.999999011939029
7.025	0.408228941425023	0.999999019639829
7.026	0.408228573277938	0.999999027321846
7.027	0.408228208048513	0.999999034985109
7.028	0.408227845701731	0.999999042629683
7.029	0.408227486205760	0.999999050255525
7.030	0.408227129596071	0.999999057862372
7.031	0.408226775862659	0.999999065449640
7.032	0.408226424967779	0.999999073016394
7.033	0.408226076900974	0.999999080561350
7.034	0.408225731711809	0.999999088082932
7.035	0.408225389327527	0.999999095579379
7.036	0.408225049768134	0.999999103048872
7.037	0.408224713027266	0.999999110489675
7.038	0.408224379076273	0.999999117900274
7.039	0.408224047927433	0.999999125279464
7.040	0.408223719563921	0.999999132626421
7.041	0.408223393937533	0.999999139940705
7.042	0.408223071068278	0.999999147222222
7.043	0.408222750959794	0.999999154471131
7.044	0.408222433562059	0.999999161687723
7.045	0.408222118889171	0.999999168872286
7.046	0.408221806909751	0.999999176024962
7.047	0.408221497613795	0.999999183145635
7.048	0.408221191007215	0.999999190233854
7.049	0.408220887055904	0.999999197288799
7.050	0.408220585774416	0.999999204309310
7.051	0.408220287115000	0.999999211293950
7.052	0.408219991085389	0.999999218241127
7.053	0.408219697673303	0.999999225149234
7.054	0.408219406866010	0.999999232016768
7.055	0.408219118613488	0.999999238842474
7.056	0.408218832952571	0.999999245625419
7.057	0.408218549817775	0.999999252365053
7.058	0.408218269240479	0.999999259061192
7.059	0.408217991160655	0.999999265713965
7.060	0.408217715581941	0.999999272323716
7.061	0.408217442478417	0.999999278890874
7.062	0.408217171858723	0.999999285415821
7.063	0.408216903683297	0.999999291898761
7.064	0.408216637954865	0.999999298339612
7.065	0.408216374642052	0.999999304737955
7.066	0.408216113734397	0.999999311093016
7.067	0.408215855212347	0.999999317403709
7.068	0.408215599064079	0.999999323668725
7.069	0.408215345265944	0.999999329886652
7.070	0.408215093803392	0.999999336056115
7.071	0.408214844654140	0.999999342175909
7.072	0.408214597808637	0.999999348245114
7.073	0.408214353231415	0.999999354263164
7.074	0.408214110912013	0.999999360229879
7.075	0.408213870850886	0.999999366145434
7.076	0.408213632992101	0.999999372010297
7.077	0.408213397338841	0.999999377825110
7.078	0.408213163879282	0.999999383590518
7.079	0.408212932585684	0.999999389307082
7.080	0.408212703429854	0.999999394975140
7.081	0.408212476410881	0.999999400594707
7.082	0.408212251499663	0.999999406165438
7.083	0.408212028687558	0.999999411686632
7.084	0.408211807923180	0.999999417157287
7.085	0.408211589221082	0.999999422576207
7.086	0.408211372546703	0.999999427942127
7.087	0.408211157872302	0.999999433253859
7.088	0.408210945218343	0.999999438510425
7.089	0.408210734525710	0.999999443711151
7.090	0.408210525778031	0.999999448855737
7.091	0.408210318952115	0.999999453944268
7.092	0.408210114038866	0.999999458977168
7.093	0.408209911016911	0.999999463955111
7.094	0.408209709853509	0.999999468878914
7.095	0.408209510547749	0.999999473749389
7.096	0.408209313074167	0.999999478567210
7.097	0.408209117386832	0.999999483332800
7.098	0.408208923490292	0.999999488046252
7.099	0.408208731362265	0.999999492707301
7.100	0.408208540982287	0.999999497315347
7.101	0.408208352335805	0.999999501869526
7.102	0.408208165385531	0.999999506368829
7.103	0.408207980121006	0.999999510812216
7.104	0.408207796535407	0.999999515198780
7.105	0.408207614592357	0.999999519527850
7.106	0.408207434259566	0.999999523799088
7.107	0.408207255531124	0.999999528012533
7.108	0.408207078385658	0.999999532168581
7.109	0.408206902786787	0.999999536267949
7.110	0.408206728716777	0.999999540311560
7.111	0.408206556166078	0.999999544300400
7.112	0.408206385123776	0.999999548235443
7.113	0.408206215547580	0.999999552117415
7.114	0.408206047413842	0.999999555946774
7.115	0.408205880712103	0.999999559723628
7.116	0.408205715420991	0.999999563447723
7.117	0.408205551532319	0.999999567118483
7.118	0.408205389011073	0.999999570735098
7.119	0.408205227846338	0.999999574296654
7.120	0.408205068024472	0.999999577802268
7.121	0.408204909508186	0.999999581251219
7.122	0.408204752284291	0.999999584643069
7.123	0.408204596322776	0.999999587977735
7.124	0.408204441610451	0.999999591255522
7.125	0.408204288119578	0.999999594477089
7.126	0.408204135840151	0.999999597643386
7.127	0.408203984743068	0.999999600755526
7.128	0.408203834808774	0.999999603814675
7.129	0.408203686013167	0.999999606821891
7.130	0.408203538355792	0.999999609778012
7.131	0.408203391796178	0.999999612683560
7.132	0.408203246318863	0.999999615538697
7.133	0.408203101913387	0.999999618343227
7.134	0.408202958545189	0.999999621096655
7.135	0.408202816202447	0.999999623798291
7.136	0.408202674883341	0.999999626447373
7.137	0.408202534546035	0.999999629043211
7.138	0.408202395173248	0.999999631585312
7.139	0.408202256756795	0.999999634073486
7.140	0.408202119259840	0.999999636507908
7.141	0.408201982676928	0.999999638889123
7.142	0.408201846978955	0.999999641218009
7.143	0.408201712159098	0.999999643495688
7.144	0.408201578175976	0.999999645723407
7.145	0.408201445014583	0.999999647902399
7.146	0.408201312662641	0.999999650033750
7.147	0.408201181123786	0.999999652118287
7.148	0.408201050353910	0.999999654156499
7.149	0.408200920353920	0.999999656148513
7.150	0.408200791082891	0.999999658094109
7.151	0.408200662543550	0.999999659992808
7.152	0.408200534721345	0.999999661843972
7.153	0.408200407579443	0.999999663646945
7.154	0.408200281107384	0.999999665401191
7.155	0.408200155287886	0.999999667106415
7.156	0.408200030094577	0.999999668762657
7.157	0.408199905527908	0.999999670370330
7.158	0.408199781561507	0.999999671930214
7.159	0.408199658151716	0.999999673443397
7.160	0.408199535321273	0.999999674911179
7.161	0.408199413039711	0.999999676334937
7.162	0.408199291270648	0.999999677715985
7.163	0.408199170012267	0.999999679055449
7.164	0.408199049263658	0.999999680354158
7.165	0.408198928998445	0.999999681612584
7.166	0.408198809198439	0.999999682830833
7.167	0.408198689854544	0.999999684008681
7.168	0.408198570944933	0.999999685145664
7.169	0.408198452446868	0.999999686241201
7.170	0.408198334361714	0.999999687294729
7.171	0.408198216653545	0.999999688305844
7.172	0.408198099344645	0.999999689274412
7.173	0.408197982369074	0.999999690200645
7.174	0.408197865727743	0.999999691085128
7.175	0.408197749426108	0.999999691928799
7.176	0.408197633428699	0.999999692732871
7.177	0.408197517743702	0.999999693498724
7.178	0.408197402338374	0.999999694227772
7.179	0.408197287207258	0.999999694921327
7.180	0.408197172303517	0.999999695580462
7.181	0.408197057662619	0.999999696205941
7.182	0.408196943241819	0.999999696798161
7.183	0.408196829039753	0.999999697357162
7.184	0.408196715051872	0.999999697882684
7.185	0.408196601249529	0.999999698374270
7.186	0.408196487621808	0.999999698831386
7.187	0.408196374170984	0.999999699253564
7.188	0.408196260871591	0.999999699640546
7.189	0.408196147708622	0.999999699992371
7.190	0.408196034678895	0.999999700309429
7.191	0.408195921755578	0.999999700592496
7.192	0.408195808927758	0.999999700842664
7.193	0.408195696185430	0.999999701061268
7.194	0.408195583532233	0.999999701249761
7.195	0.408195470934970	0.999999701409581
7.196	0.408195358394551	0.999999701542008
7.197	0.408195245901425	0.999999701648056
7.198	0.408195133446043	0.999999701728392
7.199	0.408195021009760	0.999999701783313
7.200	0.408194908588484	0.999999701812763
7.201	0.408194796161752	0.999999701816413
7.202	0.408194683738202	0.999999701793769
7.203	0.408194571307831	0.999999701744310
7.204	0.408194458844264	0.999999701667629
7.205	0.408194346361597	0.999999701563549
7.206	0.408194233820723	0.999999701432225
7.207	0.408194121233919	0.999999701274177
7.208	0.408194008575265	0.999999701090284
7.209	0.408193895844306	0.999999700881736
7.210	0.408193783029219	0.999999700649924
7.211	0.408193670134096	0.999999700396314
7.212	0.408193557135746	0.999999700122311
7.213	0.408193444033259	0.999999699829127
7.214	0.408193330805716	0.999999699517671
7.215	0.408193217467669	0.999999699188505
7.216	0.408193103994563	0.999999698841808
7.217	0.408192990387306	0.999999698477438
7.218	0.408192876637713	0.999999698095005
7.219	0.408192762744420	0.999999697694001
7.220	0.408192648703789	0.999999697273934
7.221	0.408192534499449	0.999999696834468
7.222	0.408192420117302	0.999999696375528
7.223	0.408192305560533	0.999999695897389
7.224	0.408192190819591	0.999999695400687
7.225	0.408192075901752	0.999999694886403
7.226	0.408191960775639	0.999999694355791
7.227	0.408191845453985	0.999999693810263
7.228	0.408191729913142	0.999999693251257
7.229	0.408191614149018	0.999999692680096
7.230	0.408191498192537	0.999999692097871
7.231	0.408191382001405	0.999999691505349
7.232	0.408191265585174	0.999999690902923
7.233	0.408191148932019	0.999999690290623
7.234	0.408191032071954	0.999999689668172
7.235	0.408190914964052	0.999999689035089
7.236	0.408190797591942	0.999999688390816
7.237	0.408190679997006	0.999999687734864
7.238	0.408190562156506	0.999999687066934
7.239	0.408190444045886	0.999999686387026
7.240	0.408190325670603	0.999999685695500
7.241	0.408190207052485	0.999999684993081
7.242	0.408190088157880	0.999999684280823
7.243	0.408189968990428	0.999999683560016
7.244	0.408189849566043	0.999999682832071
7.245	0.408189729861533	0.999999682098374
7.246	0.408189609874171	0.999999681360160
7.247	0.408189489619872	0.999999680618389
7.248	0.408189369057254	0.999999679873677
7.249	0.408189248239523	0.999999679126262
7.250	0.408189127136211	0.999999678376031
7.251	0.408189005729582	0.999999677622591
7.252	0.408188884053743	0.999999676865380
7.253	0.408188762080954	0.999999676103807
7.254	0.408188639822583	0.999999675337386
7.255	0.408188517284998	0.999999674565862
7.256	0.408188394442277	0.999999673789300
7.257	0.408188271320341	0.999999673008127
7.258	0.408188147898727	0.999999672223127
7.259	0.408188024184256	0.999999671435386
7.260	0.408187900155554	0.999999670646187
7.261	0.408187775846272	0.999999669856881
7.262	0.408187651225944	0.999999669068755
7.263	0.408187526316397	0.999999668282896
7.264	0.408187401104897	0.999999667500093
7.265	0.408187275599175	0.999999666720770
7.266	0.408187149802416	0.999999665944981
7.267	0.408187023721439	0.999999665172446
7.268	0.408186897344876	0.999999664402642
7.269	0.408186770682278	0.999999663634922
7.270	0.408186643733643	0.999999662868660
7.271	0.408186516503974	0.999999662103376
7.272	0.408186388965532	0.999999661338862
7.273	0.408186261152878	0.999999660575244
7.274	0.408186133063737	0.999999659813024
7.275	0.408186004660365	0.999999659053039
7.276	0.408185875977324	0.999999658296400
7.277	0.408185747010975	0.999999657544376
7.278	0.408185617752679	0.999999656798257
7.279	0.408185488210620	0.999999656059223
7.280	0.408185358410719	0.999999655328211
7.281	0.408185228345701	0.999999654605834
7.282	0.408185097999649	0.999999653892331
7.283	0.408184967399393	0.999999653187571
7.284	0.408184836525834	0.999999652491116
7.285	0.408184705357598	0.999999651802317
7.286	0.408184573963808	0.999999651120446
7.287	0.408184442306265	0.999999650444838
7.288	0.408184310398610	0.999999649775017
7.289	0.408184178243118	0.999999649110800
7.290	0.408184045835242	0.999999648452364
7.291	0.408183913174980	0.999999647800247
7.292	0.408183780276431	0.999999647155311
7.293	0.408183647128681	0.999999646518654
7.294	0.408183513738550	0.999999645891491
7.295	0.408183380129231	0.999999645275014
7.296	0.408183246291628	0.999999644670260
7.297	0.408183112218012	0.999999644077996
7.298	0.408182977946126	0.999999643498641
7.299	0.408182843435043	0.999999642932235
7.300	0.408182708718414	0.999999642378467
7.301	0.408182573798058	0.999999641836750
7.302	0.408182438691256	0.999999641306327
7.303	0.408182303369358	0.999999640786414
7.304	0.408182167860105	0.999999640276328
7.305	0.408182032151672	0.999999639775618
7.306	0.408181896257247	0.999999639284154
7.307	0.408181760189109	0.999999638802168
7.308	0.408181623925884	0.999999638330248
7.309	0.408181487503498	0.999999637869281
7.310	0.408181350898758	0.999999637420350
7.311	0.408181214135766	0.999999636984608
7.312	0.408181077197241	0.999999636563140
7.313	0.408180940103193	0.999999636156831
7.314	0.408180802855895	0.999999635766262
7.315	0.408180665477630	0.999999635391653
7.316	0.408180527965214	0.999999635032848
7.317	0.408180390311827	0.999999634689354
7.318	0.408180252532475	0.999999634360434
7.319	0.408180114625793	0.999999634045231
7.320	0.408179976594965	0.999999633742897
7.321	0.408179838468186	0.999999633452740
7.322	0.408179700231813	0.999999633174329
7.323	0.408179561887209	0.999999632907577
7.324	0.408179423447109	0.999999632652764
7.325	0.408179284892867	0.999999632410510
7.326	0.408179146281782	0.999999632181711
7.327	0.408179007571562	0.999999631967417
7.328	0.408178868786308	0.999999631768704
7.329	0.408178729930569	0.999999631586536
7.330	0.408178591002979	0.999999631421640
7.331	0.408178452008087	0.999999631274416
7.332	0.408178312980908	0.999999631144891
7.333	0.408178173901888	0.999999631032729
7.334	0.408178034790126	0.999999630937279
7.335	0.408177895636072	0.999999630857687
7.336	0.408177756457917	0.999999630793020
7.337	0.408177617256570	0.999999630742405
7.338	0.408177478045218	0.999999630705164
7.339	0.408177338819769	0.999999630680912
7.340	0.408177199595229	0.999999630669615
7.341	0.408177060362050	0.999999630671608
7.342	0.408176921136146	0.999999630687546
7.343	0.408176781916154	0.999999630718323
7.344	0.408176642707531	0.999999630764944
7.345	0.408176503523009	0.999999630828393
7.346	0.408176364355313	0.999999630909498
7.347	0.408176225224906	0.999999631008818
7.348	0.408176086143158	0.999999631126557
7.349	0.408175947130076	0.999999631262549
7.350	0.408175808140641	0.999999631416277
7.351	0.408175669223965	0.999999631586941
7.352	0.408175530365043	0.999999631773577
7.353	0.408175391577970	0.999999631975191
7.354	0.408175252862748	0.999999632190898
7.355	0.408175114247115	0.999999632420043
7.356	0.408174975703332	0.999999632662294
7.357	0.408174837265960	0.999999632917686
7.358	0.408174698929997	0.999999633186608
7.359	0.408174560713633	0.999999633469753
7.360	0.408174422581851	0.999999633768012
7.361	0.408174284575125	0.999999634082346
7.362	0.408174146694819	0.999999634413652
7.363	0.408174008934111	0.999999634762628
7.364	0.408173871298914	0.999999635129671
7.365	0.408173733819694	0.999999635514812
7.366	0.408173596482811	0.999999635917713
7.367	0.408173459312366	0.999999636337701
7.368	0.408173322297898	0.999999636773857
7.369	0.408173185464420	0.999999637225139
7.370	0.408173048784192	0.999999637690524
7.371	0.408172912281771	0.999999638169137
7.372	0.408172775950334	0.999999638660369
7.373	0.408172639831264	0.999999639163952
7.374	0.408172503896367	0.999999639679986
7.375	0.408172368142914	0.999999640208916
7.376	0.408172232610013	0.999999640751458
7.377	0.408172097294028	0.999999641308486
7.378	0.408171962176311	0.999999641880902
7.379	0.408171827281421	0.999999642469496
7.380	0.408171692595261	0.999999643074823
7.381	0.408171558165122	0.999999643697112
7.382	0.408171423950080	0.999999644336221
7.383	0.408171289970596	0.999999644991647
7.384	0.408171156280787	0.999999645662577
7.385	0.408171022819715	0.999999646347996
7.386	0.408170889626490	0.999999647046810
7.387	0.408170756701111	0.999999647757992
7.388	0.408170624040849	0.999999648480710
7.389	0.408170491646615	0.999999649214422
7.390	0.408170359545238	0.999999649958949
7.391	0.408170227717164	0.999999650714477
7.392	0.408170096168760	0.999999651481519
7.393	0.408169964919580	0.999999652260828
7.394	0.408169833991906	0.999999653053266
7.395	0.408169703343901	0.999999653859680
7.396	0.408169573003306	0.999999654680763
7.397	0.408169442985127	0.999999655516931
7.398	0.408169313282542	0.999999656368262
7.399	0.408169183896007	0.999999657234452
7.400	0.408169054830978	0.999999658114848
7.401	0.408168926107919	0.999999659008523
7.402	0.408168797725466	0.999999659914380
7.403	0.408168669675433	0.999999660831296
7.404	0.408168541988289	0.999999661758257
7.405	0.408168414649026	0.999999662694482
7.406	0.408168287659009	0.999999663639511
7.407	0.408168161023241	0.999999664593254
7.408	0.408168034763094	0.999999665555977
7.409	0.408167908864925	0.999999666528249
7.410	0.408167783341469	0.999999667510847
7.411	0.408167658187722	0.999999668504617
7.412	0.408167533413689	0.999999669510337
7.413	0.408167409016642	0.999999670528594
7.414	0.408167285005675	0.999999671559674
7.415	0.408167161391702	0.999999672603510
7.416	0.408167038158354	0.999999673659656
7.417	0.408166915333368	0.999999674727339
7.418	0.408166792906741	0.999999675805543
7.419	0.408166670896662	0.999999676893135
7.420	0.408166549288580	0.999999677988995
7.421	0.408166428103414	0.999999679092161
7.422	0.408166307339343	0.999999680201935
7.423	0.408166186983181	0.999999681317967
7.424	0.408166067062211	0.999999682440272
7.425	0.408165947554608	0.999999683569212
7.426	0.408165828475831	0.999999684705423
7.427	0.408165709837249	0.999999685849702
7.428	0.408165591624311	0.999999687002871
7.429	0.408165473853387	0.999999688165641
7.430	0.408165356513564	0.999999689338494
7.431	0.408165239596201	0.999999690521584
7.432	0.408165123154959	0.999999691714696
7.433	0.408165007162097	0.999999692917254
7.434	0.408164891616707	0.999999694128375
7.435	0.408164776543345	0.999999695346974
7.436	0.408164661932915	0.999999696571890
7.437	0.408164547774504	0.999999697802029
7.438	0.408164434092669	0.999999699036492
7.439	0.408164320866490	0.999999700274679
7.440	0.408164208121889	0.999999701516351
7.441	0.408164095835673	0.999999702761636
7.442	0.408163984008297	0.999999704010989
7.443	0.408163872646583	0.999999705265107
7.444	0.408163761767355	0.999999706524808
7.445	0.408163651373798	0.999999707790891
7.446	0.408163541448630	0.999999709064001
7.447	0.408163432013680	0.999999710344519
7.448	0.408163323060762	0.999999711632481
7.449	0.408163214580782	0.999999712927548
7.450	0.408163106604661	0.999999714229038
7.451	0.408162999123306	0.999999715535988
7.452	0.408162892130349	0.999999716847277
7.453	0.408162785630339	0.999999718161753
7.454	0.408162679641009	0.999999719478376
7.455	0.408162574138714	0.999999720796339
7.456	0.408162469127092	0.999999722115162
7.457	0.408162364609325	0.999999723434727
7.458	0.408162260578138	0.999999724755282
7.459	0.408162157055813	0.999999726077377
7.460	0.408162054022796	0.999999727401762
7.461	0.408161951491820	0.999999728729265
7.462	0.408161849475164	0.999999730060648
7.463	0.408161747957820	0.999999731396482
7.464	0.408161646962071	0.999999732737039
7.465	0.408161546467454	0.999999734082234
7.466	0.408161446474878	0.999999735431613
7.467	0.408161346972520	0.999999736784390
7.468	0.408161247998578	0.999999738139541
7.469	0.408161149540319	0.999999739495920
7.470	0.408161051581828	0.999999740852407
7.471	0.408160954140385	0.999999742208039
7.472	0.408160857211442	0.999999743562119
7.473	0.408160760786359	0.999999744914292
7.474	0.408160664886054	0.999999746264581
7.475	0.408160569496886	0.999999747613355
7.476	0.408160474604301	0.999999748961255
7.477	0.408160380213758	0.999999750309090
7.478	0.408160286340262	0.999999751657700
7.479	0.408160192960168	0.999999753007814
7.480	0.408160100108489	0.999999754359924
7.481	0.408160007747028	0.999999755714206
7.482	0.408159915918077	0.999999757070462
7.483	0.408159824591621	0.999999758428139
7.484	0.408159733794491	0.999999759786372
7.485	0.408159643483941	0.999999761144105
7.486	0.408159553694532	0.999999762500200
7.487	0.408159464411256	0.999999763853585
7.488	0.408159375651394	0.999999765203387
7.489	0.408159287384933	0.999999766549033
7.490	0.408159199625970	0.999999767890310
7.491	0.408159112365411	0.999999769227372
7.492	0.408159025627811	0.999999770560707
7.493	0.408158939386794	0.999999771891039
7.494	0.408158853641908	0.999999773219215
7.495	0.408158768408157	0.999999774546064
7.496	0.408158683666898	0.999999775872267
7.497	0.408158599425860	0.999999777198231
7.498	0.408158515669584	0.999999778524028
7.499	0.408158432422169	0.999999779849364
7.500	0.408158349668156	0.999999781173585
7.501	0.408158267419367	0.999999782495772
7.502	0.408158185664888	0.999999783814843
7.503	0.408158104405175	0.999999785129692
7.504	0.408158023642955	0.999999786439321
7.505	0.408157943390506	0.999999787742976
7.506	0.408157863603719	0.999999789040222
7.507	0.408157784326249	0.999999790330993
7.508	0.408157705523990	0.999999791615590
7.509	0.408157627199671	0.999999792894617
7.510	0.408157549376938	0.999999794168878
7.511	0.408157472016228	0.999999795439256
7.512	0.408157395138460	0.999999796706571
7.513	0.408157318734084	0.999999797971448
7.514	0.408157242807647	0.999999799234216
7.515	0.408157167350964	0.999999800494845
7.516	0.408157092365855	0.999999801752937
7.517	0.408157017882331	0.999999803007763
7.518	0.408156943847189	0.999999804258358
7.519	0.408156870286803	0.999999805503638
7.520	0.408156797193442	0.999999806742538
7.521	0.408156724572109	0.999999807974150
7.522	0.408156652412345	0.999999809197836
7.523	0.408156580707782	0.999999810413303
7.524	0.408156509456603	0.999999811620634
7.525	0.408156438667902	0.999999812820258
7.526	0.408156368308937	0.999999814012879
7.527	0.408156298418817	0.999999815199368
7.528	0.408156228976623	0.999999816380622
7.529	0.408156159980535	0.999999817557436
7.530	0.408156091415094	0.999999818730370
7.531	0.408156023303945	0.999999819899666
7.532	0.408155955624807	0.999999821065198
7.533	0.408155888399506	0.999999822226480
7.534	0.408155821590299	0.999999823382723
7.535	0.408155755218104	0.999999824532935
7.536	0.408155689292016	0.999999825676054
7.537	0.408155623802031	0.999999826811083
7.538	0.408155558721319	0.999999827937224
7.539	0.408155494065340	0.999999829053978
7.540	0.408155429825001	0.999999830161209
7.541	0.408155366005758	0.999999831259149
7.542	0.408155302594878	0.999999832348357
7.543	0.408155239585994	0.999999833429637
7.544	0.408155176978198	0.999999834503910
7.545	0.408155114807869	0.999999835572084
7.546	0.408155053018618	0.999999836634912
7.547	0.408154991618630	0.999999837692878
7.548	0.408154930628371	0.999999838746130
7.549	0.408154870032831	0.999999839794439
7.550	0.408154809832013	0.999999840837233
7.551	0.408154750018184	0.999999841873663
7.552	0.408154690596348	0.999999842902721
7.553	0.408154631571051	0.999999843923374
7.554	0.408154572925923	0.999999844934698
7.555	0.408154514657326	0.999999845936009
7.556	0.408154456758439	0.999999846926948
7.557	0.408154399250634	0.999999847907523
7.558	0.408154342089347	0.999999848878110
7.559	0.408154285309593	0.999999849839383
7.560	0.408154228874082	0.999999850792227
7.561	0.408154172796458	0.999999851737603
7.562	0.408154117073536	0.999999852676405
7.563	0.408154061682581	0.999999853609341
7.564	0.408154006662244	0.999999854536819
7.565	0.408153952000248	0.999999855458890
7.566	0.408153897682041	0.999999856375238
7.567	0.408153843704440	0.999999857285218
7.568	0.408153790068354	0.999999858187945
7.569	0.408153736770601	0.999999859082418
7.570	0.408153683807996	0.999999859967654
7.571	0.408153631170535	0.999999860842826
7.572	0.408153578862766	0.999999861707378
7.573	0.408153526898332	0.999999862561097
7.574	0.408153475244035	0.999999863404147
7.575	0.408153423902149	0.999999864237034
7.576	0.408153372869492	0.999999865060540
7.577	0.408153322150156	0.999999865875612
7.578	0.408153271753690	0.999999866683225
7.579	0.408153221651446	0.999999867484248
7.580	0.408153171844788	0.999999868279316
7.581	0.408153122336444	0.999999869068741
7.582	0.408153073127778	0.999999869852470
7.583	0.408153024202875	0.999999870630090
7.584	0.408152975592202	0.999999871400880
7.585	0.408152927244828	0.999999872163924
7.586	0.408152879200316	0.999999872918227
7.587	0.408152831425923	0.999999873662864
7.588	0.408152783943933	0.999999874397112
7.589	0.408152736730244	0.999999875120543
7.590	0.408152689785766	0.999999875833092
7.591	0.408152643106860	0.999999876535067
7.592	0.408152596703985	0.999999877227103
7.593	0.408152550534396	0.999999877910074
7.594	0.408152504649024	0.999999878584983
7.595	0.408152458996938	0.999999879252808
7.596	0.408152413625885	0.999999879914381
7.597	0.408152368470837	0.999999880570264
7.598	0.408152323568174	0.999999881220675
7.599	0.408152278911530	0.999999881865465
7.600	0.408152234494537	0.999999882504134
7.601	0.408152190314922	0.999999883135907
7.602	0.408152146364955	0.999999883759848
7.603	0.408152102656004	0.999999884374993
7.604	0.408152059178065	0.999999884980490
7.605	0.408152015931591	0.999999885575721
7.606	0.408151972900214	0.999999886160398
7.607	0.408151930088479	0.999999886734595
7.608	0.408151887478653	0.999999887298752
7.609	0.408151845089378	0.999999887853611
7.610	0.408151802912471	0.999999888400118
7.611	0.408151760943383	0.999999888939297
7.612	0.408151719167563	0.999999889472105
7.613	0.408151677614114	0.999999889999307
7.614	0.408151636243019	0.999999890521374
7.615	0.408151595057916	0.999999891038415
7.616	0.408151554084725	0.999999891550176
7.617	0.408151513299799	0.999999892056067
7.618	0.408151472702230	0.999999892555268
7.619	0.408151432285649	0.999999893046831
7.620	0.408151392056880	0.999999893529834
7.621	0.408151352008190	0.999999894003510
7.622	0.408151312135487	0.999999894467363
7.623	0.408151272437408	0.999999894921240
7.624	0.408151232917135	0.999999895365361
7.625	0.408151193556478	0.999999895800295
7.626	0.408151154359530	0.999999896226883
7.627	0.408151115311284	0.999999896646132
7.628	0.408151076427657	0.999999897059075
7.629	0.408151037695461	0.999999897466637
7.630	0.408150999091959	0.999999897869512
7.631	0.408150960672174	0.999999898268068
7.632	0.408150922402001	0.999999898662307
7.633	0.408150884273709	0.999999899051870
7.634	0.408150846287754	0.999999899436093
7.635	0.408150808452774	0.999999899814108
7.636	0.408150770759221	0.999999900184973
7.637	0.408150733210277	0.999999900547813
7.638	0.408150695781387	0.999999900901951
7.639	0.408150658475734	0.999999901247004
7.640	0.408150621314690	0.999999901582952
7.641	0.408150584262785	0.999999901910147
7.642	0.408150547328660	0.999999902229264
7.643	0.408150510535506	0.999999902541224
7.644	0.408150473844216	0.999999902847064
7.645	0.408150437282984	0.999999903147809
7.646	0.408150400826798	0.999999903444328
7.647	0.408150364475205	0.999999903737223
7.648	0.408150328223655	0.999999904026756
7.649	0.408150292095343	0.999999904312815
7.650	0.408150256079352	0.999999904594941
7.651	0.408150220172047	0.999999904872401
7.652	0.408150184358419	0.999999905144298
7.653	0.408150148663026	0.999999905409708
7.654	0.408150113053580	0.999999905667821
7.655	0.408150077539631	0.999999905918056
7.656	0.408150042108446	0.999999906160162
7.657	0.408150006788219	0.999999906394251
7.658	0.408149971544390	0.999999906620799
7.659	0.408149936389236	0.999999906840587
7.660	0.408149901306842	0.999999907054593
7.661	0.408149866318126	0.999999907263873
7.662	0.408149831384435	0.999999907469418
7.663	0.408149796543512	0.999999907672023
7.664	0.408149761788991	0.999999907872189
7.665	0.408149727107229	0.999999908070056
7.666	0.408149692498228	0.999999908265392
7.667	0.408149657935610	0.999999908457640
7.668	0.408149623451664	0.999999908645998
7.669	0.408149589042296	0.999999908829549
7.670	0.408149554708416	0.999999909007392
7.671	0.408149520426377	0.999999909178783
7.672	0.408149486217098	0.999999909343249
7.673	0.408149452069210	0.999999909500660
7.674	0.408149417979075	0.999999909651257
7.675	0.408149383953969	0.999999909795630
7.676	0.408149349959785	0.999999909934640
7.677	0.408149316028357	0.999999910069315
7.678	0.408149282137401	0.999999910200708
7.679	0.408149248307382	0.999999910329765
7.680	0.408149214529658	0.999999910457197
7.681	0.408149180801502	0.999999910583393
7.682	0.408149147132008	0.999999910708372
7.683	0.408149113489799	0.999999910831794
7.684	0.408149079896248	0.999999910953008
7.685	0.408149046363633	0.999999911071163
7.686	0.408149012847844	0.999999911185335
7.687	0.408148979383896	0.999999911294660
7.688	0.408148945965422	0.999999911398474
7.689	0.408148912569686	0.999999911496411
7.690	0.408148879200326	0.999999911588463
7.691	0.408148845885080	0.999999911674991
7.692	0.408148812604395	0.999999911756683
7.693	0.408148779360545	0.999999911834467
7.694	0.408148746144434	0.999999911909390
7.695	0.408148712954699	0.999999911982482
7.696	0.408148679774513	0.999999912054619
7.697	0.408148646636164	0.999999912126413
7.698	0.408148613531921	0.999999912198143
7.699	0.408148580452234	0.999999912269661
7.700	0.408148547385736	0.999999912340543
7.701	0.408148514347886	0.999999912410047
7.702	0.408148481323678	0.999999912477282
7.703	0.408148448335396	0.999999912541326
7.704	0.408148415379856	0.999999912601367
7.705	0.408148382449781	0.999999912656831
7.706	0.408148349526073	0.999999912707466
7.707	0.408148316629195	0.999999912753385
7.708	0.408148283747323	0.999999912795064
7.709	0.408148250879094	0.999999912833282
7.710	0.408148218024508	0.999999912869020
7.711	0.408148185172195	0.999999912903332
7.712	0.408148152332615	0.999999912937206
7.713	0.408148119509406	0.999999912971439
7.714	0.408148086703932	0.999999913006523
7.715	0.408148053922560	0.999999913042601
7.716	0.408148021153011	0.999999913079441
7.717	0.408147988373457	0.999999913116464
7.718	0.408147955610275	0.999999913152884
7.719	0.408147922884837	0.999999913187766
7.720	0.408147890165765	0.999999913220205
7.721	0.408147857435779	0.999999913249449
7.722	0.408147824729895	0.999999913275015
7.723	0.408147792046748	0.999999913296762
7.724	0.408147759364965	0.999999913314924
7.725	0.408147726669085	0.999999913330078
7.726	0.408147694009131	0.999999913343076
7.727	0.408147661346447	0.999999913354926
7.728	0.408147628651932	0.999999913366674
7.729	0.408147595999253	0.999999913379258
7.730	0.408147563362036	0.999999913393369
7.731	0.408147530713450	0.999999913409385
7.732	0.408147498068502	0.999999913427311
7.733	0.408147465452657	0.999999913446791
7.734	0.408147432817714	0.999999913467159
7.735	0.408147400195958	0.999999913487550
7.736	0.408147367603760	0.999999913507028
7.737	0.408147334977912	0.999999913524713
7.738	0.408147302354791	0.999999913539926
7.739	0.408147269788515	0.999999913552284
7.740	0.408147237184949	0.999999913561764
7.741	0.408147204592751	0.999999913568712
7.742	0.408147172048302	0.999999913573800
7.743	0.408147139432003	0.999999913577945
7.744	0.408147106855267	0.999999913582168
7.745	0.408147074304907	0.999999913587481
7.746	0.408147041713619	0.999999913594745
7.747	0.408147009153709	0.999999913604549
7.748	0.408146976617900	0.999999913617139
7.749	0.408146944020245	0.999999913632387
7.750	0.408146911478980	0.999999913649814
7.751	0.408146878939078	0.999999913668670
7.752	0.408146846385534	0.999999913688034
7.753	0.408146813869280	0.999999913706965
7.754	0.408146781314827	0.999999913724625
7.755	0.408146748793570	0.999999913740419
7.756	0.408146716291412	0.999999913754067
7.757	0.408146683743325	0.999999913765661
7.758	0.408146651253446	0.999999913775652
7.759	0.408146618742194	0.999999913784788
7.760	0.408146586233215	0.999999913794039
7.761	0.408146553738334	0.999999913804429
7.762	0.408146521214348	0.999999913816924
7.763	0.408146488759030	0.999999913832295
7.764	0.408146456250506	0.999999913851014
7.765	0.408146423795188	0.999999913873198
7.766	0.408146391342143	0.999999913898586
7.767	0.408146358867725	0.999999913926592
7.768	0.408146326450151	0.999999913956386
7.769	0.408146293983464	0.999999913987018
7.770	0.408146261576803	0.999999914017560
7.771	0.408146229147860	0.999999914047229
7.772	0.408146196762573	0.999999914075520
7.773	0.408146164388199	0.999999914102266
7.774	0.408146131999729	0.999999914127670
7.775	0.408146099638543	0.999999914152289
7.776	0.408146067283269	0.999999914176939
7.777	0.408146034949823	0.999999914202606
7.778	0.408146002592275	0.999999914230302
7.779	0.408145970255191	0.999999914260931
7.780	0.408145937926747	0.999999914295161
7.781	0.408145905618767	0.999999914333336
7.782	0.408145873326703	0.999999914375434
7.783	0.408145841064197	0.999999914421068
7.784	0.408145808803056	0.999999914469548
7.785	0.408145776567835	0.999999914519978
7.786	0.408145744333524	0.999999914571383
7.787	0.408145712140140	0.999999914622865
7.788	0.408145679949485	0.999999914673719
7.789	0.408145647826132	0.999999914723529
7.790	0.408145615649573	0.999999914772246
7.791	0.408145583552141	0.999999914820188
7.792	0.408145551421512	0.999999914867998
7.793	0.408145519339087	0.999999914916555
7.794	0.408145487251204	0.999999914966863
7.795	0.408145455227896	0.999999915019906
7.796	0.408145423187762	0.999999915076513
7.797	0.408145391185371	0.999999915137245
7.798	0.408145359184346	0.999999915202318
7.799	0.408145327236980	0.999999915271576
7.800	0.408145295300983	0.999999915344510
7.801	0.408145263412280	0.999999915420343
7.802	0.408145231533126	0.999999915498124
7.803	0.408145199701266	0.999999915576878
7.804	0.408145167874409	0.999999915655735
7.805	0.408145136097119	0.999999915734084
7.806	0.408145104333926	0.999999915811606
7.807	0.408145072617117	0.999999915888363
7.808	0.408145040888485	0.999999915964770
7.809	0.408145009231703	0.999999916041560
7.810	0.408144977595384	0.999999916119654
7.811	0.408144945980894	0.999999916200051
7.812	0.408144914414606	0.999999916283687
7.813	0.408144882862871	0.999999916371302
7.814	0.408144851364796	0.999999916463336
7.815	0.408144819865356	0.999999916559874
7.816	0.408144788455502	0.999999916660627
7.817	0.408144757027912	0.999999916764978
7.818	0.408144725707643	0.999999916872067
7.819	0.408144694348266	0.999999916980915
7.820	0.408144663107578	0.999999917090570
7.821	0.408144631860068	0.999999917200221
7.822	0.408144600685318	0.999999917309322
7.823	0.408144569533306	0.999999917417691
7.824	0.408144538417218	0.999999917525491
7.825	0.408144507368434	0.999999917633257
7.826	0.408144476337839	0.999999917741794
7.827	0.408144445349535	0.999999917852049
7.828	0.408144414412618	0.999999917965011
7.829	0.408144383493436	0.999999918081555
7.830	0.408144352649288	0.999999918202323
7.831	0.408144321801956	0.999999918327633
7.832	0.408144291061944	0.999999918457436
7.833	0.408144260311474	0.999999918591318
7.834	0.408144229670143	0.999999918728559
7.835	0.408144199042454	0.999999918868236
7.836	0.408144168461604	0.999999919009353
7.837	0.408144137975341	0.999999919150977
7.838	0.408144107505450	0.999999919292372
7.839	0.408144077106954	0.999999919433101
7.840	0.408144046766211	0.999999919573081
7.841	0.408144016456845	0.999999919712609
7.842	0.408143986238883	0.999999919852294
7.843	0.408143956033200	0.999999919992989
7.844	0.408143925871627	0.999999920135674
7.845	0.408143895807370	0.999999920281304
7.846	0.408143865749480	0.999999920430679
7.847	0.408143835820283	0.999999920584337
7.848	0.408143805879263	0.999999920742470
7.849	0.408143776043744	0.999999920904894
7.850	0.408143746259611	0.999999921071078
7.851	0.408143716538689	0.999999921240216
7.852	0.408143686896437	0.999999921411341
7.853	0.408143657319670	0.999999921583449
7.854	0.408143627761092	0.999999921755657
7.855	0.408143598347579	0.999999921927318
7.856	0.408143568908145	0.999999922098099
7.857	0.408143539584671	0.999999922268034
7.858	0.408143510335322	0.999999922437535
7.859	0.408143481097341	0.999999922607285
7.860	0.408143451971228	0.999999922778199
7.861	0.408143422890589	0.999999922951252
7.862	0.408143393870432	0.999999923127359
7.863	0.408143364925763	0.999999923307238
7.864	0.408143336060220	0.999999923491311
7.865	0.408143307229238	0.999999923679639
7.866	0.408143278528314	0.999999923871913
7.867	0.408143249845580	0.999999924067495
7.868	0.408143221268801	0.999999924265506
7.869	0.408143192759326	0.999999924464945
7.870	0.408143164318517	0.999999924664840
7.871	0.408143135945011	0.999999924864349
7.872	0.408143107688829	0.999999925062924
7.873	0.408143079443107	0.999999925260349
7.874	0.408143051316984	0.999999925456787
7.875	0.408143023249522	0.999999925652748
7.876	0.408142995248454	0.999999925848986
7.877	0.408142967336516	0.999999926046454
7.878	0.408142939499612	0.999999926246119
7.879	0.408142911704999	0.999999926448838
7.880	0.408142884024983	0.999999926655236
7.881	0.408142856431368	0.999999926865615
7.882	0.408142828886867	0.999999927079908
7.883	0.408142801472877	0.999999927297684
7.884	0.408142774083899	0.999999927518209
7.885	0.408142746805424	0.999999927740545
7.886	0.408142719603802	0.999999927963688
7.887	0.408142692510864	0.999999928186670
7.888	0.408142665434752	0.999999928408750
7.889	0.408142638526897	0.999999928629474
7.890	0.408142611639050	0.999999928848749
7.891	0.408142584843063	0.999999929066850
7.892	0.408142558152576	0.999999929284399
7.893	0.408142531498925	0.999999929502196
7.894	0.408142504954867	0.999999929721224
7.895	0.408142478513128	0.999999929942427
7.896	0.408142452148695	0.999999930166596
7.897	0.408142425829738	0.999999930394254
7.898	0.408142399672670	0.999999930625582
7.899	0.408142373543342	0.999999930860383
7.900	0.408142347506782	0.999999931098117
7.901	0.408142321567084	0.999999931337965
7.902	0.408142295764719	0.999999931578944
7.903	0.408142269980999	0.999999931820043
7.904	0.408142244326427	0.999999932060376
7.905	0.408142218781904	0.999999932299270
7.906	0.408142193276035	0.999999932536388
7.907	0.408142167910683	0.999999932771756
7.908	0.408142142618544	0.999999933005761
7.909	0.408142117391890	0.999999933239100
7.910	0.408142092257094	0.999999933472661
7.911	0.408142067257359	0.999999933707409
7.912	0.408142042271720	0.999999933944253
7.913	0.408142017414775	0.999999934183900
7.914	0.408141992667424	0.999999934426765
7.915	0.408141967986012	0.999999934672899
7.916	0.408141943397823	0.999999934921986
7.917	0.408141918930141	0.999999935173381
7.918	0.408141894557048	0.999999935426198
7.919	0.408141870221243	0.999999935679417
7.920	0.408141846045055	0.999999935932072
7.921	0.408141821921618	0.999999936183322
7.922	0.408141797902772	0.999999936432604
7.923	0.408141773983971	0.999999936679700
7.924	0.408141750176583	0.999999936924762
7.925	0.408141726411941	0.999999937168290
7.926	0.408141702760076	0.999999937411050
7.927	0.408141679229630	0.999999937653992
7.928	0.408141655752843	0.999999937898074
7.929	0.408141632364732	0.999999938144148
7.930	0.408141609104860	0.999999938392838
7.931	0.408141585949124	0.999999938644440
7.932	0.408141562825222	0.999999938898884
7.933	0.408141539864118	0.999999939155737
7.934	0.408141516972137	0.999999939414258
7.935	0.408141494187476	0.999999939673511
7.936	0.408141471481940	0.999999939932474
7.937	0.408141448895094	0.999999940190198
7.938	0.408141426391467	0.999999940445929
7.939	0.408141403950140	0.999999940699211
7.940	0.408141381661153	0.999999940949947
7.941	0.408141359444471	0.999999941198410
7.942	0.408141337306915	0.999999941445200
7.943	0.408141315269859	0.999999941691152
7.944	0.408141293368772	0.999999941937229
7.945	0.408141271511340	0.999999942184378
7.946	0.408141249753953	0.999999942433382
7.947	0.408141228111617	0.999999942684765
7.948	0.408141206548862	0.999999942938704
7.949	0.408141185090244	0.999999943195005
7.950	0.408141163697110	0.999999943453127
7.951	0.408141142477689	0.999999943712259
7.952	0.408141121269637	0.999999943971416
7.953	0.408141100208468	0.999999944229587
7.954	0.408141079249617	0.999999944485883
7.955	0.408141058371257	0.999999944739643
7.956	0.408141037582027	0.999999944990531
7.957	0.408141016869195	0.999999945238579
7.958	0.408140996324164	0.999999945484179
7.959	0.408140975770948	0.999999945728028
7.960	0.408140955361432	0.999999945971022
7.961	0.408140935046959	0.999999946214136
7.962	0.408140914828437	0.999999946458277
7.963	0.408140894679036	0.999999946704159
7.964	0.408140874616947	0.999999946952198
7.965	0.408140854709473	0.999999947202453
7.966	0.408140834816550	0.999999947454611
7.967	0.408140815060051	0.999999947708029
7.968	0.408140795409963	0.999999947961806
7.969	0.408140775836273	0.999999948214972
7.970	0.408140756339435	0.999999948466526
7.971	0.408140736933547	0.999999948715641
7.972	0.408140717682727	0.999999948961756
7.973	0.408140698439183	0.999999949204656
7.974	0.408140679348890	0.999999949444498
7.975	0.408140660350455	0.999999949681787
7.976	0.408140641458431	0.999999949917299
7.977	0.408140622604151	0.999999950151974
7.978	0.408140603830816	0.999999950386778
7.979	0.408140585198453	0.999999950622576
7.980	0.408140566612474	0.999999950859994
7.981	0.408140548112897	0.999999951099332
7.982	0.408140529735192	0.999999951340530
7.983	0.408140511464353	0.999999951583157
7.984	0.408140493231258	0.999999951826497
7.985	0.408140475105483	0.999999952069596
7.986	0.408140457126592	0.999999952311452
7.987	0.408140439187264	0.999999952551127
7.988	0.408140421319786	0.999999952787874
7.989	0.408140403575544	0.999999953021245
7.990	0.408140385902243	0.999999953251155
7.991	0.408140368336717	0.999999953477883
7.992	0.408140350790291	0.999999953702038
7.993	0.408140333422125	0.999999953924471
7.994	0.408140316076697	0.999999954146146
7.995	0.408140298787657	0.999999954368022
7.996	0.408140281637316	0.999999954590892
7.997	0.408140264573831	0.999999954815290
7.998	0.408140247589927	0.999999955041401
7.999	0.408140230648314	0.999999955269040
8	0.408140213835850	0.999999955497672

==> ResultPlots/HorizonSensitivity/OptimalHorizon0_12.txt <==
t       Angle
3.909	0.843629019000000
3.919	0.843629038000000
3.929	0.843629055000000
3.939	0.843629072000000
3.949	0.843629088000000
3.959	0.843629105000000
3.969	0.843629120000000
3.979	0.843629135000000
3.989	0.843629150000000
3.999	0.843629164000000
4.009	0.846148115000000
4.019	0.855074100000000
4.029	0.870105385000000
4.039	0.890755558000000
4.049	0.915395137000000
4.059	0.940276577000000
4.069	0.965158017000000
4.079	0.990039457000000
4.089	1.01492089700000
4.099	1.03980233800000
4.109	1.06468377800000
4.119	1.08956521800000
4.129	1.11444665800000
4.139	1.13932809800000
4.149	1.16420953700000
4.159	1.18909097700000
4.169	1.21397241800000
4.179	1.23885385800000
4.189	1.26373529800000
4.199	1.28861673800000
4.209	1.31349817800000
4.219	1.33837961800000
4.229	1.36326105900000
4.239	1.38814249900000
4.249	1.41302393900000
4.259	1.43790538000000
4.269	1.46278682000000
4.279	1.48766826100000
4.289	1.51254970200000
4.299	1.53743114200000
4.309	1.56231258300000
4.319	1.58719402400000
4.329	1.61207546500000
4.339	1.63695690600000
4.349	1.66183834700000
4.359	1.68671978800000
4.369	1.71160122900000
4.379	1.73648267000000
4.389	1.76136411100000
4.399	1.78624555200000
4.409	1.81112699300000
4.419	1.83600843500000
4.429	1.86088987600000
4.439	1.88577131700000
4.449	1.91065275800000
4.459	1.93553086700000
4.469	1.96041227600000
4.479	1.98529368300000
4.489	2.01017508800000
4.499	2.03505649100000
4.509	1.97579090100000
4.519	1.98424173300000
4.529	1.88052073600000
4.539	1.86311099600000
4.549	1.73661108200000
4.559	1.70655160700000
4.569	1.58339728900000
4.579	1.54600667400000
4.589	1.42890404300000
4.599	1.38288336900000
4.609	1.27259640500000
4.619	1.22062168100000
4.629	1.12623017100000
4.639	1.07822238000000
4.649	1.01978902700000
4.659	0.982582618000000
4.669	0.948815462000000
4.679	0.917117459000000
4.689	0.887897721000000
4.699	0.860740989000000
4.709	0.765211541000000
4.719	0.743169099000000
4.729	0.723600037000000
4.739	0.706565814000000
4.749	0.691987555000000
4.759	0.679640480000000
4.769	0.669622738000000
4.779	0.661598059000000
4.789	0.655652298000000
4.799	0.651513193000000
4.809	0.649132858000000
4.819	0.648372129000000
4.829	0.649048725000000
4.839	0.651117161000000
4.849	0.654340543000000
4.859	0.658684391000000
4.869	0.663942600000000
4.879	0.670033615000000
4.889	0.676821779000000
4.899	0.684173198000000
4.909	0.692010972000000
4.919	0.700182416000000
4.929	0.708633103000000
4.939	0.717231313000000
4.949	0.725915628000000
4.959	0.734596197000000
4.969	0.743197671000000
4.979	0.751668785000000
4.989	0.759932181000000
4.999	0.767958266000000
5.009	0.775684572000000
5.019	0.783087207000000
5.029	0.790128274000000
5.039	0.796783186000000
5.049	0.803037270000000
5.059	0.808868146000000
5.069	0.814275925000000
5.079	0.819246830000000
5.089	0.823786905000000
5.099	0.827894980000000
5.109	0.831578322000000
5.119	0.834847562000000
5.129	0.837711117000000
5.139	0.840187142000000
5.149	0.842287364000000
5.159	0.844032703000000
5.169	0.845439758000000
5.179	0.846529266000000
5.189	0.847322256000000
5.199	0.847838643000000
5.209	0.848101807000000
5.219	0.848131517000000
5.229	0.847951092000000
5.239	0.847580811000000
5.249	0.847042326000000
5.259	0.846356268000000
5.269	0.845542148000000
5.279	0.844620046000000
5.289	0.843607594000000
5.299	0.842523232000000
5.309	0.841383082000000
5.319	0.840203211000000
5.329	0.838998290000000
5.339	0.837781826000000
5.349	0.836566775000000
5.359	0.835364298000000
5.369	0.834185264000000
5.379	0.833038804000000
5.389	0.831933487000000
5.399	0.830876620000000
5.409	0.829874517000000
5.419	0.828932720000000
5.429	0.828055534000000
5.439	0.827246733000000
5.449	0.826508929000000
5.459	0.825844188000000
5.469	0.825253692000000
5.479	0.824737963000000
5.489	0.824296949000000
5.499	0.823929881000000
5.509	0.823635619000000
5.519	0.823412386000000
5.529	0.823258104000000
5.539	0.823170240000000
5.549	0.823145963000000
5.559	0.823182184000000
5.569	0.823275530000000
5.579	0.823422515000000
5.589	0.823619435000000
5.599	0.823862545000000
5.609	0.824147993000000
5.619	0.824471915000000
5.629	0.824830454000000
5.639	0.825219763000000
5.649	0.825636084000000
5.659	0.826075708000000
5.669	0.826535058000000
5.679	0.827010663000000
5.689	0.827499198000000
5.699	0.827997493000000
5.709	0.828502536000000
5.719	0.829011499000000
5.729	0.829521724000000
5.739	0.830030752000000
5.749	0.830536302000000
5.759	0.831036292000000
5.769	0.831528830000000
5.779	0.832012211000000
5.789	0.832484922000000
5.799	0.832945625000000
5.809	0.833393169000000
5.819	0.833826567000000
5.829	0.834245003000000
5.839	0.834647814000000
5.849	0.835034487000000
5.859	0.835404654000000
5.869	0.835758073000000
5.879	0.836094629000000
5.889	0.836414320000000
5.899	0.836717247000000
5.909	0.837003607000000
5.919	0.837273683000000
5.929	0.837527835000000
5.939	0.837766489000000
5.949	0.837990132000000
5.959	0.838199301000000
5.969	0.838394575000000
5.979	0.838576571000000
5.989	0.838745931000000
5.999	0.838903318000000
6.009	0.839049411000000
6.019	0.839184897000000
6.029	0.839310465000000
6.039	0.839426804000000
6.049	0.839534593000000
6.059	0.839634504000000
6.069	0.839727191000000
6.079	0.839813290000000
6.089	0.839893419000000
6.099	0.839968169000000
6.109	0.840038106000000
6.119	0.840103771000000
6.129	0.840165673000000
6.139	0.840224292000000
6.149	0.840280078000000
6.159	0.840333450000000
6.169	0.840384794000000
6.179	0.840434466000000
6.189	0.840482791000000
6.199	0.840530062000000
6.209	0.840576543000000
6.219	0.840622469000000
6.229	0.840668047000000
6.239	0.840713457000000
6.249	0.840758852000000
6.259	0.840804362000000
6.269	0.840850092000000
6.279	0.840896127000000
6.289	0.840942530000000
6.299	0.840989347000000
6.309	0.841036607000000
6.319	0.841084319000000
6.329	0.841132482000000
6.339	0.841181081000000
6.349	0.841230088000000
6.359	0.841279467000000
6.369	0.841329171000000
6.379	0.841379147000000
6.389	0.841429337000000
6.399	0.841479674000000
6.409	0.841530091000000
6.419	0.841580517000000
6.429	0.841630877000000
6.439	0.841681097000000
6.449	0.841731103000000
6.459	0.841780820000000
6.469	0.841830176000000
6.479	0.841879099000000
6.489	0.841927521000000
6.499	0.841975375000000
6.509	0.842022600000000
6.519	0.842069135000000
6.529	0.842114927000000
6.539	0.842159924000000
6.549	0.842204079000000
6.559	0.842247350000000
6.569	0.842289700000000
6.579	0.842331095000000
6.589	0.842371507000000
6.599	0.842410912000000
6.609	0.842449290000000
6.619	0.842486626000000
6.629	0.842522909000000
6.639	0.842558132000000
6.649	0.842592292000000
6.659	0.842625389000000
6.669	0.842657428000000
6.679	0.842688417000000
6.689	0.842718364000000
6.699	0.842747285000000
6.709	0.842775194000000
6.719	0.842802110000000
6.729	0.842828053000000
6.739	0.842853046000000
6.749	0.842877112000000
6.759	0.842900277000000
6.769	0.842922566000000
6.779	0.842944009000000
6.789	0.842964632000000
6.799	0.842984465000000
6.809	0.843003537000000
6.819	0.843021878000000
6.829	0.843039517000000
6.839	0.843056484000000
6.849	0.843072807000000
6.859	0.843088517000000
6.869	0.843103641000000
6.879	0.843118207000000
6.889	0.843132243000000
6.899	0.843145775000000
6.909	0.843158828000000
6.919	0.843171428000000
6.929	0.843183599000000
6.939	0.843195363000000
6.949	0.843206742000000
6.959	0.843217757000000
6.969	0.843228428000000
6.979	0.843238773000000
6.989	0.843248811000000
6.999	0.843258558000000
7.009	0.843268030000000
7.019	0.843277241000000
7.029	0.843286205000000
7.039	0.843294935000000
7.049	0.843303442000000
7.059	0.843311738000000
7.069	0.843319832000000
7.079	0.843327733000000
7.089	0.843335450000000
7.099	0.843342991000000
7.109	0.843350362000000
7.119	0.843357570000000
7.129	0.843364621000000
7.139	0.843371519000000
7.149	0.843378269000000
7.159	0.843384876000000
7.169	0.843391342000000
7.179	0.843397672000000
7.189	0.843403868000000
7.199	0.843409933000000
7.209	0.843415869000000
7.219	0.843421679000000
7.229	0.843427363000000
7.239	0.843432925000000
7.249	0.843438364000000
7.259	0.843443683000000
7.269	0.843448884000000
7.279	0.843453966000000
7.289	0.843458932000000
7.299	0.843463782000000
7.309	0.843468518000000
7.319	0.843473141000000
7.329	0.843477651000000
7.339	0.843482050000000
7.349	0.843486339000000
7.359	0.843490519000000
7.369	0.843494592000000
7.379	0.843498558000000
7.389	0.843502419000000
7.399	0.843506176000000
7.409	0.843509832000000
7.419	0.843513386000000
7.429	0.843516841000000
7.439	0.843520199000000
7.449	0.843523461000000
7.459	0.843526628000000
7.469	0.843529703000000
7.479	0.843532688000000
7.489	0.843535583000000
7.499	0.843538392000000
7.509	0.843541116000000
7.519	0.843543757000000
7.529	0.843546317000000
7.539	0.843548798000000
7.549	0.843551202000000
7.559	0.843553532000000
7.569	0.843555788000000
7.579	0.843557974000000
7.589	0.843560091000000
7.599	0.843562141000000
7.609	0.843564127000000
7.619	0.843566050000000
7.629	0.843567912000000
7.639	0.843569715000000
7.649	0.843571462000000
7.659	0.843573153000000
7.669	0.843574791000000
7.679	0.843576379000000
7.689	0.843577916000000
7.699	0.843579405000000
7.709	0.843580849000000
7.719	0.843582248000000
7.729	0.843583604000000
7.739	0.843584918000000
7.749	0.843586193000000
7.759	0.843587429000000
7.769	0.843588628000000
7.779	0.843589791000000
7.789	0.843590920000000
7.799	0.843592015000000
7.809	0.843593079000000
7.819	0.843594111000000
7.829	0.843595114000000
7.839	0.843596088000000
7.849	0.843597034000000
7.859	0.843597953000000
7.869	0.843598846000000
7.879	0.843599714000000
7.889	0.843600558000000
7.899	0.843601379000000
7.909	0.843602177000000
7.919	0.843602953000000
7.929	0.843603707000000
7.939	0.843604442000000
7.949	0.843605156000000
7.959	0.843605850000000
7.969	0.843606526000000
7.979	0.843607184000000
7.989	0.843607824000000
7.999	0.843608446000000

==> ResultPlots/HorizonSensitivity/OptimalHorizon0_14.txt <==
t        Angle
3.909	0.843629019278751
3.919	0.843629037502979
3.929	0.843629055226302
3.939	0.843629072086742
3.949	0.843629088361922
3.959	0.843629104515912
3.969	0.843629120018477
3.979	0.843629135097899
3.989	0.843629149695289
3.999	0.843629163922060
4.009	0.846148114965899
4.019	0.855074099978538
4.029	0.870105385194393
4.039	0.890755558292085
4.049	0.915395136572215
4.059	0.940276576739962
4.069	0.965158017146678
4.079	0.990039457374905
4.089	1.01492089720273
4.099	1.03980233763264
4.109	1.06468377823853
4.119	1.08956521847085
4.129	1.11444665845806
4.139	1.13932809807397
4.149	1.16420953739203
4.159	1.18909097737901
4.169	1.21397241752152
4.179	1.23885385755966
4.189	1.26373529750936
4.199	1.28861673772440
4.209	1.31349817830369
4.219	1.33837961832955
4.229	1.36326105869102
4.239	1.38814249917527
4.249	1.41302393944125
4.259	1.43790538014673
4.269	1.46278682036564
4.279	1.48766826087308
4.289	1.51254970155173
4.299	1.53743114213171
4.309	1.56231258300318
4.319	1.58719402390125
4.329	1.61207546468813
4.339	1.63695690567624
4.349	1.66183834701928
4.359	1.68671978807924
4.369	1.71160122853939
4.379	1.73648267000499
4.389	1.76136411130801
4.399	1.78624555211036
4.409	1.81112699306323
4.419	1.83600843503632
4.429	1.86088987618655
4.439	1.88577131748821
4.449	1.91065275827646
4.459	1.93553086689826
4.469	1.96041227613227
4.479	1.98529368252457
4.489	2.01017508761970
4.499	2.03505649089834
4.509	1.96422612681681
4.519	1.97235875307661
4.529	1.86810102769050
4.539	1.84995502217453
4.549	1.72241790469593
4.559	1.69088071437659
4.569	1.56707990136351
4.579	1.52588478973735
4.589	1.40862652078317
4.599	1.36135197924750
4.609	1.26168714034270
4.619	1.21405256494995
4.629	1.12580381425232
4.639	1.08443707689435
4.649	1.02592860236723
4.659	0.994266209275111
4.669	0.966319057952205
4.679	0.940004165909386
4.689	0.834021275952637
4.699	0.811805583116666
4.709	0.791013692553634
4.719	0.772960669663007
4.729	0.757044698880918
4.739	0.742972226837537
4.749	0.730892624535045
4.759	0.720555483317867
4.769	0.711983621993795
4.779	0.705059809100703
4.789	0.699657559228399
4.799	0.695764089618706
4.809	0.693176616388428
4.819	0.691900548474223
4.829	0.691748226433447
4.839	0.692674448811431
4.849	0.694555788303660
4.859	0.697282531966039
4.869	0.700789160702016
4.879	0.704932988369592
4.889	0.709669724479227
4.899	0.714866954827357
4.909	0.720468777979704
4.919	0.726379042707549
4.929	0.732520623221944
4.939	0.738833817539216
4.949	0.745232150426773
4.959	0.751676384798429
4.969	0.758089801367078
4.979	0.764437055045164
4.989	0.770663740743885
4.999	0.776731379127568
5.009	0.782608657215178
5.019	0.788257132266608
5.029	0.793661015283078
5.039	0.798789432971717
5.049	0.803633252135342
5.059	0.808174561524083
5.069	0.812405936367895
5.079	0.816322658161880
5.089	0.819918966722526
5.099	0.823199474334615
5.109	0.826162623522123
5.119	0.828817526350576
5.129	0.831168895771725
5.139	0.833227157768988
5.149	0.835003215476036
5.159	0.836508007702150
5.169	0.837756637647317
5.179	0.838761237161634
5.189	0.839538551963415
5.199	0.840102647526464
5.209	0.840470060675671
5.219	0.840656688479385
5.229	0.840678171967966
5.239	0.840551277552322
5.249	0.840290884871365
5.259	0.839913373661375
5.269	0.839433164141383
5.279	0.838865301972419
5.289	0.838223743222443
5.299	0.837521819570384
5.309	0.836772647641737
5.319	0.835987906082437
5.329	0.835179352911155
5.339	0.834357224983705
5.349	0.833531535273551
5.359	0.832711187867972
5.369	0.831904342801408
5.379	0.831118524036356
5.389	0.830360159163092
5.399	0.829635271297548
5.409	0.828948772894592
5.419	0.828305124630106
5.429	0.827707908579669
5.439	0.827160085859759
5.449	0.826664021042234
5.459	0.826221346606872
5.469	0.825833285196495
5.479	0.825500359858324
5.489	0.825222736957130
5.499	0.825000034484674
5.509	0.824831494864156
5.519	0.824715994457165
5.529	0.824652025832165
5.539	0.824637854937009
5.549	0.824671412124189
5.559	0.824750473821496
5.569	0.824872580411011
5.579	0.825035144102458
5.589	0.825235459397845
5.599	0.825470711604794
5.609	0.825738056980754
5.619	0.826034582869852
5.629	0.826357401677797
5.639	0.826703615649876
5.649	0.827070376893062
5.659	0.827454889680212
5.669	0.827854422992914
5.679	0.828266345855354
5.689	0.828688111127121
5.699	0.829117297547327
5.709	0.829551592621556
5.719	0.829988818515176
5.729	0.830426929630448
5.739	0.830864016609667
5.749	0.831298316576067
5.759	0.831728203824241
5.769	0.832152202480756
5.779	0.832568974642072
5.789	0.832977327450863
5.799	0.833376204760043
5.809	0.833764686127324
5.819	0.834141983270911
5.829	0.834507432087321
5.839	0.834860492097050
5.849	0.835200734636601
5.859	0.835527842922602
5.869	0.835841600157437
5.879	0.836141886183214
5.889	0.836428669764700
5.899	0.836701999919569
5.909	0.836962002558266
5.919	0.837208869016195
5.929	0.837442853434823
5.939	0.837664263036459
5.949	0.837873452537224
5.959	0.838070818806045
5.969	0.838256792257653
5.979	0.838431834060884
5.989	0.838596427552602
5.999	0.838751074981701
6.009	0.838896291984838
6.019	0.839032602040334
6.029	0.839160533750601
6.039	0.839280615347434
6.049	0.839393371681126
6.059	0.839499321245057
6.069	0.839598972079784
6.079	0.839692820566143
6.089	0.839781347867756
6.099	0.839865018152068
6.109	0.839944277621271
6.119	0.840019551656496
6.129	0.840091245062013
6.139	0.840159740161198
6.149	0.840225396085316
6.159	0.840288549463821
6.169	0.840349512330704
6.179	0.840408573967579
6.189	0.840465999594926
6.199	0.840522031156525
6.209	0.840576888311716
6.219	0.840630767484527
6.229	0.840683844474825
6.239	0.840736273773928
6.249	0.840788189683281
6.259	0.840839708233943
6.269	0.840890926476277
6.279	0.840941925267543
6.289	0.840992769056811
6.299	0.841043507418362
6.309	0.841094176896149
6.319	0.841144800403527
6.329	0.841195390281882
6.339	0.841245948082815
6.349	0.841296465859614
6.359	0.841346928140411
6.369	0.841397311261972
6.379	0.841447586147751
6.389	0.841497718161918
6.399	0.841547668044314
6.409	0.841597393663506
6.419	0.841646849208701
6.429	0.841695987787261
6.439	0.841744760955407
6.449	0.841793119240720
6.459	0.841841014042984
6.469	0.841888396247668
6.479	0.841935218685194
6.489	0.841981435014986
6.499	0.842027000820508
6.509	0.842071874263183
6.519	0.842116015144711
6.529	0.842159386877484
6.539	0.842201955276778
6.549	0.842243689043244
6.559	0.842284560609187
6.569	0.842324544978055
6.579	0.842363621069580
6.589	0.842401770682500
6.599	0.842438978848350
6.609	0.842475234569065
6.619	0.842510528906587
6.629	0.842544857039684
6.639	0.842578216666425
6.649	0.842610608119230
6.659	0.842642035273002
6.669	0.842672503605627
6.679	0.842702021892819
6.689	0.842730600714276
6.699	0.842758252773365
6.709	0.842784993192709
6.719	0.842810837995785
6.729	0.842835805597133
6.739	0.842859915479949
6.749	0.842883188169253
6.759	0.842905645949031
6.769	0.842927310956384
6.779	0.842948207109203
6.789	0.842968358354483
6.799	0.842987789046674
6.809	0.843006524334669
6.819	0.843024588736171
6.829	0.843042007653367
6.839	0.843058805940927
6.849	0.843075008113829
6.859	0.843090639069487
6.869	0.843105722483870
6.879	0.843120282394466
6.889	0.843134341839232
6.899	0.843147923182187
6.909	0.843161048760976
6.919	0.843173739265694
6.929	0.843186015516949
6.939	0.843197896913807
6.949	0.843209402603861
6.959	0.843220550945262
6.969	0.843231358551293
6.979	0.843241842464067
6.989	0.843252018045860
6.999	0.843261899879053
7.009	0.843271502395055
7.019	0.843280838182182
7.029	0.843289919955168
7.039	0.843298759220943
7.049	0.843307366546469
7.059	0.843315752442777
7.069	0.843323925822460
7.079	0.843331895867323
7.089	0.843339670404021
7.099	0.843347256995912
7.109	0.843354662489219
7.119	0.843361892947087
7.129	0.843368954574999
7.139	0.843375852698955
7.149	0.843382591965565
7.159	0.843389177311565
7.169	0.843395612504992
7.179	0.843401901553079
7.189	0.843408047905086
7.199	0.843414054523691
7.209	0.843419924861792
7.219	0.843425661030324
7.229	0.843431265953768
7.239	0.843436741921778
7.249	0.843442090852932
7.259	0.843447315214689
7.269	0.843452416446326
7.279	0.843457396782469
7.289	0.843462257908868
7.299	0.843467001272984
7.309	0.843471628983025
7.319	0.843476142231339
7.329	0.843480542946054
7.339	0.843484832561444
7.349	0.843489012553164
7.359	0.843493084899365
7.369	0.843497050665064
7.379	0.843500911940282
7.389	0.843504670142465
7.399	0.843508326830943
7.409	0.843511884103918
7.419	0.843515343172385
7.429	0.843518706145460
7.439	0.843521974767100
7.449	0.843525150494770
7.459	0.843528235702252
7.469	0.843531231657835
7.479	0.843534140659358
7.489	0.843536964532177
7.499	0.843539704902923
7.509	0.843542364126279
7.519	0.843544943735651
7.529	0.843547445989316
7.539	0.843549872758103
7.549	0.843552225738222
7.559	0.843554507323461
7.569	0.843556718962191
7.579	0.843558862974533
7.589	0.843560941179931
7.599	0.843562955269590
7.609	0.843564907543623
7.619	0.843566799320342
7.629	0.843568632818005
7.639	0.843570409860149
7.649	0.843572131886049
7.659	0.843573801202183
7.669	0.843575418800810
7.679	0.843576986971129
7.689	0.843578507148777
7.699	0.843579980707091
7.709	0.843581409594208
7.719	0.843582794841950
7.729	0.843584138287952
7.739	0.843585441293271
7.749	0.843586705128473
7.759	0.843587931392449
7.769	0.843589120830075
7.779	0.843590275392671
7.789	0.843591395797375
7.799	0.843592483235625
7.809	0.843593539206268
7.819	0.843594564164505
7.829	0.843595559799724
7.839	0.843596526711735
7.849	0.843597465836865
7.859	0.843598378460683
7.869	0.843599264868772
7.879	0.843600126615002
7.889	0.843600963750305
7.899	0.843601777692584
7.909	0.843602568812912
7.919	0.843603337875720
7.929	0.843604085666811
7.939	0.843604812653211
7.949	0.843605519748508
7.959	0.843606207207813
7.969	0.843606875826026
7.979	0.843607526093820
7.989	0.843608158494135
7.999	0.843608773652250

==> ResultPlots/HorizonSensitivity/OptimalHorizon0_16.txt <==
t         Angle
3.909	0.843629019278751
3.919	0.843629037502979
3.929	0.843629055226302
3.939	0.843629072086742
3.949	0.843629088361922
3.959	0.843629104515912
3.969	0.843629120018477
3.979	0.843629135097899
3.989	0.843629149695289
3.999	0.843629163922060
4.009	0.846148114965899
4.019	0.855074099978538
4.029	0.870105385194393
4.039	0.890755558292085
4.049	0.915395136572215
4.059	0.940276576739962
4.069	0.965158017146678
4.079	0.990039457374905
4.089	1.01492089720273
4.099	1.03980233763264
4.109	1.06468377823853
4.119	1.08956521847085
4.129	1.11444665845806
4.139	1.13932809807397
4.149	1.16420953739203
4.159	1.18909097737901
4.169	1.21397241752152
4.179	1.23885385755966
4.189	1.26373529750936
4.199	1.28861673772440
4.209	1.31349817830369
4.219	1.33837961832955
4.229	1.36326105869102
4.239	1.38814249917527
4.249	1.41302393944125
4.259	1.43790538014673
4.269	1.46278682036564
4.279	1.48766826087308
4.289	1.51254970155173
4.299	1.53743114213171
4.309	1.56231258300318
4.319	1.58719402390125
4.329	1.61207546468813
4.339	1.63695690567624
4.349	1.66183834701928
4.359	1.68671978807924
4.369	1.71160122853939
4.379	1.73648267000499
4.389	1.76136411130801
4.399	1.78624555211036
4.409	1.81112699306323
4.419	1.83600843503632
4.429	1.86088987618655
4.439	1.88577131748821
4.449	1.91065275827646
4.459	1.93553086689826
4.469	1.96041227613227
4.479	1.98529368252457
4.489	2.01017508761970
4.499	2.03505649089834
4.509	1.98104709638346
4.519	1.99173681722436
4.529	1.89096496181583
4.539	1.87609485276903
4.549	1.75117520987669
4.559	1.72097795393120
4.569	1.59150791446496
4.579	1.55103448912996
4.589	1.43364677412956
4.599	1.38829673172836
4.609	1.28976862166019
4.619	1.24540823584312
4.629	1.15573093287640
4.639	1.11702726338876
4.649	1.02926408477060
4.659	0.998552431657572
4.669	0.905887867206957
4.679	0.881064936149187
4.689	0.858243630938205
4.699	0.837500233450328
4.709	0.818357800729245
4.719	0.801385218831001
4.729	0.785884340292569
4.739	0.772357662762943
4.749	0.760362500483780
4.759	0.750007299490562
4.769	0.741251918794205
4.779	0.733837384523440
4.789	0.727967726361612
4.799	0.723257004512334
4.809	0.719896259395000
4.819	0.717603910328080
4.829	0.716396523264621
4.839	0.716181571295465
4.849	0.716801670150289
4.859	0.718293006467548
4.869	0.720430429189946
4.879	0.723262842070199
4.889	0.726608657561883
4.899	0.730448923473205
4.909	0.734694197948556
4.919	0.739249536449734
4.929	0.744097403329988
4.939	0.749111186158871
4.949	0.754293397229048
4.959	0.759537960208036
4.969	0.764826652518877
4.979	0.770100324245732
4.989	0.775310999100611
4.999	0.780440500718214
5.009	0.785428027361604
5.019	0.790272988938568
5.029	0.794925210356269
5.039	0.799380761723569
5.049	0.803613475061638
5.059	0.807608899069237
5.069	0.811363349121621
5.079	0.814857434109626
5.089	0.818099229039262
5.099	0.821074428319662
5.109	0.823792097082105
5.119	0.826249416844576
5.129	0.828451573727989
5.139	0.830406942651734
5.149	0.832118196801957
5.159	0.833599952131635
5.169	0.834856474534945
5.179	0.835903149422848
5.189	0.836748800403029
5.199	0.837406630058013
5.209	0.837890058438461
5.219	0.838210176350685
5.229	0.838382752343023
5.239	0.838418414797161
5.249	0.838332594142230
5.259	0.838136846248062
5.269	0.837844646787062
5.279	0.837468623797349
5.289	0.837020127983578
5.299	0.836511920139628
5.309	0.835953929617745
5.319	0.835357817718432
5.329	0.834732806418742
5.339	0.834088681495587
5.349	0.833434157611237
5.359	0.832777049937022
5.369	0.832125261096508
5.379	0.831485007198353
5.389	0.830862903856769
5.399	0.830264004178389
5.409	0.829693340423319
5.419	0.829155031918845
5.429	0.828652552989297
5.439	0.828189079828917
5.449	0.827766788997451
5.459	0.827387804983573
5.469	0.827053311013970
5.479	0.826764337362420
5.489	0.826521300230070
5.499	0.826324225603912
5.509	0.826172867578407
5.519	0.826066449004429
5.529	0.826004102804291
5.539	0.825984475813584
5.549	0.826006129848793
5.559	0.826067319826052
5.569	0.826166143548107
5.579	0.826300579262806
5.589	0.826468403295166
5.599	0.826667391402225
5.609	0.826895150005839
5.619	0.827149316344276
5.629	0.827427449954485
5.639	0.827727125175443
5.649	0.828045938258583
5.659	0.828381486505805
5.669	0.828731455844263
5.679	0.829093548274159
5.689	0.829465577547580
5.699	0.829845413782550
5.709	0.830231033814471
5.719	0.830620514932434
5.729	0.831012030786496
5.739	0.831403885135842
5.749	0.831794476689083
5.759	0.832182341824137
5.769	0.832566121919626
5.779	0.832944586788017
5.789	0.833316624134113
5.799	0.833681235595577
5.809	0.834037546818308
5.819	0.834384786360261
5.829	0.834722302009141
5.839	0.835049539410647
5.849	0.835366049571803
5.859	0.835671478454060
5.869	0.835965561101602
5.879	0.836248121786412
5.889	0.836519060141200
5.899	0.836778353964292
5.909	0.837026046314804
5.919	0.837262244526755
5.929	0.837487112139115
5.939	0.837700862945894
5.949	0.837903757362710
5.959	0.838096094179946
5.969	0.838278207971598
5.979	0.838450461594675
5.989	0.838613243317923
5.999	0.838766960374414
6.009	0.838912035941576
6.019	0.839048904061656
6.029	0.839178005946451
6.039	0.839299786954598
6.049	0.839414691983620
6.059	0.839523164139791
6.069	0.839625639911901
6.079	0.839722548552345
6.089	0.839814308768382
6.099	0.839901326578001
6.109	0.839983994911563
6.119	0.840062690222567
6.129	0.840137773143397
6.139	0.840209586072888
6.149	0.840278452987604
6.159	0.840344679319060
6.169	0.840408550145185
6.179	0.840470331644156
6.189	0.840530269866576
6.199	0.840588591214782
6.209	0.840645502966254
6.219	0.840701192726556
6.229	0.840755830139642
6.239	0.840809566390362
6.249	0.840862535175802
6.259	0.840914854015409
6.269	0.840966623741679
6.279	0.841017930758426
6.289	0.841068846891176
6.299	0.841119430452636
6.309	0.841169727812030
6.319	0.841219773256398
6.329	0.841269590972388
6.339	0.841319195246342
6.349	0.841368591517039
6.359	0.841417777844981
6.369	0.841466744708669
6.379	0.841515476986388
6.389	0.841563954122194
6.399	0.841612150938545
6.409	0.841660038829559
6.419	0.841707585651875
6.429	0.841754757568197
6.439	0.841801518587090
6.449	0.841847831536143
6.459	0.841893659181551
6.469	0.841938963485518
6.479	0.841983707347481
6.489	0.842027854095704
6.499	0.842071368149846
6.509	0.842114215864058
6.519	0.842156364682523
6.529	0.842197784528253
6.539	0.842238447253294
6.549	0.842278326992528
6.559	0.842317400803040
6.569	0.842355647582281
6.579	0.842393049634666
6.589	0.842429591423297
6.599	0.842465260183417
6.609	0.842500046309851
6.619	0.842533942106911
6.629	0.842566943118072
6.639	0.842599047067779
6.649	0.842630254183405
6.659	0.842660567331677
6.669	0.842689991050065
6.679	0.842718532580875
6.689	0.842746200869442
6.699	0.842773006664174
6.709	0.842798962761663
6.719	0.842824083005780
6.729	0.842848383185810
6.739	0.842871880029634
6.749	0.842894591533423
6.759	0.842916536892062
6.769	0.842937735653777
6.779	0.842958208731488
6.789	0.842977977061764
6.799	0.842997062198720
6.809	0.843015486379954
6.819	0.843033271425611
6.829	0.843050439954823
6.839	0.843067014106509
6.849	0.843083015975481
6.859	0.843098467842083
6.869	0.843113391164025
6.879	0.843127807595920
6.889	0.843141738061604
6.899	0.843155203022434
6.909	0.843168222781969
6.919	0.843180816400945
6.929	0.843193003061970
6.939	0.843204800868080
6.949	0.843216227210178
6.959	0.843227299412320
6.969	0.843238032846784
6.979	0.843248443627999
6.989	0.843258546385641
6.999	0.843268355162763
7.009	0.843277883299834
7.019	0.843287142972258
7.029	0.843296146353623
7.039	0.843304904602064
7.049	0.843313428248621
7.059	0.843321727317289
7.069	0.843329810796149
7.079	0.843337687224903
7.089	0.843345364947709
7.099	0.843352851651162
7.109	0.843360153988215
7.119	0.843367278421738
7.129	0.843374231154485
7.139	0.843381017706633
7.149	0.843387643079041
7.159	0.843394112288024
7.169	0.843400429523626
7.179	0.843406599053196
7.189	0.843412624560642
7.199	0.843418509440653
7.209	0.843424257264815
7.219	0.843429870650652
7.229	0.843435352711822
7.239	0.843440705991725
7.249	0.843445932768645
7.259	0.843451035707403
7.269	0.843456016673372
7.279	0.843460878020323
7.289	0.843465621668656
7.299	0.843470249427810
7.309	0.843474763449194
7.319	0.843479165187091
7.329	0.843483456691502
7.339	0.843487639613613
7.349	0.843491715560958
7.359	0.843495686576262
7.369	0.843499553964648
7.379	0.843503319741558
7.389	0.843506985509976
7.399	0.843510552810585
7.409	0.843514023707485
7.419	0.843517399602206
7.429	0.843520682516555
7.439	0.843523874098992
7.449	0.843526975972964
7.459	0.843529990268507
7.469	0.843532918494930
7.479	0.843535762635838
7.489	0.843538524537962
7.499	0.843541205898873
7.509	0.843543808790400
7.519	0.843546334763232
7.529	0.843548785989242
7.539	0.843551164170094
7.549	0.843553471100222
7.559	0.843555708829172
7.569	0.843557878981756
7.579	0.843559983473369
7.589	0.843562024237144
7.599	0.843564002807398
7.609	0.843565921280970
7.619	0.843567781052570
7.629	0.843569584283614
7.639	0.843571332421561
7.649	0.843573027056209
7.659	0.843574670163434
7.669	0.843576263041996
7.679	0.843577807384463
7.689	0.843579304862487
7.699	0.843580756799383
7.709	0.843582164979125
7.719	0.843583530434898
7.729	0.843584854898836
7.739	0.843586139705622
7.749	0.843587385914361
7.759	0.843588595116216
7.769	0.843589768315269
7.779	0.843590906977624
7.789	0.843592011842247
7.799	0.843593084414806
7.809	0.843594125655272
7.819	0.843595136564090
7.829	0.843596118265396
7.839	0.843597071608201
7.849	0.843597997421057
7.859	0.843598896985895
7.869	0.843599770570108
7.879	0.843600619736662
7.889	0.843601444524666
7.899	0.843602246381579
7.909	0.843603025492030
7.919	0.843603782808259
7.929	0.843604519072869
7.939	0.843605234640108
7.949	0.843605930617287
7.959	0.843606607036691
7.969	0.843607264803723
7.979	0.843607904535929
7.989	0.843608526351545
7.999	0.843609131349695

==> ResultPlots/HorizonSensitivity/OptimalHorizon0_18.txt <==
3.909	0.843629019278751
3.919	0.843629037502979
3.929	0.843629055226302
3.939	0.843629072086742
3.949	0.843629088361922
3.959	0.843629104515912
3.969	0.843629120018477
3.979	0.843629135097899
3.989	0.843629149695289
3.999	0.843629163922060
4.009	0.846148114965899
4.019	0.855074099978538
4.029	0.870105385194393
4.039	0.890755558292085
4.049	0.915395136572215
4.059	0.940276576739962
4.069	0.965158017146678
4.079	0.990039457374905
4.089	1.01492089720273
4.099	1.03980233763264
4.109	1.06468377823853
4.119	1.08956521847085
4.129	1.11444665845806
4.139	1.13932809807397
4.149	1.16420953739203
4.159	1.18909097737901
4.169	1.21397241752152
4.179	1.23885385755966
4.189	1.26373529750936
4.199	1.28861673772440
4.209	1.31349817830369
4.219	1.33837961832955
4.229	1.36326105869102
4.239	1.38814249917527
4.249	1.41302393944125
4.259	1.43790538014673
4.269	1.46278682036564
4.279	1.48766826087308
4.289	1.51254970155173
4.299	1.53743114213171
4.309	1.56231258300318
4.319	1.58719402390125
4.329	1.61207546468813
4.339	1.63695690567624
4.349	1.66183834701928
4.359	1.68671978807924
4.369	1.71160122853939
4.379	1.73648267000499
4.389	1.76136411130801
4.399	1.78624555211036
4.409	1.81112699306323
4.419	1.83600843503632
4.429	1.86088987618655
4.439	1.88577131748821
4.449	1.91065275827646
4.459	1.93553086689826
4.469	1.96041227613227
4.479	1.98529368252457
4.489	2.01017508761970
4.499	2.03505649089834
4.509	1.97438830873830
4.519	1.98175057701860
4.529	1.87691853347064
4.539	1.85935268562662
4.549	1.73204457781617
4.559	1.69839185093065
4.569	1.57003771855057
4.579	1.52993744443643
4.589	1.42277279373343
4.599	1.37940265468296
4.609	1.27875581920534
4.619	1.23713966429341
4.629	1.14684126136194
4.639	1.11177409600259
4.649	1.02162506516834
4.659	0.994572105661064
4.669	0.971162251422129
4.679	0.949364551094959
4.689	0.928802836662499
4.699	0.909656023756725
4.709	0.891596779814108
4.719	0.874965692199567
4.729	0.859429156990245
4.739	0.845201353807397
4.749	0.832140389073857
4.759	0.820229512648439
4.769	0.809524951992671
4.779	0.799850783077773
4.789	0.791338660939573
4.799	0.783795349027287
4.809	0.777297573280521
4.819	0.771734595846056
4.829	0.767073950003351
4.839	0.763298895410571
4.849	0.760296933081918
4.859	0.758093233639329
4.869	0.756561405014736
4.879	0.755707926861760
4.889	0.755443077940527
4.899	0.755726287522293
4.909	0.756515083048043
4.919	0.757732365260381
4.929	0.759361994492792
4.939	0.761320370540489
4.949	0.763589731454886
4.959	0.766105115551227
4.969	0.768832052773632
4.979	0.771731555863426
4.989	0.774755193182273
4.999	0.777881730821719
5.009	0.781061702152783
5.019	0.784278517083067
5.029	0.787493597139019
5.039	0.790686699854177
5.049	0.793834307248744
5.059	0.796912320444335
5.069	0.799908893741531
5.079	0.802801128761985
5.089	0.805582465910220
5.099	0.808236473778834
5.109	0.810757181303643
5.119	0.813136640873381
5.129	0.815368438152973
5.139	0.817451550818760
5.149	0.819380797795930
5.159	0.821158854456598
5.169	0.822783907618714
5.179	0.824259659542122
5.189	0.825588514338961
5.199	0.826774198583280
5.209	0.827822550259270
5.219	0.828737715810121
5.229	0.829527316160466
5.239	0.830196712557154
5.249	0.830753835503856
5.259	0.831205591974140
5.269	0.831559516309426
5.279	0.831823672444671
5.289	0.832005208243118
5.299	0.832112535912984
5.309	0.832152711225945
5.319	0.832133737423192
5.329	0.832062728882647
5.339	0.831946876482789
5.349	0.831793202000881
5.359	0.831608052639240
5.369	0.831398009272334
5.379	0.831168718681738
5.389	0.830925985992053
5.399	0.830674870925350
5.409	0.830420235209431
5.419	0.830166545909833
5.429	0.829917734829223
5.439	0.829677578130486
5.449	0.829449194352492
5.459	0.829235570459787
5.469	0.829039131800073
5.479	0.828862050548196
5.489	0.828706127860187
5.499	0.828572782589163
5.509	0.828463215430020
5.519	0.828378205576428
5.529	0.828318369048702
5.539	0.828283963996910
5.549	0.828275064237459
5.559	0.828291499781699
5.569	0.828332881361348
5.579	0.828398675820608
5.589	0.828488131272479
5.599	0.828600404997360
5.609	0.828734481192896
5.619	0.828889266097121
5.629	0.829063561256135
5.639	0.829256090787567
5.649	0.829465535509826
5.659	0.829690510189721
5.669	0.829929624785564
5.679	0.830181451335648
5.689	0.830444574000467
5.699	0.830717575868221
5.709	0.830999059032820
5.719	0.831287657488701
5.729	0.831582031485141
5.739	0.831880895076210
5.749	0.832183000569785
5.759	0.832487163810583
5.769	0.832792254243941
5.779	0.833097206260391
5.789	0.833401021963709
5.799	0.833702767562500
5.809	0.834001584677480
5.819	0.834296679962790
5.829	0.834587335967626
5.839	0.834872902858024
5.849	0.835152801655568
5.859	0.835426523200113
5.869	0.835693622954750
5.879	0.835953724282717
5.889	0.836206510452030
5.899	0.836451726744144
5.909	0.836689174767344
5.919	0.836918710215286
5.929	0.837140240348617
5.939	0.837353719204657
5.949	0.837559145916202
5.959	0.837756559898480
5.969	0.837946038284827
5.979	0.838127691979025
5.989	0.838301662553477
5.999	0.838468118677156
6.009	0.838627253336654
6.019	0.838779279739356
6.029	0.838924429247982
6.039	0.839062948110950
6.049	0.839195094013121
6.059	0.839321134798865
6.069	0.839441344395254
6.079	0.839556001831170
6.089	0.839665388308731
6.099	0.839769785052340
6.109	0.839869472424653
6.119	0.839964726835660
6.129	0.840055820590351
6.139	0.840143019621337
6.149	0.840226582596642
6.159	0.840306760168915
6.169	0.840383793190540
6.179	0.840457913269347
6.189	0.840529340859575
6.199	0.840598285365559
6.209	0.840664945274057
6.219	0.840729506579464
6.229	0.840792144092120
6.239	0.840853020280065
6.249	0.840912285783361
6.259	0.840970079841100
6.269	0.841026529508326
6.279	0.841081750980720
6.289	0.841135849353577
6.299	0.841188918927855
6.309	0.841241044249273
6.319	0.841292299379347
6.329	0.841342749863088
6.339	0.841392451995034
6.349	0.841441453834705
6.359	0.841489796138831
6.369	0.841537511897968
6.379	0.841584628056353
6.389	0.841631165365470
6.399	0.841677138758769
6.409	0.841722558718629
6.419	0.841767430538312
6.429	0.841811756578863
6.439	0.841855534973092
6.449	0.841898761145330
6.459	0.841941428210248
6.469	0.841983526722743
6.479	0.842025046024446
6.489	0.842065974034995
6.499	0.842106297427563
6.509	0.842146002925347
6.519	0.842185076127862
6.529	0.842223503319929
6.539	0.842261270632662
6.549	0.842298364585986
6.559	0.842334772689810
6.569	0.842370482797378
6.579	0.842405484209849
6.589	0.842439767067845
6.599	0.842473322524256
6.609	0.842506143539140
6.619	0.842538223855627
6.629	0.842569559118601
6.639	0.842600146094355
6.649	0.842629982942981
6.659	0.842659069666297
6.669	0.842687407139238
6.679	0.842714998187148
6.689	0.842741846707213
6.699	0.842767957808974
6.709	0.842793338311822
6.719	0.842817995687710
6.729	0.842841939103892
6.739	0.842865178510238
6.749	0.842887724629236
6.759	0.842909589782266
6.769	0.842930786263878
6.779	0.842951327856099
6.789	0.842971228665192
6.799	0.842990503272176
6.809	0.843009167212586
6.819	0.843027235837781
6.829	0.843044725447271
6.839	0.843061652180495
6.849	0.843078032398353
6.859	0.843093883061101
6.869	0.843109220443694
6.879	0.843124061440449
6.889	0.843138422519587
6.899	0.843152320006539
6.909	0.843165770454561
6.919	0.843178789534704
6.929	0.843191393298639
6.939	0.843203597213233
6.949	0.843215416184194
6.959	0.843226865275483
6.969	0.843237958515601
6.979	0.843248710066291
6.989	0.843259133410811
6.999	0.843269241326652
7.009	0.843279046765019
7.019	0.843288561350619
7.029	0.843297797090600
7.039	0.843306764911631
7.049	0.843315475383861
7.059	0.843323938860067
7.069	0.843332164727599
7.079	0.843340162404275
7.089	0.843347940623971
7.099	0.843355507463002
7.109	0.843362871110003
7.119	0.843370038635840
7.129	0.843377017325565
7.139	0.843383813676155
7.149	0.843390433815330
7.159	0.843396884045887
7.169	0.843403169367321
7.179	0.843409295441688
7.189	0.843415266884222
7.199	0.843421088416562
7.209	0.843426764552078
7.219	0.843432299016968
7.229	0.843437695996727
7.239	0.843442958980631
7.249	0.843448091306073
7.259	0.843453096505073
7.269	0.843457977324761
7.279	0.843462736877427
7.289	0.843467377878824
7.299	0.843471902871897
7.309	0.843476314631062
7.319	0.843480615239514
7.329	0.843484807243840
7.339	0.843488892851383
7.349	0.843492874072126
7.359	0.843496753297586
7.369	0.843500532183043
7.379	0.843504213006327
7.389	0.843507797631446
7.399	0.843511287791898
7.409	0.843514685715945
7.419	0.843517992854231
7.429	0.843521211337247
7.439	0.843524342858018
7.449	0.843527388994971
7.459	0.843530351939990
7.469	0.843533233006383
7.479	0.843536034192766
7.489	0.843538757126680
7.499	0.843541403459767
7.509	0.843543975171087
7.519	0.843546473640799
7.529	0.843548900774749
7.539	0.843551258228217
7.549	0.843553547478223
7.559	0.843555770472449
7.569	0.843557928591054
7.579	0.843560023642112
7.589	0.843562057291365
7.599	0.843564030880771
7.609	0.843565946358012
7.619	0.843567804880877
7.629	0.843569608302914
7.639	0.843571358107965
7.649	0.843573055724846
7.659	0.843574702754722
7.669	0.843576300425866
7.679	0.843577850403563
7.689	0.843579354101621
7.699	0.843580812625987
7.709	0.843582227695606
7.719	0.843583600290913
7.729	0.843584931995792
7.739	0.843586223939838
7.749	0.843587477297660
7.759	0.843588693561742
7.769	0.843589873460132
7.779	0.843591018513052
7.789	0.843592129656827
7.799	0.843593207764116
7.809	0.843594254338768
7.819	0.843595270142941
7.829	0.843596255993816
7.839	0.843597213277008
7.849	0.843598142437259
7.859	0.843599044670555
7.869	0.843599920776342
7.879	0.843600771331694
7.889	0.843601597770430
7.899	0.843602399932934
7.909	0.843603179591355
7.919	0.843603936566069
7.929	0.843604672163565
7.939	0.843605386903164
7.949	0.843606080967675
7.959	0.843606755927794
7.969	0.843607411202356
7.979	0.843608048493024
7.989	0.843608667632452
7.999	0.843609269157241

==> ResultPlots/HorizonSensitivity/OptimalHorizon0_20.txt <==
t       Angle
3.909	0.843629019000000
3.919	0.843629038000000
3.929	0.843629055000000
3.939	0.843629072000000
3.949	0.843629088000000
3.959	0.843629105000000
3.969	0.843629120000000
3.979	0.843629135000000
3.989	0.843629150000000
3.999	0.843629164000000
4.009	0.846148115000000
4.019	0.855074100000000
4.029	0.870105385000000
4.039	0.890755558000000
4.049	0.915395137000000
4.059	0.940276577000000
4.069	0.965158017000000
4.079	0.990039457000000
4.089	1.01492089700000
4.099	1.03980233800000
4.109	1.06468377800000
4.119	1.08956521800000
4.129	1.11444665800000
4.139	1.13932809800000
4.149	1.16420953700000
4.159	1.18909097700000
4.169	1.21397241800000
4.179	1.23885385800000
4.189	1.26373529800000
4.199	1.28861673800000
4.209	1.31349817800000
4.219	1.33837961800000
4.229	1.36326105900000
4.239	1.38814249900000
4.249	1.41302393900000
4.259	1.43790538000000
4.269	1.46278682000000
4.279	1.48766826100000
4.289	1.51254970200000
4.299	1.53743114200000
4.309	1.56231258300000
4.319	1.58719402400000
4.329	1.61207546500000
4.339	1.63695690600000
4.349	1.66183834700000
4.359	1.68671978800000
4.369	1.71160122900000
4.379	1.73648267000000
4.389	1.76136411100000
4.399	1.78624555200000
4.409	1.81112699300000
4.419	1.83600843500000
4.429	1.86088987600000
4.439	1.88577131700000
4.449	1.91065275800000
4.459	1.93553086700000
4.469	1.96041227600000
4.479	1.98529368300000
4.489	2.01017508800000
4.499	2.03505649100000
4.509	1.97375446300000
4.519	1.98106230000000
4.529	1.87536983600000
4.539	1.85510328200000
4.549	1.72493266500000
4.559	1.69046322000000
4.569	1.56903325500000
4.579	1.52621612000000
4.589	1.41529824500000
4.599	1.37086663600000
4.609	1.27849109400000
4.619	1.23805977600000
4.629	1.14900755700000
4.639	1.11480838200000
4.649	1.02195215200000
4.659	0.995290319000000
4.669	0.972285015000000
4.679	0.950910269000000
4.689	0.930658876000000
4.699	0.911850895000000
4.709	0.894043476000000
4.719	0.877654394000000
4.729	0.862321905000000
4.739	0.848247452000000
4.749	0.835337037000000
4.759	0.823510823000000
4.769	0.812894050000000
4.779	0.803254688000000
4.789	0.794765603000000
4.799	0.787217646000000
4.809	0.780686277000000
4.819	0.775081984000000
4.829	0.770345178000000
4.839	0.766492730000000
4.849	0.763385836000000
4.859	0.761071992000000
4.869	0.759416152000000
4.879	0.758427299000000
4.889	0.758024855000000
4.899	0.758157371000000
4.909	0.758798545000000
4.919	0.759859216000000
4.929	0.761335107000000
4.939	0.763137896000000
4.949	0.765252518000000
4.959	0.767617607000000
4.969	0.770194474000000
4.979	0.772951553000000
4.989	0.775834770000000
4.999	0.778828799000000
5.009	0.781881397000000
5.019	0.784977697000000
5.029	0.788080152000000
5.039	0.791166726000000
5.049	0.794216954000000
5.059	0.797203866000000
5.069	0.800118229000000
5.079	0.802935331000000
5.089	0.805649366000000
5.099	0.808243822000000
5.109	0.810711754000000
5.119	0.813046199000000
5.129	0.815239105000000
5.139	0.817290383000000
5.149	0.819193600000000
5.159	0.820951583000000
5.169	0.822562069000000
5.179	0.824028107000000
5.189	0.825352224000000
5.199	0.826537145000000
5.209	0.827588903000000
5.219	0.828510791000000
5.229	0.829310334000000
5.239	0.829992429000000
5.249	0.830564561000000
5.259	0.831033494000000
5.269	0.831406155000000
5.279	0.831690562000000
5.289	0.831893330000000
5.299	0.832022738000000
5.309	0.832085510000000
5.319	0.832089381000000
5.329	0.832041318000000
5.339	0.831948183000000
5.349	0.831816934000000
5.359	0.831653633000000
5.369	0.831464789000000
5.379	0.831255872000000
5.389	0.831032573000000
5.399	0.830799881000000
5.409	0.830562526000000
5.419	0.830324963000000
5.429	0.830091019000000
5.439	0.829864474000000
5.449	0.829648397000000
5.459	0.829445768000000
5.469	0.829259022000000
5.479	0.829090319000000
5.489	0.828941507000000
5.499	0.828814006000000
5.509	0.828709072000000
5.519	0.828627515000000
5.529	0.828570003000000
5.539	0.828536851000000
5.549	0.828528180000000
5.559	0.828543894000000
5.569	0.828583654000000
5.579	0.828647004000000
5.589	0.828733250000000
5.599	0.828841622000000
5.609	0.828971169000000
5.619	0.829120864000000
5.629	0.829289578000000
5.639	0.829476094000000
5.649	0.829679162000000
5.659	0.829897452000000
5.669	0.830129636000000
5.679	0.830374340000000
5.689	0.830630202000000
5.699	0.830895855000000
5.709	0.831169946000000
5.719	0.831451155000000
5.729	0.831738180000000
5.739	0.832029773000000
5.749	0.832324719000000
5.759	0.832621865000000
5.769	0.832920106000000
5.779	0.833218400000000
5.789	0.833515770000000
5.799	0.833811298000000
5.809	0.834104142000000
5.819	0.834393519000000
5.829	0.834678721000000
5.839	0.834959105000000
5.849	0.835234095000000
5.859	0.835503185000000
5.869	0.835765930000000
5.879	0.836021951000000
5.889	0.836270928000000
5.899	0.836512602000000
5.909	0.836746767000000
5.919	0.836973272000000
5.929	0.837192016000000
5.939	0.837402942000000
5.949	0.837606040000000
5.959	0.837801338000000
5.969	0.837988903000000
5.979	0.838168832000000
5.989	0.838341257000000
5.999	0.838506334000000
6.009	0.838664243000000
6.019	0.838815186000000
6.029	0.838959382000000
6.039	0.839097066000000
6.049	0.839228484000000
6.059	0.839353893000000
6.069	0.839473556000000
6.079	0.839587743000000
6.089	0.839696723000000
6.099	0.839800770000000
6.109	0.839900155000000
6.119	0.839995146000000
6.129	0.840086008000000
6.139	0.840173000000000
6.149	0.840256374000000
6.159	0.840336374000000
6.169	0.840413236000000
6.179	0.840487187000000
6.189	0.840558443000000
6.199	0.840627210000000
6.209	0.840693682000000
6.219	0.840758043000000
6.229	0.840820465000000
6.239	0.840881110000000
6.249	0.840940125000000
6.259	0.840997649000000
6.269	0.841053809000000
6.279	0.841108720000000
6.289	0.841162487000000
6.299	0.841215205000000
6.309	0.841266957000000
6.319	0.841317820000000
6.329	0.841367859000000
6.339	0.841417132000000
6.349	0.841465688000000
6.359	0.841513569000000
6.369	0.841560808000000
6.379	0.841607436000000
6.389	0.841653472000000
6.399	0.841698936000000
6.409	0.841743837000000
6.419	0.841788184000000
6.429	0.841831979000000
6.439	0.841875224000000
6.449	0.841917914000000
6.459	0.841960044000000
6.469	0.842001606000000
6.479	0.842042592000000
6.489	0.842082989000000
6.499	0.842122787000000
6.509	0.842161973000000
6.519	0.842200533000000
6.529	0.842238455000000
6.539	0.842275727000000
6.549	0.842312334000000
6.559	0.842348266000000
6.569	0.842383512000000
6.579	0.842418060000000
6.589	0.842451902000000
6.599	0.842485029000000
6.609	0.842517434000000
6.619	0.842549112000000
6.629	0.842580058000000
6.639	0.842610270000000
6.649	0.842639744000000
6.659	0.842668482000000
6.669	0.842696484000000
6.679	0.842723754000000
6.689	0.842750293000000
6.699	0.842776108000000
6.709	0.842801205000000
6.719	0.842825592000000
6.729	0.842849276000000
6.739	0.842872268000000
6.749	0.842894578000000
6.759	0.842916218000000
6.769	0.842937200000000
6.779	0.842957537000000
6.789	0.842977243000000
6.799	0.842996332000000
6.809	0.843014819000000
6.819	0.843032719000000
6.829	0.843050047000000
6.839	0.843066821000000
6.849	0.843083055000000
6.859	0.843098766000000
6.869	0.843113970000000
6.879	0.843128683000000
6.889	0.843142922000000
6.899	0.843156703000000
6.909	0.843170041000000
6.919	0.843182952000000
6.929	0.843195452000000
6.939	0.843207556000000
6.949	0.843219279000000
6.959	0.843230635000000
6.969	0.843241638000000
6.979	0.843252302000000
6.989	0.843262640000000
6.999	0.843272665000000
7.009	0.843282390000000
7.019	0.843291827000000
7.029	0.843300986000000
7.039	0.843309879000000
7.049	0.843318516000000
7.059	0.843326907000000
7.069	0.843335063000000
7.079	0.843342991000000
7.089	0.843350702000000
7.099	0.843358202000000
7.109	0.843365500000000
7.119	0.843372603000000
7.129	0.843379518000000
7.139	0.843386252000000
7.149	0.843392810000000
7.159	0.843399200000000
7.169	0.843405425000000
7.179	0.843411493000000
7.189	0.843417406000000
7.199	0.843423171000000
7.209	0.843428791000000
7.219	0.843434271000000
7.229	0.843439614000000
7.239	0.843444824000000
7.249	0.843449904000000
7.259	0.843454858000000
7.269	0.843459689000000
7.279	0.843464399000000
7.289	0.843468992000000
7.299	0.843473470000000
7.309	0.843477836000000
7.319	0.843482092000000
7.329	0.843486240000000
7.339	0.843490282000000
7.349	0.843494222000000
7.359	0.843498060000000
7.369	0.843501799000000
7.379	0.843505441000000
7.389	0.843508988000000
7.399	0.843512442000000
7.409	0.843515804000000
7.419	0.843519077000000
7.429	0.843522262000000
7.439	0.843525360000000
7.449	0.843528375000000
7.459	0.843531307000000
7.469	0.843534159000000
7.479	0.843536931000000
7.489	0.843539626000000
7.499	0.843542246000000
7.509	0.843544791000000
7.519	0.843547265000000
7.529	0.843549667000000
7.539	0.843552001000000
7.549	0.843554268000000
7.559	0.843556469000000
7.569	0.843558606000000
7.579	0.843560680000000
7.589	0.843562694000000
7.599	0.843564649000000
7.609	0.843566546000000
7.619	0.843568387000000
7.629	0.843570173000000
7.639	0.843571906000000
7.649	0.843573588000000
7.659	0.843575219000000
7.669	0.843576802000000
7.679	0.843578337000000
7.689	0.843579827000000
7.699	0.843581272000000
7.709	0.843582674000000
7.719	0.843584034000000
7.729	0.843585354000000
7.739	0.843586634000000
7.749	0.843587876000000
7.759	0.843589081000000
7.769	0.843590250000000
7.779	0.843591384000000
7.789	0.843592485000000
7.799	0.843593554000000
7.809	0.843594591000000
7.819	0.843595597000000
7.829	0.843596574000000
7.839	0.843597522000000
7.849	0.843598443000000
7.859	0.843599337000000
7.869	0.843600205000000
7.879	0.843601048000000
7.889	0.843601866000000
7.899	0.843602661000000
7.909	0.843603433000000
7.919	0.843604184000000
7.929	0.843604912000000
7.939	0.843605620000000
7.949	0.843606308000000
7.959	0.843606976000000
7.969	0.843607626000000
7.979	0.843608257000000
7.989	0.843608870000000
7.999	0.843609466000000

==> ResultPlots/HorizonSensitivity/OptimalHorizon0_22.txt <==
t       Angle
3.909	0.843629019278751
3.919	0.843629037502979
3.929	0.843629055226302
3.939	0.843629072086742
3.949	0.843629088361922
3.959	0.843629104515912
3.969	0.843629120018477
3.979	0.843629135097899
3.989	0.843629149695289
3.999	0.843629163922060
4.009	0.846148114965899
4.019	0.855074099978538
4.029	0.870105385194393
4.039	0.890755558292085
4.049	0.915395136572215
4.059	0.940276576739962
4.069	0.965158017146678
4.079	0.990039457374905
4.089	1.01492089720273
4.099	1.03980233763264
4.109	1.06468377823853
4.119	1.08956521847085
4.129	1.11444665845806
4.139	1.13932809807397
4.149	1.16420953739203
4.159	1.18909097737901
4.169	1.21397241752152
4.179	1.23885385755966
4.189	1.26373529750936
4.199	1.28861673772440
4.209	1.31349817830369
4.219	1.33837961832955
4.229	1.36326105869102
4.239	1.38814249917527
4.249	1.41302393944125
4.259	1.43790538014673
4.269	1.46278682036564
4.279	1.48766826087308
4.289	1.51254970155173
4.299	1.53743114213171
4.309	1.56231258300318
4.319	1.58719402390125
4.329	1.61207546468813
4.339	1.63695690567624
4.349	1.66183834701928
4.359	1.68671978807924
4.369	1.71160122853939
4.379	1.73648267000499
4.389	1.76136411130801
4.399	1.78624555211036
4.409	1.81112699306323
4.419	1.83600843503632
4.429	1.86088987618655
4.439	1.88577131748821
4.449	1.91065275827646
4.459	1.93553086689826
4.469	1.96041227613227
4.479	1.98529368252457
4.489	2.01017508761970
4.499	2.03505649089834
4.509	1.96909942539492
4.519	1.98448837050250
4.529	1.88946725887854
4.539	1.87849617028610
4.549	1.75549640829422
4.559	1.72500477488256
4.569	1.58855949047734
4.579	1.54744568383762
4.589	1.43316453603347
4.599	1.38855049273275
4.609	1.29237586601926
4.619	1.25129692000291
4.629	1.16374609855347
4.639	1.13014572284260
4.649	1.04016167459349
4.659	1.01493051459374
4.669	0.916602582187579
4.679	0.897787946355493
4.689	0.880014999145260
4.699	0.864093219020333
4.709	0.849054289708647
4.719	0.835694540157647
4.729	0.823382774507536
4.739	0.812374514847534
4.749	0.802627490053510
4.759	0.793857338536782
4.769	0.786406548711057
4.779	0.779782913426971
4.789	0.774340236269836
4.799	0.769720771593484
4.809	0.766037186576568
4.819	0.763205008357318
4.829	0.761077591372441
4.839	0.759766228921080
4.849	0.759010555314944
4.859	0.758948037078199
4.869	0.759368394046987
4.879	0.760309928089100
4.889	0.761689389863705
4.899	0.763425897354409
4.909	0.765538091319513
4.919	0.767886763898105
4.929	0.770516992901548
4.939	0.773308252403012
4.949	0.776269936544622
4.959	0.779341693289325
4.969	0.782481400324514
4.979	0.785682700135112
4.989	0.788875757333244
4.999	0.792075002196953
5.009	0.795218116854358
5.019	0.798309535255612
5.029	0.801315905030606
5.039	0.804220806089006
5.049	0.807019379327358
5.059	0.809682726335950
5.069	0.812219885288187
5.079	0.814605050619775
5.089	0.816845906228537
5.099	0.818930353918404
5.109	0.820857895829477
5.119	0.822630872256468
5.129	0.824243017600566
5.139	0.825704683200002
5.149	0.827010469772176
5.159	0.828171216923920
5.169	0.829187465530140
5.179	0.830066526411656
5.189	0.830815596865477
5.199	0.831438839943530
5.209	0.831947299235708
5.219	0.832344733038553
5.229	0.832642375983596
5.239	0.832845966807781
5.249	0.832964708206191
5.259	0.833006834497382
5.269	0.832979374108163
5.279	0.832891874406414
5.289	0.832750319597608
5.299	0.832563855126637
5.309	0.832338563072426
5.319	0.832082051656698
5.329	0.831800865212017
5.339	0.831500907393092
5.349	0.831188747977649
5.359	0.830869084038568
5.369	0.830547772962518
5.379	0.830228898009864
5.389	0.829917084504132
5.399	0.829616077224046
5.409	0.829329196488743
5.419	0.829059752679314
5.429	0.828810027455120
5.439	0.828582630825622
5.449	0.828379150015735
5.459	0.828201307031122
5.469	0.828050212621292
5.479	0.827926707578627
5.489	0.827831470095134
5.499	0.827764631788341
5.509	0.827726385611186
5.519	0.827716374867578
5.529	0.827734270751535
5.539	0.827779395439848
5.549	0.827850943165231
5.559	0.827947994818715
5.569	0.828069386549032
5.579	0.828213980429609
5.589	0.828380396075772
5.599	0.828567293931883
5.609	0.828773191526125
5.619	0.828996593452303
5.629	0.829235982653245
5.639	0.829489782402106
5.649	0.829756473503494
5.659	0.830034479309234
5.669	0.830322300128955
5.679	0.830618424430668
5.689	0.830921399861836
5.699	0.831229819119926
5.709	0.831542313156660
5.719	0.831857597256658
5.729	0.832174421587752
5.739	0.832491631990251
5.749	0.832808124256189
5.759	0.833122881021609
5.769	0.833434956712154
5.779	0.833743477910502
5.789	0.834047658499912
5.799	0.834346775197901
5.809	0.834640194399981
5.819	0.834927345351844
5.829	0.835207737355177
5.839	0.835480947354427
5.849	0.835746618564372
5.859	0.836004464400503
5.869	0.836254253273637
5.879	0.836495819496122
5.889	0.836729046899563
5.899	0.836953874682422
5.909	0.837170288993093
5.919	0.837378319441541
5.929	0.837578038858283
5.939	0.837769553939324
5.949	0.837953007555825
5.959	0.838128570379922
5.969	0.838296440231716
5.979	0.838456837700051
5.989	0.838610002425867
5.999	0.838756190980348
6.009	0.838895672675790
6.019	0.839028727748882
6.029	0.839155643770937
6.039	0.839276714055359
6.049	0.839392234179286
6.059	0.839502501072275
6.069	0.839607809788959
6.079	0.839708452525429
6.089	0.839804716945309
6.099	0.839896883596339
6.109	0.839985226750741
6.119	0.840070010706313
6.129	0.840151491068809
6.139	0.840229912553241
6.149	0.840305508412257
6.159	0.840378501056875
6.169	0.840449099521266
6.179	0.840517501682825
6.189	0.840583892026189
6.199	0.840648442550446
6.209	0.840711312979238
6.219	0.840772649789415
6.229	0.840832587953628
6.239	0.840891249927608
6.249	0.840948746464619
6.259	0.841005177435818
6.269	0.841060631139499
6.279	0.841115186154639
6.289	0.841168910766555
6.299	0.841221863868668
6.309	0.841274096171219
6.319	0.841325649195369
6.329	0.841376557754302
6.339	0.841426849200161
6.349	0.841476544284888
6.359	0.841525658447154
6.369	0.841574201088861
6.379	0.841622177553745
6.389	0.841669588857712
6.399	0.841716431939858
6.409	0.841762701270909
6.419	0.841808387870515
6.429	0.841853481356793
6.439	0.841897969071852
6.449	0.841941837006743
6.459	0.841985070754163
6.469	0.842027654290178
6.479	0.842069572257515
6.489	0.842110808740472
6.499	0.842151347970230
6.509	0.842191175444441
6.519	0.842230276351529
6.529	0.842268637642519
6.539	0.842306246844601
6.549	0.842343092640022
6.559	0.842379165620514
6.569	0.842414456893948
6.579	0.842448959941976
6.589	0.842482669180754
6.599	0.842515580484360
6.609	0.842547692143398
6.619	0.842579002822731
6.629	0.842609513802472
6.639	0.842639227354539
6.649	0.842668147154200
6.659	0.842696278933545
6.669	0.842723628888962
6.679	0.842750205365974
6.689	0.842776017570486
6.699	0.842801075714760
6.709	0.842825391705901
6.719	0.842848977648828
6.729	0.842871847314200
6.739	0.842894014793728
6.749	0.842915494985391
6.759	0.842936303840816
6.769	0.842956457105629
6.779	0.842975971795568
6.789	0.842994864772663
6.799	0.843013153223183
6.809	0.843030855089637
6.819	0.843047987647424
6.829	0.843064568925001
6.839	0.843080616642055
6.849	0.843096148225868
6.859	0.843111181724908
6.869	0.843125734034857
6.879	0.843139822694866
6.889	0.843153464408260
6.899	0.843166675449993
6.909	0.843179472546581
6.919	0.843191870886585
6.929	0.843203886270203
6.939	0.843215533541752
6.949	0.843226826898444
6.959	0.843237780743039
6.969	0.843248407933970
6.979	0.843258721958591
6.989	0.843268734977755
6.999	0.843278458840814
7.009	0.843287905362558
7.019	0.843297084856204
7.029	0.843306008098352
7.039	0.843314684841516
7.049	0.843323124312974
7.059	0.843331335885068
7.069	0.843339327414014
7.079	0.843347107204863
7.089	0.843354682735026
7.099	0.843362060910749
7.109	0.843369248937961
7.119	0.843376252536928
7.129	0.843383078127317
7.139	0.843389731185653
7.149	0.843396216870588
7.159	0.843402540440366
7.169	0.843408706174614
7.179	0.843414718844542
7.189	0.843420582401905
7.199	0.843426300670217
7.209	0.843431877700368
7.219	0.843437316597829
7.229	0.843442620936912
7.239	0.843447793817177
7.249	0.843452837979385
7.259	0.843457756723637
7.269	0.843462552325036
7.279	0.843467227673045
7.289	0.843471785206930
7.299	0.843476227188148
7.309	0.843480556357463
7.319	0.843484774419267
7.329	0.843488883991086
7.339	0.843492887112916
7.349	0.843496785711977
7.359	0.843500582244360
7.369	0.843504278228011
7.379	0.843507876088552
7.389	0.843511377636332
7.399	0.843514784628042
7.409	0.843518099424728
7.419	0.843521323431560
7.429	0.843524458950924
7.439	0.843527507749514
7.449	0.843530471400300
7.459	0.843533352333452
7.469	0.843536151882290
7.479	0.843538872157751
7.489	0.843541514976550
7.499	0.843544081933032
7.509	0.843546575183609
7.519	0.843548996141180
7.529	0.843551346926688
7.539	0.843553629199050
7.549	0.843555844534421
7.559	0.843557995065567
7.569	0.843560081975284
7.579	0.843562107375419
7.589	0.843564072905792
7.599	0.843565980044787
7.609	0.843567830663233
7.619	0.843569625953023
7.629	0.843571367993718
7.639	0.843573058000857
7.649	0.843574697551503
7.659	0.843576288355052
7.669	0.843577831498806
7.679	0.843579328798114
7.689	0.843580781474884
7.699	0.843582190776033
7.709	0.843583558430964
7.719	0.843584885237760
7.729	0.843586172824416
7.739	0.843587422355085
7.749	0.843588634909793
7.759	0.843589811949641
7.769	0.843590954062165
7.779	0.843592062839434
7.789	0.843593139411951
7.799	0.843594184031190
7.809	0.843595198836283
7.819	0.843596183841783
7.829	0.843597140420570
7.839	0.843598069606742
7.849	0.843598971628580
7.859	0.843599848235044
7.869	0.843600699335184
7.879	0.843601526436487
7.889	0.843602329937312
7.899	0.843603110367440
7.909	0.843603869167964
7.919	0.843604605929158
7.929	0.843605322428175
7.939	0.843606018368519
7.949	0.843606694744267
7.959	0.843607352425352
7.969	0.843607991184854
7.979	0.843608612498883
7.989	0.843609216228288
7.999	0.843609802879655

==> ResultPlots/HorizonSensitivity/OptimalHorizon0_24.txt <==
t       Angle
3.909	0.843629019278751
3.919	0.843629037502979
3.929	0.843629055226302
3.939	0.843629072086742
3.949	0.843629088361922
3.959	0.843629104515912
3.969	0.843629120018477
3.979	0.843629135097899
3.989	0.843629149695289
3.999	0.843629163922060
4.009	0.846148114965899
4.019	0.855074099978538
4.029	0.870105385194393
4.039	0.890755558292085
4.049	0.915395136572215
4.059	0.940276576739962
4.069	0.965158017146678
4.079	0.990039457374905
4.089	1.01492089720273
4.099	1.03980233763264
4.109	1.06468377823853
4.119	1.08956521847085
4.129	1.11444665845806
4.139	1.13932809807397
4.149	1.16420953739203
4.159	1.18909097737901
4.169	1.21397241752152
4.179	1.23885385755966
4.189	1.26373529750936
4.199	1.28861673772440
4.209	1.31349817830369
4.219	1.33837961832955
4.229	1.36326105869102
4.239	1.38814249917527
4.249	1.41302393944125
4.259	1.43790538014673
4.269	1.46278682036564
4.279	1.48766826087308
4.289	1.51254970155173
4.299	1.53743114213171
4.309	1.56231258300318
4.319	1.58719402390125
4.329	1.61207546468813
4.339	1.63695690567624
4.349	1.66183834701928
4.359	1.68671978807924
4.369	1.71160122853939
4.379	1.73648267000499
4.389	1.76136411130801
4.399	1.78624555211036
4.409	1.81112699306323
4.419	1.83600843503632
4.429	1.86088987618655
4.439	1.88577131748821
4.449	1.91065275827646
4.459	1.93553086689826
4.469	1.96041227613227
4.479	1.98529368252457
4.489	2.01017508761970
4.499	2.03505649089834
4.509	1.96271590960828
4.519	1.96942928808744
4.529	1.86295771337313
4.539	1.84204604477736
4.549	1.71085412704838
4.559	1.67430860764557
4.569	1.55200293904022
4.579	1.50870391479293
4.589	1.40376357480795
4.599	1.36051416922874
4.609	1.26912772326091
4.619	1.23111530573578
4.629	1.14170851754943
4.639	1.10988275500608
4.649	1.01888867137677
4.659	0.994545021803333
4.669	0.973527129925742
4.679	0.953925909808277
4.689	0.935373385774483
4.699	0.917982428682763
4.709	0.901509964261322
4.719	0.886237188061159
4.729	0.871880697763800
4.739	0.858644483893386
4.749	0.846387097959678
4.759	0.835125661291386
4.769	0.824888705093827
4.779	0.815547448348980
4.789	0.807210025335508
4.799	0.799715567363364
4.809	0.793140370823721
4.819	0.787382440221109
4.829	0.782430264937375
4.839	0.778261173277315
4.849	0.774790842675657
4.859	0.772038622605123
4.869	0.769899839651998
4.879	0.768384594291774
4.889	0.767413254237908
4.899	0.766958296126632
4.909	0.766979013581249
4.919	0.767414629303630
4.929	0.768249095244300
4.939	0.769411925164832
4.949	0.770888478373990
4.959	0.772620834584131
4.969	0.774581253557926
4.979	0.776732858212654
4.989	0.779035114041108
4.999	0.781466991852085
5.009	0.783985171789254
5.019	0.786573813508767
5.029	0.789197275801826
5.039	0.791837268902100
5.049	0.794470409903397
5.059	0.797074913168444
5.069	0.799637684555592
5.079	0.802137266374984
5.089	0.804565768643442
5.099	0.806906643553703
5.109	0.809153022414421
5.119	0.811295439547621
5.129	0.813326792205317
5.139	0.815243813741972
5.149	0.817040346031945
5.159	0.818716769658295
5.169	0.820269693789442
5.179	0.821700810658285
5.189	0.823010400809153
5.199	0.824200434645036
5.209	0.825274390394498
5.219	0.826234710217477
5.229	0.827086755431992
5.239	0.827834084694814
5.249	0.828482654429081
5.259	0.829037476168423
5.269	0.829504400160886
5.279	0.829889633585026
5.289	0.830198842875234
5.299	0.830438770924047
5.309	0.830615109931159
5.319	0.830734469382151
5.329	0.830802699653304
5.339	0.830825874584889
5.349	0.830809893984679
5.359	0.830760212813857
5.369	0.830682487443710
5.379	0.830581641391973
5.389	0.830462784337897
5.399	0.830330394811199
5.409	0.830188854671178
5.419	0.830042193536201
5.429	0.829894043523382
5.439	0.829747896721983
5.449	0.829606711220549
5.459	0.829473344630515
5.469	0.829350171907208
5.479	0.829239374202643
5.489	0.829142798248086
5.499	0.829061981442010
5.509	0.828998258518823
5.519	0.828952606282201
5.529	0.828925853597411
5.539	0.828918511218490
5.549	0.828930929021681
5.559	0.828963228230350
5.569	0.829015338321824
5.579	0.829087045436154
5.589	0.829177938532666
5.599	0.829287512506653
5.609	0.829415098067329
5.619	0.829559946330392
5.629	0.829721199537289
5.639	0.829897921820248
5.649	0.830089121686797
5.659	0.830293737910779
5.669	0.830510689334005
5.679	0.830738847763769
5.689	0.830977082393474
5.699	0.831224246578586
5.709	0.831479198945544
5.719	0.831740811664076
5.729	0.832007969326241
5.739	0.832279591097631
5.749	0.832554619390521
5.759	0.832832042049631
5.769	0.833110883925656
5.779	0.833390218917430
5.789	0.833669171090605
5.799	0.833946914158332
5.809	0.834222680877701
5.819	0.834495755157150
5.829	0.834765482159128
5.839	0.835031261637141
5.849	0.835292551809289
5.859	0.835548868499245
5.869	0.835799781679725
5.879	0.836044918519292
5.889	0.836283957321029
5.899	0.836516629570724
5.909	0.836742715456694
5.919	0.836962042548748
5.929	0.837174483704075
5.939	0.837379953502932
5.949	0.837578406883040
5.959	0.837769835397012
5.969	0.837954265033659
5.979	0.838131753193011
5.989	0.838302386051510
5.999	0.838466275490191
6.009	0.838623556907805
6.019	0.838774385893430
6.029	0.838918936159189
6.039	0.839057396900898
6.049	0.839189969909057
6.059	0.839316868336937
6.069	0.839438312973471
6.079	0.839554531653448
6.089	0.839665756396244
6.099	0.839772221640033
6.109	0.839874163438708
6.119	0.839971816280013
6.129	0.840065413307002
6.139	0.840155184001560
6.149	0.840241353263082
6.159	0.840324140941902
6.169	0.840403759678793
6.179	0.840480415655748
6.189	0.840554306649665
6.199	0.840625621984600
6.209	0.840694542666370
6.219	0.840761239606763
6.229	0.840825875006885
6.239	0.840888601000643
6.249	0.840949559858927
6.259	0.841008884649909
6.269	0.841066698092163
6.279	0.841123113995309
6.289	0.841178236381438
6.299	0.841232160177697
6.309	0.841284971868845
6.319	0.841336748776030
6.329	0.841387560567455
6.339	0.841437468880486
6.349	0.841486527901907
6.359	0.841534785220574
6.369	0.841582281316732
6.379	0.841629051126347
6.389	0.841675123598179
6.399	0.841720522395917
6.409	0.841765266864968
6.419	0.841809371486761
6.429	0.841852847307564
6.439	0.841895701673366
6.449	0.841937938714636
6.459	0.841979560453638
6.469	0.842020565896746
6.479	0.842060952666088
6.489	0.842100716636196
6.499	0.842139852154105
6.509	0.842178353097552
6.519	0.842216211950472
6.529	0.842253421451005
6.539	0.842289973722473
6.549	0.842325860714482
6.559	0.842361075382087
6.569	0.842395609933647
6.579	0.842429458115475
6.589	0.842462613653879
6.599	0.842495071207850
6.609	0.842526826523226
6.619	0.842557875866987
6.629	0.842588217035882
6.639	0.842617848545160
6.649	0.842646769797739
6.659	0.842674981917753
6.669	0.842702486351300
6.679	0.842729286377562
6.689	0.842755385851433
6.699	0.842780789836070
6.709	0.842805504718854
6.719	0.842829537346916
6.729	0.842852896010754
6.739	0.842875589684354
6.749	0.842897627938783
6.759	0.842919021810303
6.769	0.842939782146914
6.779	0.842959921320016
6.789	0.842979451749670
6.799	0.842998386455292
6.809	0.843016739263476
6.819	0.843034523775259
6.829	0.843051754599856
6.839	0.843068446179132
6.849	0.843084613165047
6.859	0.843100270736613
6.869	0.843115433525782
6.879	0.843130116819339
6.889	0.843144335479337
6.899	0.843158104404665
6.909	0.843171438664740
6.919	0.843184352476783
6.929	0.843196860597345
6.939	0.843208977147697
6.949	0.843220715990810
6.959	0.843232090974198
6.969	0.843243115118185
6.979	0.843253801714127
6.989	0.843264163221647
6.999	0.843274211733387
7.009	0.843283959430664
7.019	0.843293417359291
7.029	0.843302596864305
7.039	0.843311508468105
7.049	0.843320162122382
7.059	0.843328568062589
7.069	0.843336735124922
7.079	0.843344672704916
7.089	0.843352389105348
7.099	0.843359892403441
7.109	0.843367190632762
7.119	0.843374290785505
7.129	0.843381200140357
7.139	0.843387925178377
7.149	0.843394472106411
7.159	0.843400847267731
7.169	0.843407055858279
7.179	0.843413103489638
7.189	0.843418995081720
7.199	0.843424735373901
7.209	0.843430329075090
7.219	0.843435780155232
7.229	0.843441092893954
7.239	0.843446271071571
7.249	0.843451318112329
7.259	0.843456237800638
7.269	0.843461033026870
7.279	0.843465707083851
7.289	0.843470262925166
7.299	0.843474703231095
7.309	0.843479031003426
7.319	0.843483248430857
7.329	0.843487358303719
7.339	0.843491362823897
7.349	0.843495264231024
7.359	0.843499065062133
7.369	0.843502767052542
7.379	0.843506372573756
7.389	0.843509883615297
7.399	0.843513301985695
7.409	0.843516629995065
7.419	0.843519869071315
7.429	0.843523021437250
7.439	0.843526088827730
7.449	0.843529072844831
7.459	0.843531975705446
7.469	0.843534798701512
7.479	0.843537543956245
7.489	0.843540213036249
7.499	0.843542807514041
7.509	0.843545329394601
7.519	0.843547779938945
7.529	0.843550161131589
7.539	0.843552474516855
7.549	0.843554721611781
7.559	0.843556904272646
7.569	0.843559023821854
7.579	0.843561082042015
7.589	0.843563080421518
7.599	0.843565020403730
7.609	0.843566903732153
7.619	0.843568731599589
7.629	0.843570505820935
7.639	0.843572227719506
7.649	0.843573898677732
7.659	0.843575520273134
7.669	0.843577093665772
7.679	0.843578620493645
7.689	0.843580102020496
7.699	0.843581539310435
7.709	0.843582934176084
7.719	0.843584287405520
7.729	0.843585600478491
7.739	0.843586874582343
7.749	0.843588110707515
7.759	0.843589310424250
7.769	0.843590474380562
7.779	0.843591604012545
7.789	0.843592700221961
7.799	0.843593763998797
7.809	0.843594796760499
7.819	0.843595799060495
7.829	0.843596771888770
7.839	0.843597716346721
7.849	0.843598633242891
7.859	0.843599523345347
7.869	0.843600387674542
7.879	0.843601226930332
7.889	0.843602041906252
7.899	0.843602833370369
7.909	0.843603602059375
7.919	0.843604348664030
7.929	0.843605073810522
7.939	0.843605778349684
7.949	0.843606462655771
7.959	0.843607127548239
7.969	0.843607773605072
7.979	0.843608401093661
7.989	0.843609011202716
7.999	0.843609603639379

==> ResultPlots/HorizonSensitivity/OptimalHorizon0_26.txt <==
t       Angle
3.909	0.843629019000000
3.919	0.843629038000000
3.929	0.843629055000000
3.939	0.843629072000000
3.949	0.843629088000000
3.959	0.843629105000000
3.969	0.843629120000000
3.979	0.843629135000000
3.989	0.843629150000000
3.999	0.843629164000000
4.009	0.846148115000000
4.019	0.855074100000000
4.029	0.870105385000000
4.039	0.890755558000000
4.049	0.915395137000000
4.059	0.940276577000000
4.069	0.965158017000000
4.079	0.990039457000000
4.089	1.01492089700000
4.099	1.03980233800000
4.109	1.06468377800000
4.119	1.08956521800000
4.129	1.11444665800000
4.139	1.13932809800000
4.149	1.16420953700000
4.159	1.18909097700000
4.169	1.21397241800000
4.179	1.23885385800000
4.189	1.26373529800000
4.199	1.28861673800000
4.209	1.31349817800000
4.219	1.33837961800000
4.229	1.36326105900000
4.239	1.38814249900000
4.249	1.41302393900000
4.259	1.43790538000000
4.269	1.46278682000000
4.279	1.48766826100000
4.289	1.51254970200000
4.299	1.53743114200000
4.309	1.56231258300000
4.319	1.58719402400000
4.329	1.61207546500000
4.339	1.63695690600000
4.349	1.66183834700000
4.359	1.68671978800000
4.369	1.71160122900000
4.379	1.73648267000000
4.389	1.76136411100000
4.399	1.78624555200000
4.409	1.81112699300000
4.419	1.83600843500000
4.429	1.86088987600000
4.439	1.88577131700000
4.449	1.91065275800000
4.459	1.93553086700000
4.469	1.96041227600000
4.479	1.98529368300000
4.489	2.01017508800000
4.499	2.03505649100000
4.509	1.97318164000000
4.519	1.98172990600000
4.529	1.87777298000000
4.539	1.85925934100000
4.549	1.73024787400000
4.559	1.69551833600000
4.569	1.57000402100000
4.579	1.52781601900000
4.589	1.42040934000000
4.599	1.37756464500000
4.609	1.28439112400000
4.619	1.24600273200000
4.629	1.15602084300000
4.639	1.12500123800000
4.649	1.03195686900000
4.659	1.00899493100000
4.669	0.907735487000000
4.679	0.890892913000000
4.689	0.874926553000000
4.699	0.860706742000000
4.709	0.847259460000000
4.719	0.835332645000000
4.729	0.824379299000000
4.739	0.814559855000000
4.749	0.805922776000000
4.759	0.798118515000000
4.769	0.791529874000000
4.779	0.785660627000000
4.789	0.780849458000000
4.799	0.776778815000000
4.809	0.773522064000000
4.819	0.771041652000000
4.829	0.769162772000000
4.839	0.768022482000000
4.849	0.767359736000000
4.859	0.767311716000000
4.869	0.767689070000000
4.879	0.768516503000000
4.889	0.769736549000000
4.899	0.771257733000000
4.909	0.773115529000000
4.919	0.775171836000000
4.929	0.777475922000000
4.939	0.779918514000000
4.949	0.782505543000000
4.959	0.785190711000000
4.969	0.787928335000000
4.979	0.790722160000000
4.989	0.793503347000000
4.999	0.796290111000000
5.009	0.799025632000000
5.019	0.801713704000000
5.029	0.804327875000000
5.039	0.806850181000000
5.049	0.809280854000000
5.059	0.811591025000000
5.069	0.813791665000000
5.079	0.815858912000000
5.089	0.817799917000000
5.099	0.819605205000000
5.109	0.821272931000000
5.119	0.822807256000000
5.129	0.824201055000000
5.139	0.825464986000000
5.149	0.826593616000000
5.159	0.827596825000000
5.169	0.828475494000000
5.179	0.829235467000000
5.189	0.829883993000000
5.199	0.830423940000000
5.209	0.830865750000000
5.219	0.831212298000000
5.229	0.831473640000000
5.239	0.831654894000000
5.249	0.831763862000000
5.259	0.831808123000000
5.269	0.831793419000000
5.279	0.831728425000000
5.289	0.831618099000000
5.299	0.831470518000000
5.309	0.831290952000000
5.319	0.831085897000000
5.329	0.830861170000000
5.339	0.830621677000000
5.349	0.830373249000000
5.359	0.830119781000000
5.369	0.829866376000000
5.379	0.829616494000000
5.389	0.829374049000000
5.399	0.829142280000000
5.409	0.828923907000000
5.419	0.828721800000000
5.429	0.828537787000000
5.439	0.828374087000000
5.449	0.828231972000000
5.459	0.828112838000000
5.469	0.828017582000000
5.479	0.827946810000000
5.489	0.827901057000000
5.499	0.827880318000000
5.509	0.827884696000000
5.519	0.827913789000000
5.529	0.827967230000000
5.539	0.828044362000000
5.549	0.828144398000000
5.559	0.828266486000000
5.569	0.828409534000000
5.579	0.828572504000000
5.589	0.828754133000000
5.599	0.828953206000000
5.609	0.829168389000000
5.619	0.829398332000000
5.629	0.829641684000000
5.639	0.829897034000000
5.649	0.830163033000000
5.659	0.830438282000000
5.669	0.830721453000000
5.679	0.831011215000000
5.689	0.831306286000000
5.699	0.831605432000000
5.709	0.831907451000000
5.719	0.832211222000000
5.729	0.832515652000000
5.739	0.832819737000000
5.749	0.833122519000000
5.759	0.833423115000000
5.769	0.833720709000000
5.779	0.834014548000000
5.789	0.834303957000000
5.799	0.834588318000000
5.809	0.834867092000000
5.819	0.835139793000000
5.829	0.835406009000000
5.839	0.835665387000000
5.849	0.835917630000000
5.859	0.836162505000000
5.869	0.836399826000000
5.879	0.836629465000000
5.889	0.836851338000000
5.899	0.837065406000000
5.909	0.837271676000000
5.919	0.837470187000000
5.929	0.837661020000000
5.939	0.837844282000000
5.949	0.838020114000000
5.959	0.838188678000000
5.969	0.838350162000000
5.979	0.838504770000000
5.989	0.838652724000000
5.999	0.838794261000000
6.009	0.838929628000000
6.019	0.839059080000000
6.029	0.839182878000000
6.039	0.839301289000000
6.049	0.839414579000000
6.059	0.839523018000000
6.069	0.839626869000000
6.079	0.839726397000000
6.089	0.839821860000000
6.099	0.839913508000000
6.109	0.840001589000000
6.119	0.840086338000000
6.129	0.840167984000000
6.139	0.840246745000000
6.149	0.840322831000000
6.159	0.840396439000000
6.169	0.840467756000000
6.179	0.840536959000000
6.189	0.840604213000000
6.199	0.840669669000000
6.209	0.840733472000000
6.219	0.840795752000000
6.229	0.840856629000000
6.239	0.840916214000000
6.249	0.840974604000000
6.259	0.841031891000000
6.269	0.841088152000000
6.279	0.841143460000000
6.289	0.841197875000000
6.299	0.841251451000000
6.309	0.841304235000000
6.319	0.841356265000000
6.329	0.841407573000000
6.339	0.841458186000000
6.349	0.841508123000000
6.359	0.841557400000000
6.369	0.841606028000000
6.379	0.841654013000000
6.389	0.841701358000000
6.399	0.841748063000000
6.409	0.841794124000000
6.419	0.841839538000000
6.429	0.841884296000000
6.439	0.841928390000000
6.449	0.841971810000000
6.459	0.842014546000000
6.469	0.842056586000000
6.479	0.842097919000000
6.489	0.842138534000000
6.499	0.842178420000000
6.509	0.842217566000000
6.519	0.842255961000000
6.529	0.842293598000000
6.539	0.842330467000000
6.549	0.842366561000000
6.559	0.842401875000000
6.569	0.842436403000000
6.579	0.842470141000000
6.589	0.842503088000000
6.599	0.842535243000000
6.609	0.842566606000000
6.619	0.842597178000000
6.629	0.842626963000000
6.639	0.842655965000000
6.649	0.842684191000000
6.659	0.842711646000000
6.669	0.842738339000000
6.679	0.842764279000000
6.689	0.842789477000000
6.699	0.842813943000000
6.709	0.842837690000000
6.719	0.842860730000000
6.729	0.842883078000000
6.739	0.842904747000000
6.749	0.842925754000000
6.759	0.842946112000000
6.769	0.842965838000000
6.779	0.842984949000000
6.789	0.843003461000000
6.799	0.843021390000000
6.809	0.843038754000000
6.819	0.843055569000000
6.829	0.843071853000000
6.839	0.843087622000000
6.849	0.843102893000000
6.859	0.843117684000000
6.869	0.843132010000000
6.879	0.843145887000000
6.889	0.843159332000000
6.899	0.843172361000000
6.909	0.843184988000000
6.919	0.843197228000000
6.929	0.843209096000000
6.939	0.843220607000000
6.949	0.843231772000000
6.959	0.843242607000000
6.969	0.843253122000000
6.979	0.843263332000000
6.989	0.843273246000000
6.999	0.843282877000000
7.009	0.843292236000000
7.019	0.843301332000000
7.029	0.843310175000000
7.039	0.843318776000000
7.049	0.843327142000000
7.059	0.843335282000000
7.069	0.843343204000000
7.079	0.843350916000000
7.089	0.843358425000000
7.099	0.843365738000000
7.109	0.843372861000000
7.119	0.843379801000000
7.129	0.843386563000000
7.139	0.843393152000000
7.149	0.843399575000000
7.159	0.843405835000000
7.169	0.843411937000000
7.179	0.843417886000000
7.189	0.843423686000000
7.199	0.843429340000000
7.209	0.843434853000000
7.219	0.843440228000000
7.229	0.843445468000000
7.239	0.843450576000000
7.249	0.843455556000000
7.259	0.843460410000000
7.269	0.843465141000000
7.279	0.843469752000000
7.289	0.843474245000000
7.299	0.843478623000000
7.309	0.843482889000000
7.319	0.843487044000000
7.329	0.843491091000000
7.339	0.843495032000000
7.349	0.843498869000000
7.359	0.843502605000000
7.369	0.843506242000000
7.379	0.843509781000000
7.389	0.843513225000000
7.399	0.843516575000000
7.409	0.843519834000000
7.419	0.843523003000000
7.429	0.843526086000000
7.439	0.843529082000000
7.449	0.843531995000000
7.459	0.843534826000000
7.469	0.843537577000000
7.479	0.843540251000000
7.489	0.843542848000000
7.499	0.843545371000000
7.509	0.843547821000000
7.519	0.843550200000000
7.529	0.843552511000000
7.539	0.843554754000000
7.549	0.843556932000000
7.559	0.843559046000000
7.569	0.843561098000000
7.579	0.843563090000000
7.589	0.843565023000000
7.599	0.843566899000000
7.609	0.843568720000000
7.619	0.843570486000000
7.629	0.843572200000000
7.639	0.843573864000000
7.649	0.843575478000000
7.659	0.843577044000000
7.669	0.843578564000000
7.679	0.843580038000000
7.689	0.843581469000000
7.699	0.843582858000000
7.709	0.843584205000000
7.719	0.843585513000000
7.729	0.843586782000000
7.739	0.843588014000000
7.749	0.843589209000000
7.759	0.843590370000000
7.769	0.843591497000000
7.779	0.843592590000000
7.789	0.843593652000000
7.799	0.843594683000000
7.809	0.843595684000000
7.819	0.843596656000000
7.829	0.843597600000000
7.839	0.843598517000000
7.849	0.843599407000000
7.859	0.843600272000000
7.869	0.843601112000000
7.879	0.843601928000000
7.889	0.843602721000000
7.899	0.843603492000000
7.909	0.843604240000000
7.919	0.843604968000000
7.929	0.843605675000000
7.939	0.843606362000000
7.949	0.843607029000000
7.959	0.843607678000000
7.969	0.843608308000000
7.979	0.843608921000000
7.989	0.843609517000000
7.999	0.843610096000000

==> ResultPlots/HorizonSensitivity/OptimalHorizon0_28.txt <==
t       Angle
3.909	0.843629019278751
3.919	0.843629037502979
3.929	0.843629055226302
3.939	0.843629072086742
3.949	0.843629088361922
3.959	0.843629104515912
3.969	0.843629120018477
3.979	0.843629135097899
3.989	0.843629149695289
3.999	0.843629163922060
4.009	0.846148114965899
4.019	0.855074099978538
4.029	0.870105385194393
4.039	0.890755558292085
4.049	0.915395136572215
4.059	0.940276576739962
4.069	0.965158017146678
4.079	0.990039457374905
4.089	1.01492089720273
4.099	1.03980233763264
4.109	1.06468377823853
4.119	1.08956521847085
4.129	1.11444665845806
4.139	1.13932809807397
4.149	1.16420953739203
4.159	1.18909097737901
4.169	1.21397241752152
4.179	1.23885385755966
4.189	1.26373529750936
4.199	1.28861673772440
4.209	1.31349817830369
4.219	1.33837961832955
4.229	1.36326105869102
4.239	1.38814249917527
4.249	1.41302393944125
4.259	1.43790538014673
4.269	1.46278682036564
4.279	1.48766826087308
4.289	1.51254970155173
4.299	1.53743114213171
4.309	1.56231258300318
4.319	1.58719402390125
4.329	1.61207546468813
4.339	1.63695690567624
4.349	1.66183834701928
4.359	1.68671978807924
4.369	1.71160122853939
4.379	1.73648267000499
4.389	1.76136411130801
4.399	1.78624555211036
4.409	1.81112699306323
4.419	1.83600843503632
4.429	1.86088987618655
4.439	1.88577131748821
4.449	1.91065275827646
4.459	1.93553086689826
4.469	1.96041227613227
4.479	1.98529368252457
4.489	2.01017508761970
4.499	2.03505649089834
4.509	1.97211922555744
4.519	1.97875563558091
4.529	1.87232620904092
4.539	1.85179173242955
4.549	1.72117313892454
4.559	1.68521732107979
4.569	1.56254150208520
4.579	1.52040079849917
4.589	1.41554099039104
4.599	1.37333424811936
4.609	1.27996855033780
4.619	1.24244163876620
4.629	1.15159740385775
4.639	1.12026436052474
4.649	1.02440405418884
4.659	1.00059020494018
4.669	0.899801541454735
4.679	0.881397852417649
4.689	0.864342676986780
4.699	0.848989524101626
4.709	0.834621550614429
4.719	0.821993657963049
4.729	0.810322640517370
4.739	0.800130477968878
4.749	0.791047788762626
4.759	0.783092022746359
4.769	0.776362362498276
4.779	0.770503418197905
4.789	0.765827325310056
4.799	0.761918797681574
4.809	0.759003908587374
4.819	0.756846360634427
4.829	0.755443150821293
4.839	0.754782495614791
4.849	0.754678535844050
4.859	0.755237396663006
4.869	0.756231834738628
4.879	0.757746327166615
4.889	0.759630397128831
4.899	0.761871172049951
4.909	0.764427278210405
4.919	0.767200403939569
4.929	0.770216148700683
4.939	0.773352655011877
4.949	0.776637940751925
4.959	0.779983957421564
4.969	0.783381118864099
4.979	0.786795362236489
4.989	0.790179489527191
4.999	0.793537498571141
5.009	0.796810482034061
5.019	0.800010698915457
5.029	0.803094579990784
5.039	0.806061572946192
5.049	0.808894838856077
5.059	0.811578004442026
5.069	0.814115136646706
5.079	0.816484250991380
5.089	0.818696541576401
5.099	0.820736755514417
5.109	0.822612217753886
5.119	0.824320397138763
5.129	0.825861817874738
5.139	0.827244613309631
5.149	0.828466228159414
5.159	0.829539093301946
5.169	0.830463047247804
5.179	0.831249172339540
5.189	0.831902717495495
5.199	0.832431338488732
5.209	0.832845029543250
5.219	0.833149245542245
5.229	0.833355825111084
5.239	0.833470414195062
5.249	0.833503876330951
5.259	0.833463558944459
5.269	0.833358101100657
5.279	0.833196410290157
5.289	0.832985265361231
5.299	0.832733870183347
5.309	0.832448214924170
5.319	0.832136469565512
5.329	0.831804625049699
5.339	0.831459162675628
5.349	0.831106138279210
5.359	0.830750471246120
5.369	0.830397800905985
5.379	0.830052009619067
5.389	0.829717752822035
5.399	0.829398332054097
5.409	0.829097137862846
5.419	0.828817035566772
5.429	0.828560236809381
5.439	0.828329043160920
5.449	0.828124790396942
5.459	0.827949028112016
5.469	0.827802506446460
5.479	0.827685942420430
5.489	0.827599657472547
5.499	0.827543623600832
5.509	0.827517754512428
5.519	0.827521469823296
5.529	0.827554246721320
5.539	0.827615148420136
5.549	0.827703223880690
5.559	0.827817310598675
5.569	0.827956106926195
5.579	0.828118283278855
5.589	0.828302311118478
5.599	0.828506717135497
5.609	0.828729869165727
5.619	0.828970179175030
5.629	0.829225999958453
5.639	0.829495682105517
5.649	0.829777611861573
5.659	0.830070147968854
5.669	0.830371734183245
5.679	0.830680803118412
5.689	0.830995875286590
5.699	0.831315503387941
5.709	0.831638308863148
5.719	0.831962988960186
5.729	0.832288293734564
5.739	0.832613073064294
5.749	0.832936230187443
5.759	0.833256768580213
5.769	0.833573759005503
5.779	0.833886359047938
5.789	0.834193809262615
5.799	0.834495422337113
5.809	0.834790601126770
5.819	0.835078813130167
5.829	0.835359610829983
5.839	0.835632611636356
5.849	0.835897504834065
5.859	0.836154046276079
5.869	0.836402050404558
5.879	0.836641395541847
5.889	0.836872009492709
5.899	0.837093875599294
5.909	0.837307021404740
5.919	0.837511518830524
5.929	0.837707479458004
5.939	0.837895048944574
5.949	0.838074406328360
5.959	0.838245756728611
5.969	0.838409331076491
5.979	0.838565379945067
5.989	0.838714172031814
5.999	0.838855989792137
6.009	0.838991127061945
6.019	0.839119886094977
6.029	0.839242574412310
6.039	0.839359503300329
6.049	0.839470983957199
6.059	0.839577327352799
6.069	0.839678840239685
6.079	0.839775825074412
6.089	0.839868577587367
6.099	0.839957385184334
6.109	0.840042526999241
6.119	0.840124270915112
6.129	0.840202874645001
6.139	0.840278583780219
6.149	0.840351631287831
6.159	0.840422238039537
6.169	0.840490610831239
6.179	0.840556944174750
6.189	0.840621418544288
6.199	0.840684201050408
6.209	0.840745446219898
6.219	0.840805294697930
6.229	0.840863875153900
6.239	0.840921303425603
6.249	0.840977683384153
6.259	0.841033107948078
6.269	0.841087658151082
6.279	0.841141405377130
6.289	0.841194410662865
6.299	0.841246725833571
6.309	0.841298394309888
6.319	0.841349450889993
6.329	0.841399923583140
6.339	0.841449833105799
6.349	0.841499194008975
6.359	0.841548015706394
6.369	0.841596301861046
6.379	0.841644052519769
6.389	0.841691263377925
6.399	0.841737926711630
6.409	0.841784032520081
6.419	0.841829567831610
6.429	0.841874518413533
6.439	0.841918868254197
6.449	0.841962600262377
6.459	0.842005697182231
6.469	0.842048140636052
6.479	0.842089913143354
6.489	0.842130996888045
6.499	0.842171374736154
6.509	0.842211030691942
6.519	0.842249949054803
6.529	0.842288115957672
6.539	0.842325518362031
6.549	0.842362144679555
6.559	0.842397985245043
6.569	0.842433031280962
6.579	0.842467276328080
6.589	0.842500715157257
6.599	0.842533344231015
6.609	0.842565162198298
6.619	0.842596168592081
6.629	0.842626365330489
6.639	0.842655755500346
6.649	0.842684343670499
6.659	0.842712136382943
6.669	0.842739140950926
6.679	0.842765366598542
6.689	0.842790823522591
6.699	0.842815522872115
6.709	0.842839477620601
6.719	0.842862700710157
6.729	0.842885206916435
6.739	0.842907011229727
6.749	0.842928129431130
6.759	0.842948578278083
6.769	0.842968374339762
6.779	0.842987535336761
6.789	0.843006078924645
6.799	0.843024022902682
6.809	0.843041385829110
6.819	0.843058185424525
6.829	0.843074440335840
6.839	0.843090168618801
6.849	0.843105388200456
6.859	0.843120117403942
6.869	0.843134373452358
6.879	0.843148173998088
6.889	0.843161535957279
6.899	0.843174475908654
6.909	0.843187010503243
6.919	0.843199155164712
6.929	0.843210925562289
6.939	0.843222336435247
6.949	0.843233402055375
6.959	0.843244136674912
6.969	0.843254553221414
6.979	0.843264664777053
6.989	0.843274483524965
6.999	0.843284021060754
7.009	0.843293288907717
7.019	0.843302297285391
7.029	0.843311056672064
7.039	0.843319576580598
7.049	0.843327865955871
7.059	0.843335933883736
7.069	0.843343788055336
7.079	0.843351436398280
7.089	0.843358886221722
7.099	0.843366144137690
7.109	0.843373216996042
7.119	0.843380110385624
7.129	0.843386830340023
7.139	0.843393382117938
7.149	0.843399770599262
7.159	0.843406000809864
7.169	0.843412076855202
7.179	0.843418003189072
7.189	0.843423783611343
7.199	0.843429421724068
7.209	0.843434921385779
7.219	0.843440285491852
7.229	0.843445517522923
7.239	0.843450620247950
7.249	0.843455596432250
7.259	0.843460449048962
7.269	0.843465180393196
7.279	0.843469793172062
7.289	0.843474289662026
7.299	0.843478672149558
7.309	0.843482943149411
7.319	0.843487104396445
7.329	0.843491158322649
7.339	0.843495106995306
7.349	0.843498952197024
7.359	0.843502696335236
7.369	0.843506340968361
7.379	0.843509888325571
7.389	0.843513340272239
7.399	0.843516698580970
7.409	0.843519965545056
7.419	0.843523142564209
7.429	0.843526231844407
7.439	0.843529235192818
7.449	0.843532154285185
7.459	0.843534991389788
7.469	0.843537747788560
7.479	0.843540425776610
7.489	0.843543027026499
7.499	0.843545553219428
7.509	0.843548006540004
7.519	0.843550388257427
7.529	0.843552700526288
7.539	0.843554945162850
7.549	0.843557123513165
7.559	0.843559237879617
7.569	0.843561289414538
7.579	0.843563280178842
7.589	0.843565211834175
7.599	0.843567085875293
7.609	0.843568904276253
7.619	0.843570668118446
7.629	0.843572379304987
7.639	0.843574039486157
7.649	0.843575649770173
7.659	0.843577212234322
7.669	0.843578727797649
7.679	0.843580198140899
7.689	0.843581624714716
7.699	0.843583008608221
7.709	0.843584351583104
7.719	0.843585654455183
7.729	0.843586918819256
7.739	0.843588145798549
7.749	0.843589336421701
7.759	0.843590492291241
7.769	0.843591614032903
7.779	0.843592702922706
7.789	0.843593759960641
7.799	0.843594786259928
7.809	0.843595782947887
7.819	0.843596750399684
7.829	0.843597690287879
7.839	0.843598602911698
7.849	0.843599489352073
7.859	0.843600350529414
7.869	0.843601186979868
7.879	0.843601999754810
7.889	0.843602789364468
7.899	0.843603556589187
7.909	0.843604302232961
7.919	0.843605026644127
7.929	0.843605730783565
7.939	0.843606415066461
7.949	0.843607080244510
7.959	0.843607726641494
7.969	0.843608355179640
7.979	0.843608965780732
7.989	0.843609559801280
7.999	0.843610136811549

==> ResultPlots/HorizonSensitivity/OptimalHorizon0_30.txt <==
t        Angle
3.909	0.843629019000000
3.919	0.843629038000000
3.929	0.843629055000000
3.939	0.843629072000000
3.949	0.843629088000000
3.959	0.843629105000000
3.969	0.843629120000000
3.979	0.843629135000000
3.989	0.843629150000000
3.999	0.843629164000000
4.009	0.846148115000000
4.019	0.855074100000000
4.029	0.870105385000000
4.039	0.890755558000000
4.049	0.915395137000000
4.059	0.940276577000000
4.069	0.965158017000000
4.079	0.990039457000000
4.089	1.01492089700000
4.099	1.03980233800000
4.109	1.06468377800000
4.119	1.08956521800000
4.129	1.11444665800000
4.139	1.13932809800000
4.149	1.16420953700000
4.159	1.18909097700000
4.169	1.21397241800000
4.179	1.23885385800000
4.189	1.26373529800000
4.199	1.28861673800000
4.209	1.31349817800000
4.219	1.33837961800000
4.229	1.36326105900000
4.239	1.38814249900000
4.249	1.41302393900000
4.259	1.43790538000000
4.269	1.46278682000000
4.279	1.48766826100000
4.289	1.51254970200000
4.299	1.53743114200000
4.309	1.56231258300000
4.319	1.58719402400000
4.329	1.61207546500000
4.339	1.63695690600000
4.349	1.66183834700000
4.359	1.68671978800000
4.369	1.71160122900000
4.379	1.73648267000000
4.389	1.76136411100000
4.399	1.78624555200000
4.409	1.81112699300000
4.419	1.83600843500000
4.429	1.86088987600000
4.439	1.88577131700000
4.449	1.91065275800000
4.459	1.93553086700000
4.469	1.96041227600000
4.479	1.98529368300000
4.489	2.01017508800000
4.499	2.03505649100000
4.509	1.97029832200000
4.519	1.97852823300000
4.529	1.87410458500000
4.539	1.85507486400000
4.549	1.72570011400000
4.559	1.69103214100000
4.569	1.56710122400000
4.579	1.52586093300000
4.589	1.41904262000000
4.599	1.37737191500000
4.609	1.28292613400000
4.619	1.24563622500000
4.629	1.15439552400000
4.639	1.12443484400000
4.649	1.03028887300000
4.659	1.00830297900000
4.669	0.905840619000000
4.679	0.889828085000000
4.689	0.874660519000000
4.699	0.861158451000000
4.709	0.848372122000000
4.719	0.837050592000000
4.729	0.826626953000000
4.739	0.817296327000000
4.749	0.809070490000000
4.759	0.801636321000000
4.769	0.795352466000000
4.779	0.789738917000000
4.789	0.785134611000000
4.799	0.781216270000000
4.809	0.778074892000000
4.819	0.775657839000000
4.829	0.773810192000000
4.839	0.772658676000000
4.849	0.771953257000000
4.859	0.771831911000000
4.869	0.772105635000000
4.879	0.772808462000000
4.889	0.773877914000000
4.899	0.775233491000000
4.909	0.776906910000000
4.919	0.778767163000000
4.929	0.780864427000000
4.939	0.783091285000000
4.949	0.785458495000000
4.959	0.787918500000000
4.969	0.790431365000000
4.979	0.792999518000000
4.989	0.795558121000000
4.999	0.798125838000000
5.009	0.800647247000000
5.019	0.803128277000000
5.029	0.805542096000000
5.039	0.807873319000000
5.049	0.810121431000000
5.059	0.812259351000000
5.069	0.814297895000000
5.079	0.816213714000000
5.089	0.818014516000000
5.099	0.819690374000000
5.109	0.821240221000000
5.119	0.822667458000000
5.129	0.823965404000000
5.139	0.825144151000000
5.149	0.826198121000000
5.159	0.827136948000000
5.169	0.827960894000000
5.179	0.828675699000000
5.189	0.829287823000000
5.199	0.829799926000000
5.209	0.830221744000000
5.219	0.830555708000000
5.229	0.830811352000000
5.239	0.830993151000000
5.249	0.831108499000000
5.259	0.831164277000000
5.269	0.831165824000000
5.279	0.831121187000000
5.289	0.831034860000000
5.299	0.830914416000000
5.309	0.830764609000000
5.319	0.830591536000000
5.329	0.830400504000000
5.339	0.830196069000000
5.349	0.829983623000000
5.359	0.829766727000000
5.369	0.829550136000000
5.379	0.829336990000000
5.389	0.829130941000000
5.399	0.828934939000000
5.409	0.828751504000000
5.419	0.828583275000000
5.429	0.828431915000000
5.439	0.828299483000000
5.449	0.828187113000000
5.459	0.828096103000000
5.469	0.828027249000000
5.479	0.827981103000000
5.489	0.827958140000000
5.499	0.827958336000000
5.509	0.827981775000000
5.519	0.828028057000000
5.529	0.828096836000000
5.539	0.828187480000000
5.549	0.828299248000000
5.559	0.828431335000000
5.569	0.828582713000000
5.579	0.828752410000000
5.589	0.828939239000000
5.599	0.829142066000000
5.609	0.829359640000000
5.619	0.829590701000000
5.629	0.829833989000000
5.639	0.830088183000000
5.649	0.830352029000000
5.659	0.830624219000000
5.669	0.830903519000000
5.679	0.831188686000000
5.689	0.831478529000000
5.699	0.831771899000000
5.709	0.832067677000000
5.719	0.832364821000000
5.729	0.832662315000000
5.739	0.832959228000000
5.749	0.833254667000000
5.759	0.833547815000000
5.769	0.833837914000000
5.779	0.834124266000000
5.789	0.834406247000000
5.799	0.834683282000000
5.809	0.834954874000000
5.819	0.835220575000000
5.829	0.835480003000000
5.839	0.835732833000000
5.849	0.835978794000000
5.859	0.836217671000000
5.869	0.836449294000000
5.879	0.836673549000000
5.889	0.836890360000000
5.899	0.837099695000000
5.909	0.837301564000000
5.919	0.837496007000000
5.929	0.837683102000000
5.939	0.837862953000000
5.949	0.838035694000000
5.959	0.838201480000000
5.969	0.838360488000000
5.979	0.838512913000000
5.989	0.838658963000000
5.999	0.838798864000000
6.009	0.838932846000000
6.019	0.839061152000000
6.029	0.839184028000000
6.039	0.839301724000000
6.049	0.839414491000000
6.059	0.839522584000000
6.069	0.839626250000000
6.079	0.839725739000000
6.089	0.839821292000000
6.099	0.839913148000000
6.109	0.840001537000000
6.119	0.840086682000000
6.129	0.840168799000000
6.139	0.840248094000000
6.149	0.840324763000000
6.159	0.840398993000000
6.169	0.840470961000000
6.179	0.840540833000000
6.189	0.840608764000000
6.199	0.840674900000000
6.209	0.840739377000000
6.219	0.840802317000000
6.229	0.840863835000000
6.239	0.840924036000000
6.249	0.840983014000000
6.259	0.841040855000000
6.269	0.841097634000000
6.279	0.841153420000000
6.289	0.841208272000000
6.299	0.841262242000000
6.309	0.841315375000000
6.319	0.841367709000000
6.329	0.841419276000000
6.339	0.841470103000000
6.349	0.841520209000000
6.359	0.841569612000000
6.369	0.841618323000000
6.379	0.841666350000000
6.389	0.841713697000000
6.399	0.841760367000000
6.409	0.841806358000000
6.419	0.841851667000000
6.429	0.841896290000000
6.439	0.841940219000000
6.449	0.841983448000000
6.459	0.842025969000000
6.469	0.842067772000000
6.479	0.842108849000000
6.489	0.842149191000000
6.499	0.842188789000000
6.509	0.842227634000000
6.519	0.842265720000000
6.529	0.842303038000000
6.539	0.842339582000000
6.549	0.842375348000000
6.559	0.842410330000000
6.569	0.842444526000000
6.579	0.842477934000000
6.589	0.842510553000000
6.599	0.842542383000000
6.609	0.842573427000000
6.619	0.842603686000000
6.629	0.842633166000000
6.639	0.842661870000000
6.649	0.842689807000000
6.659	0.842716983000000
6.669	0.842743407000000
6.679	0.842769088000000
6.689	0.842794038000000
6.699	0.842818267000000
6.709	0.842841789000000
6.719	0.842864615000000
6.729	0.842886760000000
6.739	0.842908238000000
6.749	0.842929064000000
6.759	0.842949253000000
6.769	0.842968821000000
6.779	0.842987784000000
6.789	0.843006158000000
6.799	0.843023960000000
6.809	0.843041206000000
6.819	0.843057912000000
6.829	0.843074095000000
6.839	0.843089772000000
6.849	0.843104959000000
6.859	0.843119672000000
6.869	0.843133928000000
6.879	0.843147741000000
6.889	0.843161128000000
6.899	0.843174104000000
6.909	0.843186683000000
6.919	0.843198880000000
6.929	0.843210710000000
6.939	0.843222185000000
6.949	0.843233318000000
6.959	0.843244124000000
6.969	0.843254613000000
6.979	0.843264798000000
6.989	0.843274691000000
6.999	0.843284301000000
7.009	0.843293640000000
7.019	0.843302718000000
7.029	0.843311544000000
7.039	0.843320128000000
7.049	0.843328478000000
7.059	0.843336602000000
7.069	0.843344508000000
7.079	0.843352205000000
7.089	0.843359698000000
7.099	0.843366995000000
7.109	0.843374102000000
7.119	0.843381025000000
7.129	0.843387770000000
7.139	0.843394342000000
7.149	0.843400746000000
7.159	0.843406988000000
7.169	0.843413071000000
7.179	0.843419000000000
7.189	0.843424780000000
7.199	0.843430414000000
7.209	0.843435906000000
7.219	0.843441259000000
7.229	0.843446477000000
7.239	0.843451563000000
7.249	0.843456520000000
7.259	0.843461351000000
7.269	0.843466060000000
7.279	0.843470647000000
7.289	0.843475117000000
7.299	0.843479472000000
7.309	0.843483715000000
7.319	0.843487846000000
7.329	0.843491870000000
7.339	0.843495789000000
7.349	0.843499603000000
7.359	0.843503317000000
7.369	0.843506931000000
7.379	0.843510448000000
7.389	0.843513870000000
7.399	0.843517199000000
7.409	0.843520438000000
7.419	0.843523587000000
7.429	0.843526649000000
7.439	0.843529626000000
7.449	0.843532520000000
7.459	0.843535333000000
7.469	0.843538066000000
7.479	0.843540722000000
7.489	0.843543303000000
7.499	0.843545809000000
7.509	0.843548244000000
7.519	0.843550608000000
7.529	0.843552904000000
7.539	0.843555133000000
7.549	0.843557298000000
7.559	0.843559399000000
7.569	0.843561439000000
7.579	0.843563419000000
7.589	0.843565340000000
7.599	0.843567205000000
7.609	0.843569016000000
7.619	0.843570772000000
7.629	0.843572477000000
7.639	0.843574131000000
7.649	0.843575736000000
7.659	0.843577294000000
7.669	0.843578806000000
7.679	0.843580273000000
7.689	0.843581697000000
7.699	0.843583079000000
7.709	0.843584420000000
7.719	0.843585721000000
7.729	0.843586984000000
7.739	0.843588210000000
7.749	0.843589400000000
7.759	0.843590556000000
7.769	0.843591677000000
7.779	0.843592766000000
7.789	0.843593823000000
7.799	0.843594849000000
7.809	0.843595846000000
7.819	0.843596814000000
7.829	0.843597754000000
7.839	0.843598667000000
7.849	0.843599553000000
7.859	0.843600415000000
7.869	0.843601251000000
7.879	0.843602064000000
7.889	0.843602854000000
7.899	0.843603621000000
7.909	0.843604366000000
7.919	0.843605091000000
7.929	0.843605794000000
7.939	0.843606479000000
7.949	0.843607143000000
7.959	0.843607789000000
7.969	0.843608417000000
7.979	0.843609027000000
7.989	0.843609620000000
7.999	0.843610196000000

==> ResultPlots/HorizonSensitivity/OptimalHorizon0_38.txt <==
t     Angle
3.909	0.843629019000000
3.919	0.843629038000000
3.929	0.843629055000000
3.939	0.843629072000000
3.949	0.843629088000000
3.959	0.843629105000000
3.969	0.843629120000000
3.979	0.843629135000000
3.989	0.843629150000000
3.999	0.843629164000000
4.009	0.846148115000000
4.019	0.855074100000000
4.029	0.870105385000000
4.039	0.890755558000000
4.049	0.915395137000000
4.059	0.940276577000000
4.069	0.965158017000000
4.079	0.990039457000000
4.089	1.01492089700000
4.099	1.03980233800000
4.109	1.06468377800000
4.119	1.08956521800000
4.129	1.11444665800000
4.139	1.13932809800000
4.149	1.16420953700000
4.159	1.18909097700000
4.169	1.21397241800000
4.179	1.23885385800000
4.189	1.26373529800000
4.199	1.28861673800000
4.209	1.31349817800000
4.219	1.33837961800000
4.229	1.36326105900000
4.239	1.38814249900000
4.249	1.41302393900000
4.259	1.43790538000000
4.269	1.46278682000000
4.279	1.48766826100000
4.289	1.51254970200000
4.299	1.53743114200000
4.309	1.56231258300000
4.319	1.58719402400000
4.329	1.61207546500000
4.339	1.63695690600000
4.349	1.66183834700000
4.359	1.68671978800000
4.369	1.71160122900000
4.379	1.73648267000000
4.389	1.76136411100000
4.399	1.78624555200000
4.409	1.81112699300000
4.419	1.83600843500000
4.429	1.86088987600000
4.439	1.88577131700000
4.449	1.91065275800000
4.459	1.93553086700000
4.469	1.96041227600000
4.479	1.98529368300000
4.489	2.01017508800000
4.499	2.03505649100000
4.509	1.97710053600000
4.519	1.98778868800000
4.529	1.88665580800000
4.539	1.87058905800000
4.549	1.74288375400000
4.559	1.70727451400000
4.569	1.57501720500000
4.579	1.53017565100000
4.589	1.42470121400000
4.599	1.38086145400000
4.609	1.29348311400000
4.619	1.25583160300000
4.629	1.16761235000000
4.639	1.13817181600000
4.649	1.04465238100000
4.659	1.02330888300000
4.669	0.919958390000000
4.679	0.904370257000000
4.689	0.889572619000000
4.699	0.876288296000000
4.709	0.863622143000000
4.719	0.852335275000000
4.729	0.841815780000000
4.739	0.832342709000000
4.749	0.823849017000000
4.759	0.816104672000000
4.769	0.809420035000000
4.779	0.803350624000000
4.789	0.798240834000000
4.799	0.793754400000000
4.809	0.790023543000000
4.819	0.786963235000000
4.829	0.784461895000000
4.839	0.782624954000000
4.849	0.781224577000000
4.859	0.780401174000000
4.869	0.779964337000000
4.879	0.779967625000000
4.889	0.780335851000000
4.899	0.781010094000000
4.909	0.782012344000000
4.919	0.783223852000000
4.929	0.784694946000000
4.939	0.786318971000000
4.949	0.788114723000000
4.959	0.790028944000000
4.969	0.792031142000000
4.979	0.794118247000000
4.989	0.796230827000000
4.999	0.798385998000000
5.009	0.800528236000000
5.019	0.802665553000000
5.029	0.804767522000000
5.039	0.806821775000000
5.049	0.808823812000000
5.059	0.810747947000000
5.069	0.812602632000000
5.079	0.814363408000000
5.089	0.816037381000000
5.099	0.817611798000000
5.109	0.819085663000000
5.119	0.820459265000000
5.129	0.821725478000000
5.139	0.822892037000000
5.149	0.823951908000000
5.159	0.824913318000000
5.169	0.825774338000000
5.179	0.826539822000000
5.189	0.827213955000000
5.199	0.827798468000000
5.209	0.828301256000000
5.219	0.828723507000000
5.229	0.829073483000000
5.239	0.829354179000000
5.249	0.829572115000000
5.259	0.829732735000000
5.269	0.829840633000000
5.279	0.829902704000000
5.289	0.829922667000000
5.299	0.829907307000000
5.309	0.829860582000000
5.319	0.829788083000000
5.329	0.829694405000000
5.339	0.829583757000000
5.349	0.829461005000000
5.359	0.829329418000000
5.369	0.829193454000000
5.379	0.829055997000000
5.389	0.828920588000000
5.399	0.828789995000000
5.409	0.828666738000000
5.419	0.828553387000000
5.429	0.828451663000000
5.439	0.828363676000000
5.449	0.828290652000000
5.459	0.828234040000000
5.469	0.828194764000000
5.479	0.828173588000000
5.489	0.828171165000000
5.499	0.828187704000000
5.509	0.828223518000000
5.519	0.828278450000000
5.529	0.828352415000000
5.539	0.828445026000000
5.549	0.828555819000000
5.559	0.828684238000000
5.569	0.828829527000000
5.579	0.828990967000000
5.589	0.829167624000000
5.599	0.829358613000000
5.609	0.829562918000000
5.619	0.829779517000000
5.629	0.830007359000000
5.639	0.830245341000000
5.649	0.830492402000000
5.659	0.830747421000000
5.669	0.831009336000000
5.679	0.831277062000000
5.689	0.831549558000000
5.699	0.831825806000000
5.709	0.832104810000000
5.719	0.832385635000000
5.729	0.832667360000000
5.739	0.832949137000000
5.749	0.833230146000000
5.759	0.833509628000000
5.769	0.833786876000000
5.779	0.834061230000000
5.789	0.834332093000000
5.799	0.834598913000000
5.809	0.834861203000000
5.819	0.835118517000000
5.829	0.835370471000000
5.839	0.835616728000000
5.849	0.835857001000000
5.859	0.836091054000000
5.869	0.836318689000000
5.879	0.836539762000000
5.889	0.836754161000000
5.899	0.836961820000000
5.909	0.837162705000000
5.919	0.837356817000000
5.929	0.837544190000000
5.939	0.837724884000000
5.949	0.837898987000000
5.959	0.838066610000000
5.969	0.838227884000000
5.979	0.838382960000000
5.989	0.838532004000000
5.999	0.838675195000000
6.009	0.838812725000000
6.019	0.838944795000000
6.029	0.839071614000000
6.039	0.839193394000000
6.049	0.839310353000000
6.059	0.839422711000000
6.069	0.839530687000000
6.079	0.839634500000000
6.089	0.839734367000000
6.099	0.839830500000000
6.109	0.839923110000000
6.119	0.840012399000000
6.129	0.840098564000000
6.139	0.840181797000000
6.149	0.840262280000000
6.159	0.840340189000000
6.169	0.840415690000000
6.179	0.840488942000000
6.189	0.840560094000000
6.199	0.840629287000000
6.209	0.840696653000000
6.219	0.840762313000000
6.229	0.840826383000000
6.239	0.840888966000000
6.249	0.840950159000000
6.259	0.841010051000000
6.269	0.841068722000000
6.279	0.841126243000000
6.289	0.841182679000000
6.299	0.841238089000000
6.309	0.841292524000000
6.319	0.841346027000000
6.329	0.841398639000000
6.339	0.841450393000000
6.349	0.841501316000000
6.359	0.841551433000000
6.369	0.841600762000000
6.379	0.841649320000000
6.389	0.841697118000000
6.399	0.841744166000000
6.409	0.841790469000000
6.419	0.841836032000000
6.429	0.841880856000000
6.439	0.841924942000000
6.449	0.841968288000000
6.459	0.842010893000000
6.469	0.842052752000000
6.479	0.842093863000000
6.489	0.842134220000000
6.499	0.842173821000000
6.509	0.842212660000000
6.519	0.842250734000000
6.529	0.842288038000000
6.539	0.842324571000000
6.549	0.842360329000000
6.559	0.842395311000000
6.569	0.842429516000000
6.579	0.842462942000000
6.589	0.842495592000000
6.599	0.842527467000000
6.609	0.842558569000000
6.619	0.842588901000000
6.629	0.842618470000000
6.639	0.842647280000000
6.649	0.842675337000000
6.659	0.842702650000000
6.669	0.842729227000000
6.679	0.842755076000000
6.689	0.842780208000000
6.699	0.842804634000000
6.709	0.842828366000000
6.719	0.842851414000000
6.729	0.842873794000000
6.739	0.842895517000000
6.749	0.842916597000000
6.759	0.842937049000000
6.769	0.842956888000000
6.779	0.842976128000000
6.789	0.842994785000000
6.799	0.843012874000000
6.809	0.843030410000000
6.819	0.843047409000000
6.829	0.843063887000000
6.839	0.843079858000000
6.849	0.843095340000000
6.859	0.843110347000000
6.869	0.843124893000000
6.879	0.843138995000000
6.889	0.843152668000000
6.899	0.843165924000000
6.909	0.843178780000000
6.919	0.843191247000000
6.929	0.843203342000000
6.939	0.843215076000000
6.949	0.843226461000000
6.959	0.843237512000000
6.969	0.843248240000000
6.979	0.843258656000000
6.989	0.843268772000000
6.999	0.843278598000000
7.009	0.843288146000000
7.019	0.843297424000000
7.029	0.843306443000000
7.039	0.843315211000000
7.049	0.843323738000000
7.059	0.843332032000000
7.069	0.843340101000000
7.079	0.843347952000000
7.089	0.843355594000000
7.099	0.843363031000000
7.109	0.843370273000000
7.119	0.843377324000000
7.129	0.843384190000000
7.139	0.843390878000000
7.149	0.843397392000000
7.159	0.843403738000000
7.169	0.843409921000000
7.179	0.843415945000000
7.189	0.843421814000000
7.199	0.843427533000000
7.209	0.843433106000000
7.219	0.843438537000000
7.229	0.843443828000000
7.239	0.843448984000000
7.249	0.843454008000000
7.259	0.843458904000000
7.269	0.843463673000000
7.279	0.843468319000000
7.289	0.843472846000000
7.299	0.843477255000000
7.309	0.843481549000000
7.319	0.843485731000000
7.329	0.843489804000000
7.339	0.843493769000000
7.349	0.843497630000000
7.359	0.843501388000000
7.369	0.843505045000000
7.379	0.843508604000000
7.389	0.843512068000000
7.399	0.843515437000000
7.409	0.843518715000000
7.419	0.843521903000000
7.429	0.843525003000000
7.439	0.843528018000000
7.449	0.843530949000000
7.459	0.843533798000000
7.469	0.843536567000000
7.479	0.843539259000000
7.489	0.843541874000000
7.499	0.843544415000000
7.509	0.843546884000000
7.519	0.843549281000000
7.529	0.843551610000000
7.539	0.843553873000000
7.549	0.843556069000000
7.559	0.843558202000000
7.569	0.843560273000000
7.579	0.843562284000000
7.589	0.843564236000000
7.599	0.843566131000000
7.609	0.843567971000000
7.619	0.843569756000000
7.629	0.843571489000000
7.639	0.843573172000000
7.649	0.843574804000000
7.659	0.843576389000000
7.669	0.843577927000000
7.679	0.843579420000000
7.689	0.843580869000000
7.699	0.843582275000000
7.709	0.843583640000000
7.719	0.843584965000000
7.729	0.843586251000000
7.739	0.843587500000000
7.749	0.843588711000000
7.759	0.843589888000000
7.769	0.843591030000000
7.779	0.843592139000000
7.789	0.843593215000000
7.799	0.843594260000000
7.809	0.843595275000000
7.819	0.843596261000000
7.829	0.843597218000000
7.839	0.843598148000000
7.849	0.843599050000000
7.859	0.843599927000000
7.869	0.843600779000000
7.879	0.843601606000000
7.889	0.843602410000000
7.899	0.843603191000000
7.909	0.843603950000000
7.919	0.843604686000000
7.929	0.843605403000000
7.939	0.843606098000000
7.949	0.843606774000000
7.959	0.843607431000000
7.969	0.843608070000000
7.979	0.843608690000000
7.989	0.843609293000000
7.999	0.843609879000000

==> ResultPlots/SaturationOscillation/AngleNoneOsci.txt <==
t       angle
3.909	0.407289642274236
3.919	0.407289643858803
3.929	0.407289641608941
3.939	0.407289635388906
3.949	0.407289625394697
3.959	0.407289611802071
3.969	0.407289594737449
3.979	0.407289574575316
3.989	0.407289551544636
3.999	0.407289526070826
4.009	0.410068462365189
4.019	0.419569026633781
4.029	0.435426053210904
4.039	0.457131198837487
4.049	0.484213016586409
4.059	0.516237091385392
4.069	0.552803406890689
4.079	0.592716810147522
4.089	0.628176168383334
4.099	0.657692578440219
4.109	0.681695476760297
4.119	0.700595706237209
4.129	0.714782006922405
4.139	0.724619454956383
4.149	0.730448843168915
4.159	0.732586993992754
4.169	0.731327750066157
4.179	0.726943416894073
4.189	0.719686460035973
4.199	0.709791307702517
4.209	0.697476310519278
4.219	0.682945590523332
4.229	0.666391094368692
4.239	0.647994288235623
4.249	0.627935485779062
4.259	0.608073877480365
4.269	0.591786946384445
4.279	0.578400584298834
4.289	0.565999836418541
4.299	0.553089757053840
4.309	0.539121720342791
4.319	0.524130733444963
4.329	0.508652592467115
4.339	0.492976135744357
4.349	0.477240121772184
4.359	0.461903229644122
4.369	0.447148892012137
4.379	0.433095495397765
4.389	0.420087598595501
4.399	0.408197486877498
4.409	0.397495268013927
4.419	0.388197327018816
4.429	0.380272561307038
4.439	0.373732286939230
4.449	0.368670906855641
4.459	0.364974088597592
4.469	0.362599431221724
4.479	0.361541151777146
4.489	0.361630280495092
4.499	0.362786721451585
4.509	0.364935356376009
4.519	0.367884122158785
4.529	0.371536340289367
4.539	0.375780608862442
4.549	0.380430869200154
4.559	0.385394531146630
4.569	0.390553397837039
4.579	0.395749948678258
4.589	0.400911799300957
4.599	0.405936080120000
4.609	0.410707577982066
4.619	0.415183507400343
4.629	0.419289524872056
4.639	0.422957512542780
4.649	0.426176702618022
4.659	0.428905949403998
4.669	0.431121401107021
4.679	0.432840925384426
4.689	0.434054423811176
4.699	0.434774125603326
4.709	0.435039256905611
4.719	0.434864083130833
4.729	0.434285863277637
4.739	0.433356031818221
4.749	0.432104311683588
4.759	0.430581293380556
4.769	0.428841381314669
4.779	0.426920607362263
4.789	0.424872267248247
4.799	0.422745785301686
4.809	0.420575589129840
4.819	0.418409279738171
4.829	0.416285554937986
4.839	0.414231470810819
4.849	0.412283391114670
4.859	0.410466154633923
4.869	0.408796224008938
4.879	0.407296161415616
4.889	0.405976385030044
4.899	0.404842016786006
4.909	0.403901925618811
4.919	0.403153698253846
4.929	0.402592430456934
4.939	0.402215435959988
4.949	0.402010556466621
4.959	0.401965575573513
4.969	0.402069616036897
4.979	0.402304616828587
4.989	0.402654405208523
4.999	0.403103706078809
5.009	0.403632433302619
5.019	0.404223751183281
5.029	0.404861532864061
5.039	0.405526989217833
5.049	0.406205334801371
5.059	0.406882411927882
5.069	0.407543107761285
5.079	0.408176515856667
5.089	0.408772270540794
5.099	0.409320231907486
5.109	0.409814228215964
5.119	0.410248459128070
5.129	0.410618033435185
5.139	0.410921468195738
5.149	0.411157383744694
5.159	0.411325593079255
5.169	0.411428543879083
5.179	0.411468470723094
5.189	0.411448788223197
5.199	0.411374676636569
5.209	0.411250807659371
5.219	0.411082814624251
5.229	0.410877261937912
5.239	0.410639971593582
5.249	0.410377401414280
5.259	0.410096247632737
5.269	0.409802298604973
5.279	0.409501650166021
5.289	0.409200128562588
5.299	0.408902569575275
5.309	0.408613865982488
5.319	0.408338310393901
5.329	0.408079222727793
5.339	0.407839834342440
5.349	0.407622602666606
5.359	0.407429140978593
5.369	0.407260910074228
5.379	0.407118572106128
5.389	0.407002155468945
5.399	0.406911528978526
5.409	0.406845868126993
5.419	0.406803947299977
5.429	0.406784426227205
5.439	0.406785458595550
5.449	0.406805008692572
5.459	0.406841020090269
5.469	0.406891128119696
5.479	0.406952961645402
5.489	0.407024239221755
5.499	0.407102536518778
5.509	0.407185581958856
5.519	0.407271273420974
5.529	0.407357494624193
5.539	0.407442401384742
5.549	0.407524346057471
5.559	0.407601769775283
5.569	0.407673438137863
5.579	0.407738303531460
5.589	0.407795477347918
5.599	0.407844376037701
5.609	0.407884583110899
5.619	0.407915857851094
5.629	0.407938204830316
5.639	0.407951769303054
5.649	0.407956834706511
5.659	0.407953867341348
5.669	0.407943425274425
5.679	0.407926145070633
5.689	0.407902790732805
5.699	0.407874145041205
5.709	0.407841023898072
5.719	0.407804307326387
5.729	0.407764825972663
5.739	0.407723417654324
5.749	0.407680910720956
5.759	0.407638050478909
5.769	0.407595562873212
5.779	0.407554105531290
5.789	0.407514251400244
5.799	0.407476519344527
5.809	0.407441340749301
5.819	0.407409066273885
5.829	0.407379968929035
5.839	0.407354248492993
5.849	0.407332019149635
5.859	0.407313327073553
5.869	0.407298162008829
5.879	0.407286430237491
5.889	0.407278003879583
5.899	0.407272701942475
5.909	0.407270288118070
5.919	0.407270518886890
5.929	0.407273102165618
5.939	0.407277734876061
5.949	0.407284111593526
5.959	0.407291903641180
5.969	0.407300801287420
5.979	0.407310491795670
5.989	0.407320676283234
5.999	0.407331077100480
6.009	0.407341428696327
6.019	0.407351500204641
6.029	0.407361074817345
6.039	0.407369972831475
6.049	0.407378041413722
6.059	0.407385148864250
6.069	0.407391209398611
6.079	0.407396147531927
6.089	0.407399926453309
6.099	0.407402536641712
6.109	0.407403979279479
6.119	0.407404296347977
6.129	0.407403533263732
6.139	0.407401758965534
6.149	0.407399060961779
6.159	0.407395525558513
6.169	0.407391263552199
6.179	0.407386378593401
6.189	0.407380984527663
6.199	0.407375198334648
6.209	0.407369125784953
6.219	0.407362884681788
6.229	0.407356573030029
6.239	0.407350291381590
6.249	0.407344133296647
6.259	0.407338172587060
6.269	0.407332490221506
6.279	0.407327140997950
6.289	0.407322177653896
6.299	0.407317644585874
6.309	0.407313563533080
6.319	0.407309962791715
6.329	0.407306845861967
6.339	0.407304214513715
6.349	0.407302064509622
6.359	0.407300372587088
6.369	0.407299124618476
6.379	0.407298286076639
6.389	0.407297825393925
6.399	0.407297709053637
6.409	0.407297889680194
6.419	0.407298334072038
6.429	0.407298992946835
6.439	0.407299825229075
6.449	0.407300792242495
6.459	0.407301845437814
6.469	0.407302954718489
6.479	0.407304077372373
6.489	0.407305181740867
6.499	0.407306241727383
6.509	0.407307223293174
6.519	0.407308112684859
6.529	0.407308885147813
6.539	0.407309527596226
6.549	0.407310033105659
6.559	0.407310387154666
6.569	0.407310594921000
6.579	0.407310649993633
6.589	0.407310557145593
6.599	0.407310325678282
6.609	0.407309956190602
6.619	0.407309467536834
6.629	0.407308865120285
6.639	0.407308163808466
6.649	0.407307381507508
6.659	0.407306525342847
6.669	0.407305619032741
6.679	0.407304671294241
6.689	0.407303698461419
6.699	0.407302718423580
6.709	0.407301736955560
6.719	0.407300775113526
6.729	0.407299837830578
6.739	0.407298936717780
6.749	0.407298084282047
6.759	0.407297280039984
6.769	0.407296538649462
6.779	0.407295858142788
6.789	0.407295243222507
6.799	0.407294699295562
6.809	0.407294219159212
6.819	0.407293810759711
6.829	0.407293465902058
6.839	0.407293183485763
6.849	0.407292963664077
6.859	0.407292794506702
6.869	0.407292679814873
6.879	0.407292607890668
6.889	0.407292574776420
6.899	0.407292578501256
6.909	0.407292605595103
6.919	0.407292658863298
6.929	0.407292726348260
6.939	0.407292804371082
6.949	0.407292891467932
6.959	0.407292975396558
6.969	0.407293060472057
6.979	0.407293136627686
6.989	0.407293202227720
6.999	0.407293258257596
7.009	0.407293294823376
7.019	0.407293318932261
7.029	0.407293322996793
7.039	0.407293308001499
7.049	0.407293277421104
7.059	0.407293223815486
7.069	0.407293156446940
7.079	0.407293069840307
7.089	0.407292966939167
7.099	0.407292852828959
7.109	0.407292721527938
7.119	0.407292583533945
7.129	0.407292434422288
7.139	0.407292277806846
7.149	0.407292119287376
7.159	0.407291953358708
7.169	0.407291790420913
7.179	0.407291625931975
7.189	0.407291463317506
7.199	0.407291307767082
7.209	0.407291153048845
7.219	0.407291008996253
7.229	0.407290870264205
7.239	0.407290739392920
7.249	0.407290620633376
7.259	0.407290506888330
7.269	0.407290407106757
7.279	0.407290315063619
7.289	0.407290232265495
7.299	0.407290162114805
7.309	0.407290096861743
7.319	0.407290044498495
7.329	0.407289998105625
7.339	0.407289958828642
7.349	0.407289929496983
7.359	0.407289901960212
7.369	0.407289883865360
7.379	0.407289868419866
7.389	0.407289855959334
7.399	0.407289849571498
7.409	0.407289841158672
7.419	0.407289838407905
7.429	0.407289834135099
7.439	0.407289829807723
7.449	0.407289828287503
7.459	0.407289821484483
7.469	0.407289817711444
7.479	0.407289810087605
7.489	0.407289800229592
7.499	0.407289791655785
7.509	0.407289776347170
7.519	0.407289763100835
7.529	0.407289745531671
7.539	0.407289725345436
7.549	0.407289706289703
7.559	0.407289680664235
7.569	0.407289657526235
7.579	0.407289630643845
7.589	0.407289602117089
7.599	0.407289575611685
7.609	0.407289544012656
7.619	0.407289515915636
7.629	0.407289485373894
7.639	0.407289454196871
7.649	0.407289426364514
7.659	0.407289394471263
7.669	0.407289367469730
7.679	0.407289339133513
7.689	0.407289311342993
7.699	0.407289287790263
7.709	0.407289261042024
7.719	0.407289239772581
7.729	0.407289217596826
7.739	0.407289196550209
7.749	0.407289180053340
7.759	0.407289160526034
7.769	0.407289146722633
7.779	0.407289132078859
7.789	0.407289118310473
7.799	0.407289108822624
7.809	0.407289095953729
7.819	0.407289088361722
7.829	0.407289079949805
7.839	0.407289071459218
7.849	0.407289066712565
7.859	0.407289058407969
7.869	0.407289054981447
7.879	0.407289049853716
7.889	0.407289044423578
7.899	0.407289042100274
7.909	0.407289035677877
7.919	0.407289033534198
7.929	0.407289029259118
7.939	0.407289024145939
7.949	0.407289022119130
7.959	0.407289015506194
7.969	0.407289012814999
7.979	0.407289008018779
7.989	0.407289002142988
7.999	0.407288999324919

==> ResultPlots/SaturationOscillation/AngleOsci.txt <==
t       angle 
3.909	0.407291715610654
3.919	0.407291523539243
3.929	0.407291343513862
3.939	0.407291176401031
3.949	0.407291022888103
3.959	0.407290883437781
3.969	0.407290758108957
3.979	0.407290646853653
3.989	0.407290549351728
3.999	0.407290465092956
4.009	0.410070606478939
4.019	0.419571801547363
4.029	0.435428414364878
4.039	0.457133155830434
4.049	0.484214600487348
4.059	0.516238331277691
4.069	0.552804329576475
4.079	0.592806120645719
4.089	0.630958061512501
4.099	0.669317687327748
4.109	0.707897490884079
4.119	0.745572660269318
4.129	0.781000225394109
4.139	0.813532989870964
4.149	0.843000898193850
4.159	0.869407453132453
4.169	0.892848135118584
4.179	0.913492044396662
4.189	0.931521878789454
4.199	0.947130159327799
4.209	0.960482721630569
4.219	0.971749736210086
4.229	0.981107578879801
4.239	0.988710822603025
4.249	0.994717920909125
4.259	0.999271815259817
4.269	1.00248497047482
4.279	1.00450600527915
4.289	1.00543176321480
4.299	1.00532583957920
4.309	1.00426043037032
4.319	1.00230928326710
4.329	0.999538004695751
4.339	0.995991403212656
4.349	0.991719718476134
4.359	0.986770959651949
4.369	0.981188820173884
4.379	0.975001907017031
4.389	0.968239139075649
4.399	0.960934374573981
4.409	0.953112904245245
4.419	0.944792109837181
4.429	0.935981536668805
4.439	0.926702311064901
4.449	0.916965731780238
4.459	0.906779882428282
4.469	0.896150349675281
4.479	0.885090853760858
4.489	0.873578026764108
4.499	0.861623707369517
4.509	0.849211284968305
4.519	0.836363120703481
4.529	0.823103494019279
4.539	0.809448862547697
4.549	0.795404371292534
4.559	0.780988928594525
4.569	0.766214766665371
4.579	0.751077274385352
4.589	0.735549062331756
4.599	0.719570684162363
4.609	0.703059360203270
4.619	0.685957179046909
4.629	0.668201826895484
4.639	0.649774676356856
4.649	0.630701967642153
4.659	0.611023623953997
4.669	0.590963385704754
4.679	0.570339349667620
4.689	0.549959939943619
4.699	0.529218760796084
4.709	0.508485530619510
4.719	0.488914570260704
4.729	0.469894826550444
4.739	0.451901599615894
4.749	0.435699599364625
4.759	0.420681064555993
4.769	0.407322719594276
4.779	0.396034514526946
4.789	0.386228921482143
4.799	0.378320251810692
4.809	0.372423028991989
4.819	0.367990239068831
4.829	0.365345895870405
4.839	0.364383722532239
4.849	0.364619670489901
4.859	0.366286708566804
4.869	0.369136981920747
4.879	0.372770146783068
4.889	0.377344030195445
4.899	0.382542888215085
4.909	0.388064754299649
4.919	0.394015102809590
4.929	0.400070742411117
4.939	0.406033615670822
4.949	0.411978998233963
4.959	0.417619124414387
4.969	0.422855333550388
4.979	0.427749643577272
4.989	0.432074277141510
4.999	0.435816696940037
5.009	0.439035683208658
5.019	0.441571903082831
5.029	0.443479687591662
5.039	0.444818125425400
5.049	0.445492638313908
5.059	0.445602472569362
5.069	0.445205756192536
5.079	0.444261291984503
5.089	0.442891566097615
5.099	0.441149718862562
5.109	0.439032935018759
5.119	0.436667819117247
5.129	0.434097671592099
5.139	0.431342654710988
5.149	0.428518422699881
5.159	0.425654294451761
5.169	0.422779880675080
5.179	0.419989643784447
5.189	0.417296510448068
5.199	0.414729273944431
5.209	0.412355905659524
5.219	0.410172739227619
5.229	0.408201314012558
5.239	0.406482288382904
5.249	0.404997385216802
5.259	0.403758147730059
5.269	0.402780662323494
5.279	0.402035769099030
5.289	0.401525278156214
5.299	0.401245848408507
5.309	0.401162178217191
5.319	0.401268633456539
5.329	0.401548759737125
5.339	0.401966025938236
5.349	0.402510632494341
5.359	0.403159368681145
5.369	0.403878801550491
5.379	0.404658319561349
5.389	0.405473462175678
5.399	0.406297099437552
5.409	0.407120574418968
5.419	0.407922270745303
5.429	0.408683190131569
5.439	0.409398404398871
5.449	0.410051618329362
5.459	0.410632420275761
5.469	0.411140286606042
5.479	0.411565191046975
5.489	0.411904582980696
5.499	0.412162039374834
5.509	0.412333515580031
5.519	0.412422738681471
5.529	0.412436385523506
5.539	0.412375245113253
5.549	0.412247273000958
5.559	0.412060877143176
5.569	0.411820070901285
5.579	0.411534913779633
5.589	0.411214107955402
5.599	0.410863193013029
5.609	0.410492437996709
5.619	0.410109577495859
5.629	0.409720196044418
5.639	0.409333312480612
5.649	0.408954777354666
5.659	0.408589137459785
5.669	0.408243220437271
5.679	0.407920517093771
5.689	0.407623919311391
5.699	0.407357652414703
5.709	0.407122811487170
5.719	0.406920451463975
5.729	0.406752259936638
5.739	0.406617254539924
5.749	0.406514827375304
5.759	0.406444554420432
5.769	0.406403919923378
5.779	0.406391079973218
5.789	0.406404130961619
5.799	0.406439668779512
5.809	0.406495169560458
5.819	0.406567933341194
5.829	0.406654311150760
5.839	0.406751654400523
5.849	0.406857087936260
5.859	0.406967272898783
5.869	0.407079886938391
5.879	0.407192373329963
5.889	0.407302099907611
5.899	0.407407365838481
5.909	0.407506264185940
5.919	0.407597070327029
5.929	0.407678843879239
5.939	0.407750478547769
5.949	0.407811176064570
5.959	0.407860757786693
5.969	0.407898897430187
5.979	0.407925608966252
5.989	0.407941361212579
5.999	0.407946460141829
6.009	0.407941539080184
6.019	0.407927514283529
6.029	0.407905115275298
6.039	0.407875360656817
6.049	0.407839378121025
6.059	0.407798105696656
6.069	0.407752702824382
6.079	0.407704293389998
6.089	0.407653829901847
6.099	0.407602396290258
6.109	0.407550953947975
6.119	0.407500310120213
6.129	0.407451322401812
6.139	0.407404692011824
6.149	0.407360972312745
6.159	0.407320724105830
6.169	0.407284341284594
6.179	0.407252082818104
6.189	0.407224207392574
6.199	0.407200800690134
6.209	0.407181854192004
6.219	0.407167356679565
6.229	0.407157134585304
6.239	0.407150978070149
6.249	0.407148662939107
6.259	0.407149843892512
6.269	0.407154184344563
6.279	0.407161326126243
6.289	0.407170849497106
6.299	0.407182360257593
6.309	0.407195458402384
6.319	0.407209727455211
6.329	0.407224782186404
6.339	0.407240261196876
6.349	0.407255802274904
6.359	0.407271091005441
6.369	0.407285851645156
6.379	0.407299811275152
6.389	0.407312767446456
6.399	0.407324543898085
6.409	0.407334981917302
6.419	0.407343997008866
6.429	0.407351511423713
6.439	0.407357486420551
6.449	0.407361933268021
6.459	0.407364867454817
6.469	0.407366348125834
6.479	0.407366454038311
6.489	0.407365279071655
6.499	0.407362939544782
6.509	0.407359560504574
6.519	0.407355281798118
6.529	0.407350240117012
6.539	0.407344586806630
6.549	0.407338466570764
6.559	0.407332016288819
6.569	0.407325385071999
6.579	0.407318693197794
6.589	0.407312065781753
6.599	0.407305618660757
6.609	0.407299440035786
6.619	0.407293626716637
6.629	0.407288245660311
6.639	0.407283355339587
6.649	0.407279006981753
6.659	0.407275225112244
6.669	0.407272035713504
6.679	0.407269441490371
6.689	0.407267439106818
6.699	0.407266016376980
6.709	0.407265143334826
6.719	0.407264795668198
6.729	0.407264927456708
6.739	0.407265497099161
6.749	0.407266458530557
6.759	0.407267752136249
6.769	0.407269333604290
6.779	0.407271141365982
6.789	0.407273122840707
6.799	0.407275229654715
6.809	0.407277402743148
6.819	0.407279603178722
6.829	0.407281781001984
6.839	0.407283897061461
6.849	0.407285919708102
6.859	0.407287810975049
6.869	0.407289552992552
6.879	0.407291119035108
6.889	0.407292495076490
6.899	0.407293673426011
6.909	0.407294640722739
6.919	0.407295403625540
6.929	0.407295957817496
6.939	0.407296311287155
6.949	0.407296476906595
6.959	0.407296459020927
6.969	0.407296280940955
6.979	0.407295952683853
6.989	0.407295493635047
6.999	0.407294926585564
7.009	0.407294263287895
7.019	0.407293531841333
7.029	0.407292745575433
7.039	0.407291924746914
7.049	0.407291090975832
7.059	0.407290253649990
7.069	0.407289436667725
7.079	0.407288647655605
7.089	0.407287900629854
7.099	0.407287209604874
7.109	0.407286575711623
7.119	0.407286014574311
7.129	0.407285524690451
7.139	0.407285111111378
7.149	0.407284779054862
7.159	0.407284520980738
7.169	0.407284344008986
7.179	0.407284239235196
7.189	0.407284204360622
7.199	0.407284238262037
7.209	0.407284327657180
7.219	0.407284474768403
7.229	0.407284666601299
7.239	0.407284897668433
7.249	0.407285164316363
7.259	0.407285451889038
7.269	0.407285761713865
7.279	0.407286080566337
7.289	0.407286403649323
7.299	0.407286728414420
7.309	0.407287041795826
7.319	0.407287347451529
7.329	0.407287634596287
7.339	0.407287901254222
7.349	0.407288148000589
7.359	0.407288364900523
7.369	0.407288558913479
7.379	0.407288722623434
7.389	0.407288857208187
7.399	0.407288966440774
7.409	0.407289043408582
7.419	0.407289097732246
7.429	0.407289124633735
7.439	0.407289127616878
7.449	0.407289112420585
7.459	0.407289073780248
7.469	0.407289022892201
7.479	0.407288955924287
7.489	0.407288877181145
7.499	0.407288793016051
7.509	0.407288698366301
7.519	0.407288604258156
7.529	0.407288506772147
7.539	0.407288409674948
7.549	0.407288318563587
7.559	0.407288227665049
7.569	0.407288147033341
7.579	0.407288071624862
7.589	0.407288004131715
7.599	0.407287949004967
7.609	0.407287899262428
7.619	0.407287863696638
7.629	0.407287836121668
7.639	0.407287818092300
7.649	0.407287812913182
7.659	0.407287812667619
7.669	0.407287825292769
7.679	0.407287843841459
7.689	0.407287869034917
7.699	0.407287903710767
7.709	0.407287939357047
7.719	0.407287983613514
7.729	0.407288029235133
7.739	0.407288076903569
7.749	0.407288129251810
7.759	0.407288177889313
7.769	0.407288230615904
7.779	0.407288280246576
7.789	0.407288327798597
7.799	0.407288376266024
7.809	0.407288417609379
7.819	0.407288459960910
7.829	0.407288496593083
7.839	0.407288528989739
7.849	0.407288560551024
7.859	0.407288583717218
7.869	0.407288607001647
7.879	0.407288624123339
7.889	0.407288636901740
7.899	0.407288649241764
7.909	0.407288653637806
7.919	0.407288659094320
7.929	0.407288659494498
7.939	0.407288656930632
7.949	0.407288655246703
7.959	0.407288647419136
7.969	0.407288642271396
7.979	0.407288633876306
7.989	0.407288624209741
7.999	0.407288617238919

==> ResultPlots/SaturationOscillation/PNoneOsci.txt <==
t       P
3.900	270021525.565015
3.901	270021526.154516
3.902	270021527.239711
3.903	270021528.908286
3.904	270021531.162010
3.905	270021533.917690
3.906	270021537.018509
3.907	270021540.255563
3.908	270021543.397398
3.909	270021546.222939
3.910	270021548.548581
3.911	270021550.258585
3.912	270021551.316758
3.913	270021551.776458
3.914	270021551.767896
3.915	270021551.486017
3.916	270021551.157505
3.917	270021551.013862
3.918	270021551.252306
3.919	270021552.014182
3.920	270021553.360821
3.921	270021555.268720
3.922	270021557.629939
3.923	270021560.270774
3.924	270021562.974011
3.925	270021565.511616
3.926	270021567.672466
3.927	270021569.296830
3.928	270021570.294270
3.929	270021570.659233
3.930	270021570.472885
3.931	270021569.888968
3.932	270021569.116997
3.933	270021568.385998
3.934	270021567.918179
3.935	270021567.893721
3.936	270021568.426328
3.937	270021569.546516
3.938	270021571.199095
3.939	270021573.250734
3.940	270021575.505779
3.941	270021577.740644
3.942	270021579.727202
3.943	270021581.267873
3.944	270021582.222522
3.945	270021582.528952
3.946	270021582.212264
3.947	270021581.378396
3.948	270021580.205898
3.949	270021578.915907
3.950	270021577.741968
3.951	270021576.897558
3.952	270021576.545001
3.953	270021576.775036
3.954	270021577.591018
3.955	270021578.912336
3.956	270021580.584733
3.957	270021582.400957
3.958	270021584.132102
3.959	270021585.557911
3.960	270021586.496258
3.961	270021586.831459
3.962	270021586.527495
3.963	270021585.636460
3.964	270021584.289474
3.965	270021582.678755
3.966	270021581.031994
3.967	270021579.577213
3.968	270021578.511115
3.969	270021577.973503
3.970	270021578.023409
3.971	270021578.635762
3.972	270021579.701857
3.973	270021581.046078
3.974	270021582.452349
3.975	270021583.690158
3.976	270021584.549422
3.977	270021584.871043
3.978	270021584.565351
3.979	270021583.627699
3.980	270021582.140798
3.981	270021580.260428
3.982	270021578.196793
3.983	270021576.183321
3.984	270021574.442867
3.985	270021573.157731
3.986	270021572.443424
3.987	270021572.330593
3.988	270021572.766624
3.989	270021573.618158
3.990	270021574.691394
3.991	270021575.760310
3.992	270021576.597472
3.993	270021577.004325
3.994	270021576.840456
3.995	270021576.042247
3.996	270021574.632553
3.997	270021572.719532
3.998	270021570.478010
3.999	270021568.126630
4	270242958.993026
4.001	-72515422.8440325
4.002	68954033.3224157
4.003	40550294.3936014
4.004	44611773.0232424
4.005	32303788.3173000
4.006	8772200.00242129
4.007	-1834876.66603752
4.008	126380026.411937
4.009	-90480887.7589453
4.010	146894818.126054
4.011	-58640178.6445326
4.012	72631924.8805486
4.013	6923924.97375074
4.014	35046485.7732605
4.015	15566493.8415252
4.016	41830320.1675054
4.017	8390626.24569972
4.018	41127481.4747422
4.019	16201844.3897533
4.020	30976477.7242342
4.021	24165348.2627540
4.022	27181145.1590922
4.023	24645988.3275864
4.024	28090430.8311208
4.025	24103938.5384696
4.026	27701054.7721503
4.027	25239120.6164735
4.028	26528672.4223958
4.029	26066926.6495634
4.030	26255837.0989797
4.031	26047397.3161695
4.032	26413625.2219408
4.033	26024061.9691877
4.034	26367963.8761632
4.035	26188389.3807122
4.036	26270132.1437751
4.037	26284858.9236914
4.038	26287400.3132741
4.039	26294927.4958832
4.040	26336270.2677704
4.041	26319805.0791903
4.042	26356906.1183508
4.043	26364975.4463524
4.044	26376530.2237714
4.045	26400122.7678241
4.046	26409844.9655568
4.047	26428109.5939211
4.048	26444792.2881190
4.049	26459956.6727779
4.050	26476513.0987100
4.051	26494234.5606285
4.052	26508915.6863096
4.053	26527478.1683470
4.054	26542945.5795492
4.055	26560411.2087091
4.056	26576965.9734646
4.057	26594031.7731349
4.058	26610637.0365266
4.059	26627911.4754909
4.060	26644440.0835247
4.061	26661672.7245851
4.062	26678386.5976691
4.063	26695421.6854006
4.064	26712252.7011549
4.065	26729188.6387008
4.066	26745962.2465527
4.067	26762810.4373624
4.068	26779462.6452435
4.069	26796128.6174041
4.070	26812617.7899167
4.071	26829032.7502465
4.072	26845287.1254067
4.073	26861420.8175430
4.074	26877384.4768222
4.075	26847993.8786947
4.076	599342408.911866
4.077	266331693.142535
4.078	392027030.456574
4.079	379369796.830652
4.080	387767523.371138
4.081	339449731.321012
4.082	421591326.276670
4.083	336411798.954885
4.084	397717924.427595
4.085	369272028.695167
4.086	374752989.452372
4.087	378441720.190778
4.088	377642080.250223
4.089	372782424.364204
4.090	381667314.435082
4.091	373690961.572950
4.092	378669523.170109
4.093	377630767.730894
4.094	376847872.920988
4.095	378294758.743689
4.096	377859086.521328
4.097	377733582.931576
4.098	378520965.970369
4.099	378105316.633599
4.100	378400297.467817
4.101	378681603.534121
4.102	378484975.595998
4.103	378856930.911672
4.104	378826568.223534
4.105	378944173.632064
4.106	379064687.348852
4.107	379144368.821682
4.108	379201305.987751
4.109	379341995.907091
4.110	379358836.271658
4.111	379480302.252816
4.112	379527764.990961
4.113	379605847.175055
4.114	379667801.865167
4.115	379736287.393657
4.116	379786871.046300
4.117	379855272.170372
4.118	379899920.436520
4.119	379958760.424702
4.120	380004565.954215
4.121	380053486.987578
4.122	380097144.261016
4.123	380141156.336523
4.124	380179992.801996
4.125	380220181.278857
4.126	380255398.410888
4.127	380291007.723772
4.128	380323519.054988
4.129	380352502.776055
4.130	380382026.329670
4.131	380410111.913850
4.132	380436319.325002
4.133	380462871.280112
4.134	380485802.613592
4.135	380508991.845733
4.136	380528708.543634
4.137	380549376.141569
4.138	380568822.722810
4.139	380585311.128616
4.140	380602164.919075
4.141	380618055.537575
4.142	380632243.083649
4.143	380645571.569864
4.144	380658356.186044
4.145	380669231.002152
4.146	380680018.370713
4.147	380689832.913961
4.148	380698575.645456
4.149	380706984.546378
4.150	380714532.892205
4.151	380721468.626303
4.152	380727551.288716
4.153	380732889.370150
4.154	380737606.044916
4.155	380741414.188739
4.156	380744658.213686
4.157	380747133.708218
4.158	380748924.935458
4.159	380750102.406089
4.160	380750603.954472
4.161	380750496.734588
4.162	380749797.773215
4.163	380748479.508945
4.164	380746580.849841
4.165	380744086.326644
4.166	380740973.798111
4.167	380737259.180020
4.168	380732901.253174
4.169	380727899.875999
4.170	380722236.923828
4.171	380715898.613756
4.172	380708877.283141
4.173	380701171.798539
4.174	380692773.283850
4.175	380683691.386839
4.176	380673921.496253
4.177	380663469.045902
4.178	380652331.681397
4.179	380640505.486157
4.180	380627979.951286
4.181	380614957.069682
4.182	380601180.254358
4.183	380586578.817699
4.184	380571335.123843
4.185	380555262.981791
4.186	380538254.398340
4.187	380520542.856006
4.188	380501445.865720
4.189	380481436.536495
4.190	380460817.493052
4.191	380438827.956605
4.192	380416915.059959
4.193	380393404.959051
4.194	380368350.778299
4.195	380342614.115090
4.196	380316534.460158
4.197	380289124.121772
4.198	380260608.650597
4.199	380231389.863656
4.200	380200080.470800
4.201	380168979.241300
4.202	380135011.154279
4.203	380100361.404957
4.204	380067172.253100
4.205	380032103.109503
4.206	379993531.579448
4.207	379954170.520705
4.208	379913318.961485
4.209	379871295.503902
4.210	379827563.526859
4.211	379782859.680854
4.212	379736393.502679
4.213	379688712.635071
4.214	379639507.758268
4.215	379588802.728241
4.216	379536610.448623
4.217	379482847.026543
4.218	379427469.604462
4.219	379370479.564198
4.220	379311791.859132
4.221	379251396.898959
4.222	379189266.938150
4.223	379125353.854235
4.224	379059661.632249
4.225	378992152.927892
4.226	378922820.914502
4.227	378851646.927666
4.228	378778615.461400
4.229	378703703.716962
4.230	378626893.517942
4.231	378548150.487991
4.232	378467447.732583
4.233	378384744.999664
4.234	378300005.727127
4.235	378213188.689498
4.236	378124255.709992
4.237	378033168.874543
4.238	377939896.253130
4.239	377844408.086571
4.240	377746681.463908
4.241	377646696.240541
4.242	377544436.659972
4.243	377439888.208841
4.244	377333037.069934
4.245	377223867.565715
4.246	377112361.491257
4.247	376998496.369386
4.248	334790613.837854
4.249	328307420.130125
4.250	311482970.044061
4.251	291320826.344909
4.252	274309967.434096
4.253	257005093.819992
4.254	238718825.551845
4.255	223590427.281049
4.256	210583474.779374
4.257	199667257.178929
4.258	190862743.563039
4.259	184259367.642318
4.260	179981467.655630
4.261	178105922.142193
4.262	178707978.243177
4.263	181866035.557959
4.264	187650933.540998
4.265	192673450.534882
4.266	197904693.741900
4.267	203284637.049368
4.268	208714453.559270
4.269	214255127.560948
4.270	219910017.765954
4.271	225641730.667158
4.272	231482730.047142
4.273	237156910.115996
4.274	243698060.010666
4.275	251576435.315053
4.276	261017711.032920
4.277	145445474.297575
4.278	321086691.415651
4.279	245529958.830040
4.280	320652470.831523
4.281	254575259.356747
4.282	286529134.684834
4.283	349044175.236854
4.284	228064790.244225
4.285	374890534.203186
4.286	303846467.206129
4.287	284772323.077166
4.288	355396718.785056
4.289	271762488.553856
4.290	428813933.718113
4.291	225801115.053858
4.292	404605748.094953
4.293	340210253.845239
4.294	303216665.024691
4.295	324310401.134568
4.296	327888134.363890
4.297	371736995.498651
4.298	343067048.032278
4.299	311496170.680773
4.300	343425922.053155
4.301	364299987.667502
4.302	364687462.088032
4.303	360248331.687786
4.304	351669596.133700
4.305	341149098.821702
4.306	342766233.219226
4.307	347802363.318273
4.308	348183416.137042
4.309	345994558.554574
4.310	344483568.022248
4.311	343413443.705393
4.312	341858445.978129
4.313	339936372.353623
4.314	337922490.628542
4.315	335762415.779820
4.316	333438683.409288
4.317	331095423.727277
4.318	328851916.687758
4.319	326739127.431827
4.320	324783522.407862
4.321	323038986.490778
4.322	321552905.157204
4.323	320348089.403647
4.324	319431279.752694
4.325	318798712.024149
4.326	318433691.820237
4.327	318306078.099083
4.328	318375045.023410
4.329	318591500.774464
4.330	318899885.593333
4.331	319240702.998625
4.332	319553649.782233
4.333	319780560.684741
4.334	319868010.639397
4.335	319769712.463915
4.336	319448626.623293
4.337	318878596.892833
4.338	318045428.837705
4.339	316947398.370261
4.340	315595177.383074
4.341	314011177.302482
4.342	312228349.665810
4.343	310288512.080085
4.344	308240284.227619
4.345	306136733.665403
4.346	304032845.283261
4.347	301982935.575867
4.348	300038132.993520
4.349	298244040.440376
4.350	296638686.181418
4.351	295250854.761332
4.352	294098870.634905
4.353	293189885.286264
4.354	292519694.659403
4.355	292073088.855330
4.356	291824711.274483
4.357	291740380.965423
4.358	291778810.883978
4.359	291893637.044912
4.360	292035659.944270
4.361	292155190.767342
4.362	292204391.138403
4.363	292139496.701986
4.364	291922821.543544
4.365	291524451.952794
4.366	290923553.780069
4.367	290109236.777079
4.368	289080940.968454
4.369	287848333.162767
4.370	286430724.940971
4.371	284856045.978341
4.372	283159427.028582
4.373	281381464.518018
4.374	279566252.670741
4.375	277759278.704214
4.376	276005281.670417
4.377	274346175.655309
4.378	272819133.584936
4.379	271454918.836376
4.380	270276539.065567
4.381	269298280.505479
4.382	268525162.416212
4.383	267952831.315777
4.384	267567893.896694
4.385	267348667.191893
4.386	267266305.484653
4.387	267286246.545814
4.388	267369905.700665
4.389	267476535.629443
4.390	267565163.126023
4.391	267596511.577853
4.392	267534819.669962
4.393	267349472.677731
4.394	267016372.491343
4.395	266518985.521556
4.396	265849023.402375
4.397	265006729.120355
4.398	264000759.984318
4.399	262847677.861275
4.400	261571075.403648
4.401	260200383.784502
4.402	258769421.816895
4.403	257314757.844444
4.404	255873963.691313
4.405	254483844.045215
4.406	253178724.763583
4.407	251988879.759504
4.408	250939168.554419
4.409	250047945.697414
4.410	249326289.698294
4.411	248777583.348708
4.412	248397460.426431
4.413	248174116.279089
4.414	248088962.733261
4.415	248117591.871893
4.416	248230999.210572
4.417	248397005.354911
4.418	248581806.780590
4.419	248751581.336522
4.420	248874072.595405
4.421	248920079.244605
4.422	248864781.252090
4.423	248688843.152870
4.424	248379246.012992
4.425	247929813.020056
4.426	247341408.389610
4.427	246621804.745412
4.428	245785229.628227
4.429	244851616.527885
4.430	243845599.252543
4.431	242795299.781650
4.432	241730968.780304
4.433	240683543.975708
4.434	239683194.664918
4.435	238757920.409163
4.436	237932268.692538
4.437	237226229.999489
4.438	236654359.863950
4.439	236225166.275485
4.440	235940787.988168
4.441	235796975.387906
4.442	235783371.219470
4.443	235884074.391028
4.444	236078456.970649
4.445	236342192.828012
4.446	236648446.841964
4.447	236969166.667328
4.448	237276414.790441
4.449	237543677.576660
4.450	237747089.840478
4.451	237866518.339352
4.452	237886455.034851
4.453	237796680.684893
4.454	237592670.774494
4.455	237275728.400895
4.456	236852841.830142
4.457	236336277.465407
4.458	235742931.229074
4.459	235093472.326231
4.460	234411322.523353
4.461	233721521.068891
4.462	233049529.883328
4.463	232420035.581928
4.464	231855804.163778
4.465	231376640.879782
4.466	230998502.178372
4.467	230732798.910471
4.468	230585920.619880
4.469	230559000.124634
4.470	230647926.270046
4.471	230843601.166040
4.472	231132426.965112
4.473	231496996.759057
4.474	231916954.994663
4.475	232369985.284893
4.476	232832877.965851
4.477	233282626.527690
4.478	233697501.173283
4.479	234058049.359952
4.480	234347977.076516
4.481	234554870.774469
4.482	234670727.726690
4.483	234692272.102814
4.484	234621044.398443
4.485	234463262.805933
4.486	234229465.981842
4.487	233933956.928656
4.488	233594076.949620
4.489	233229346.312801
4.490	232860514.084742
4.491	232508563.288082
4.492	232193718.979433
4.493	231934505.950856
4.494	231746899.675894
4.495	231643609.023337
4.496	231633522.415307
4.497	231721340.920708
4.498	231907412.617466
4.499	232187772.919889
4.500	232554385.892014
4.501	232995572.295344
4.502	233496601.681891
4.503	234040418.603360
4.504	234608467.252865
4.505	235181574.859660
4.506	235740851.987760
4.507	236268567.704659
4.508	236748959.277087
4.509	237168939.654460
4.510	237518671.063290
4.511	237791979.704209
4.512	237986594.088467
4.513	238104197.987883
4.514	238150297.649421
4.515	238133911.583687
4.516	238067099.446010
4.517	237964353.901003
4.518	237841885.552417
4.519	237716835.785617
4.520	237606455.399732
4.521	237527288.165138
4.522	237494397.797046
4.523	237520674.378835
4.524	237616252.087785
4.525	237788064.409485
4.526	238039556.157810
4.527	238370563.904243
4.528	238777368.232323
4.529	239252912.977993
4.530	239787178.714968
4.531	240367690.619425
4.532	240980134.693971
4.533	241609051.673511
4.534	242238574.681327
4.535	242853175.257990
4.536	243438382.549492
4.537	243981442.349856
4.538	244471886.067906
4.539	244901984.449029
4.540	245267066.658621
4.541	245565691.978912
4.542	245799668.368638
4.543	245973919.323120
4.544	246096207.462211
4.545	246176729.713333
4.546	246227604.640161
4.547	246262277.119909
4.548	246294869.028107
4.549	246339506.700348
4.550	246409656.624456
4.551	246517500.117858
4.552	246673375.590066
4.553	246885313.589294
4.554	247158685.317487
4.555	247495979.826565
4.556	247896718.966873
4.557	248357512.680825
4.558	248872250.551072
4.559	249432419.171052
4.560	250027529.025873
4.561	250645629.491121
4.562	251273886.575738
4.563	251899195.260823
4.564	252508796.925954
4.565	253090872.454307
4.566	253635083.081886
4.567	254133033.960184
4.568	254578639.426328
4.569	254968374.012492
4.570	255301398.983172
4.571	255579560.257109
4.572	255807259.844193
4.573	255991208.905410
4.574	256140076.007671
4.575	256264048.873926
4.576	256374331.652301
4.577	256482602.338587
4.578	256600456.360292
4.579	256738862.486555
4.580	256907656.164803
4.581	257115093.171603
4.582	257367483.292176
4.583	257668919.736236
4.584	258021115.350368
4.585	258423351.667342
4.586	258872541.587034
4.587	259363401.312886
4.588	259888722.231633
4.589	260439728.986437
4.590	261006506.220228
4.591	261578473.443389
4.592	262144885.497936
4.593	262695335.063484
4.594	263220233.735538
4.595	263711249.373459
4.596	264161679.616794
4.597	264566744.597430
4.598	264923785.813058
4.599	265232362.689854
4.600	265494243.276179
4.601	265713290.632972
4.602	265895251.465769
4.603	266047458.189596
4.604	266178459.700384
4.605	266297599.380751
4.606	266414561.189678
4.607	266538905.962118
4.608	266679620.189933
4.609	266844698.606388
4.610	267040779.903575
4.611	267272852.053194
4.612	267544040.020205
4.613	267855484.512708
4.614	268206315.905639
4.615	268593722.897111
4.616	269013110.996404
4.617	269458341.874366
4.618	269922041.006485
4.619	270395958.141943
4.620	270871362.990481
4.621	271339457.315630
4.622	271791784.151223
4.623	272220615.371988
4.624	272619300.119629
4.625	272982558.680758
4.626	273306709.027128
4.627	273589816.491957
4.628	273831760.611868
4.629	274034216.977293
4.630	274200555.853681
4.631	274335663.072373
4.632	274445692.233935
4.633	274537760.372848
4.634	274619601.782754
4.635	274699196.575169
4.636	274784391.640856
4.637	274882531.968306
4.638	275000119.664252
4.639	275142516.622013
4.640	275313704.584345
4.641	275516113.477235
4.642	275750525.508990
4.643	276016058.780378
4.644	276310230.241698
4.645	276629093.966206
4.646	276967447.071570
4.647	277319092.464731
4.648	277677144.933948
4.649	278034365.253563
4.650	278383505.894626
4.651	278717651.674451
4.652	279030539.248537
4.653	279316840.728596
4.654	279572398.721515
4.655	279794402.674409
4.656	279981499.393461
4.657	280133833.849377
4.658	280253019.673715
4.659	280342042.006051
4.660	280405098.386516
4.661	280447386.056799
4.662	280474846.296230
4.663	280493878.130916
4.664	280511034.933748
4.665	280532717.956641
4.666	280564880.804819
4.667	280612758.200140
4.668	280680631.148719
4.669	280771638.907769
4.670	280887645.952738
4.671	281029169.617607
4.672	281195371.281054
4.673	281384111.038429
4.674	281592062.856580
4.675	281814884.392159
4.676	282047433.080439
4.677	282284017.928783
4.678	282518674.764191
4.679	282745451.600589
4.680	282958690.350988
4.681	283153291.376828
4.682	283324948.283367
4.683	283470341.979246
4.684	283587285.090671
4.685	283674810.416359
4.686	283733199.935710
4.687	283763953.893602
4.688	283769702.410791
4.689	283754064.869476
4.690	283721464.763269
4.691	283676909.684041
4.692	283625747.585699
4.693	283573411.327572
4.694	283525163.768311
4.695	283485855.298832
4.696	283459704.856694
4.697	283450114.071391
4.698	283459522.431074
4.699	283489309.286317
4.700	283539746.290059
4.701	283610001.523962
4.702	283698194.253145
4.703	283801497.041287
4.704	283916279.929203
4.705	284038289.619824
4.706	284162855.162253
4.707	284285110.543482
4.708	284400223.927747
4.709	284503623.041000
4.710	284591206.409688
4.711	284659530.823514
4.712	284705966.474904
4.713	284728812.727107
4.714	284727369.270171
4.715	284701959.535962
4.716	284653905.511865
4.717	284585455.420615
4.718	284499668.029427
4.719	284400259.459931
4.720	284291420.190923
4.721	284177611.415543
4.722	284063350.865195
4.723	283952998.623531
4.724	283850553.410616
4.725	283759469.102938
4.726	283682500.110028
4.727	283621582.651598
4.728	283577757.047540
4.729	283551133.985189
4.730	283540905.489369
4.731	283545399.154478
4.732	283562172.099309
4.733	283588139.327544
4.734	283619729.690204
4.735	283653061.547792
4.736	283684129.570551
4.737	283708993.840167
4.738	283723962.581915
4.739	283725760.371752
4.740	283711674.523351
4.741	283679673.502267
4.742	283628492.520689
4.743	283557683.024176
4.744	283467624.356663
4.745	283359497.533329
4.746	283235222.691063
4.747	283097363.333289
4.748	282949001.925067
4.749	282793592.646903
4.750	282634798.113663
4.751	282476317.649080
4.752	282321715.068455
4.753	282174254.044371
4.754	282036748.771808
4.755	281911436.982014
4.756	281799881.307644
4.757	281702903.665976
4.758	281620555.654539
4.759	281552126.220130
4.760	281496185.967747
4.761	281450665.613731
4.762	281412964.397108
4.763	281380082.741228
4.764	281348772.306469
4.765	281315695.784609
4.766	281277588.405384
4.767	281231413.216277
4.768	281174502.669917
4.769	281104679.952207
4.770	281020354.646787
4.771	280920588.760519
4.772	280805130.718070
4.773	280674416.525284
4.774	280529538.899998
4.775	280372186.605672
4.776	280204557.541762
4.777	280029250.190125
4.778	279849138.810324
4.779	279667238.326922
4.780	279486565.130945
4.781	279309999.997070
4.782	279140159.119882
4.783	278979278.803260
4.784	278829118.692756
4.785	278690887.616396
4.786	278565195.118286
4.787	278452030.698170
4.788	278350771.565056
4.789	278260218.495779
4.790	278178658.134988
4.791	278103948.873924
4.792	278033626.327464
4.793	277965023.469434
4.794	277895399.735221
4.795	277822072.907647
4.796	277742547.394096
4.797	277654632.630937
4.798	277556545.847197
4.799	277446994.142198
4.800	277325231.949426
4.801	277191091.216527
4.802	277044983.060790
4.803	276887871.188195
4.804	276721218.813454
4.805	276546912.171205
4.806	276367164.876053
4.807	276184408.267708
4.808	276001173.443688
4.809	275819970.971512
4.810	275643174.154739
4.811	275472911.359791
4.812	275310972.251332
4.813	275158731.927295
4.814	275017095.962925
4.815	274886468.231200
4.816	274766742.321805
4.817	274657316.290325
4.818	274557129.468411
4.819	274464719.187565
4.820	274378294.516529
4.821	274295823.505189
4.822	274215129.957681
4.823	274133995.447100
4.824	274050262.141438
4.825	273961931.975687
4.826	273867257.886079
4.827	273764823.112999
4.828	273653605.043333
4.829	273533020.677675
4.830	273402951.601652
4.831	273263747.183895
4.832	273116205.752513
4.833	272961534.524595
4.834	272801290.120007
4.835	272637302.476328
4.836	272471585.874764
4.837	272306241.483613
4.838	272143356.319345
4.839	271984903.720197
4.840	271832650.371614
4.841	271688074.566156
4.842	271552299.719898
4.843	271426046.331980
4.844	271309604.519313
4.845	271202828.125779
4.846	271105150.216241
4.847	271015618.661330
4.848	270932949.500699
4.849	270855594.939543
4.850	270781822.219480
4.851	270709799.225298
4.852	270637682.549789
4.853	270563703.830018
4.854	270486250.441870
4.855	270403937.120497
4.856	270315665.608153
4.857	270220670.104600
4.858	270118546.974060
4.859	270009267.857420
4.860	269893176.018518
4.861	269770966.403497
4.862	269643650.483352
4.863	269512507.535470
4.864	269379024.477544
4.865	269244826.843303
4.866	269111603.844310
4.867	268981030.756051
4.868	268854692.027499
4.869	268734008.577022
4.870	268620172.647350
4.871	268514093.346734
4.872	268416355.557012
4.873	268327194.353869
4.874	268246486.329880
4.875	268173758.379651
4.876	268108213.611882
4.877	268048773.121691
4.878	267994131.489252
4.879	267942823.099773
4.880	267893295.780717
4.881	267843987.855636
4.882	267793404.554133
4.883	267740189.811564
4.884	267683189.822735
4.885	267621505.258486
4.886	267554529.765815
4.887	267481973.202809
4.888	267403868.934021
4.889	267320565.379018
4.890	267232702.819413
4.891	267141177.140081
4.892	267047092.748479
4.893	266951707.278409
4.894	266856370.914512
4.895	266762463.230598
4.896	266671330.364025
4.897	266584225.180907
4.898	266502252.809064
4.899	266426323.617163
4.900	266357115.369413
4.901	266295045.893116
4.902	266240257.230543
4.903	266192611.833956
4.904	266151700.938894
4.905	266116864.819693
4.906	266087224.171354
4.907	266061721.398250
4.908	266039170.154845
4.909	266018311.024914
4.910	265997870.880695
4.911	265976623.170825
4.912	265953446.231816
4.913	265927376.704503
4.914	265897655.289405
4.915	265863762.406908
4.916	265825441.818960
4.917	265782710.910914
4.918	265735857.057244
4.919	265685420.300498
4.920	265632163.354695
4.921	265577030.674594
4.922	265521098.949034
4.923	265465521.824306
4.924	265411471.932007
4.925	265360083.361570
4.926	265312397.556481
4.927	265269315.314740
4.928	265231557.086596
4.929	265199633.202889
4.930	265173825.042654
4.931	265154177.521493
4.932	265140502.700178
4.933	265132393.799906
4.934	265129248.498377
4.935	265130300.065131
4.936	265134654.695771
4.937	265141333.279840
4.938	265149315.799513
4.939	265157586.571766
4.940	265165178.591272
4.941	265171215.316706
4.942	265174948.331079
4.943	265175789.440129
4.944	265173335.903311
4.945	265167387.687275
4.946	265157955.874681
4.947	265145261.657093
4.948	265129725.710417
4.949	265111948.169763
4.950	265092679.883884
4.951	265072786.116943
4.952	265053204.313254
4.953	265034897.961182
4.954	265018808.878568
4.955	265005810.440068
4.956	264996664.276069
4.957	264991982.829220
4.958	264992199.839836
4.959	264997550.373005
4.960	265008061.422908
4.961	265023553.471364
4.962	265043652.719578
4.963	265067813.060362
4.964	265095346.304916
4.965	265125458.747966
4.966	265157291.865544
4.967	265189964.829140
4.968	265222616.548375
4.969	265254445.149730
4.970	265284743.097239
4.971	265312926.536160
4.972	265338557.847599
4.973	265361360.825979
4.974	265381228.274057
4.975	265398222.142022
4.976	265412566.602264
4.977	265424634.660253
4.978	265434929.046573
4.979	265444058.242203
4.980	265452708.570362
4.981	265461613.360328
4.982	265471520.262495
4.983	265483157.881052
4.984	265497202.959776
4.985	265514249.424424
4.986	265534780.631261
4.987	265559146.153899
4.988	265587544.339065
4.989	265620011.703759
4.990	265656419.968629
4.991	265696481.175440
4.992	265739760.896813
4.993	265785699.077182
4.994	265833637.555768
4.995	265882852.886853
4.996	265932592.665864
4.997	265982113.327039
4.998	266030717.242024
4.999	266077786.986017
5	266122814.820131
5.001	266165425.770436
5.002	266205393.130202
5.003	266242645.729128
5.004	266277266.854814
5.005	266309485.247397
5.006	266339659.043132
5.007	266368253.921716
5.008	266395816.952630
5.009	266422947.751493
5.010	266450268.570430
5.011	266478394.810706
5.012	266507907.265200
5.013	266539327.157777
5.014	266573094.786414
5.015	266609552.322477
5.016	266648931.127814
5.017	266691343.748388
5.018	266736780.643073
5.019	266785111.599223
5.020	266836091.733832
5.021	266889371.905675
5.022	266944513.270348
5.023	267001005.640469
5.024	267058289.128848
5.025	267115778.405153
5.026	267172888.691015
5.027	267229062.438011
5.028	267283795.456459
5.029	267336661.156940
5.030	267387331.541741
5.031	267435593.649882
5.032	267481360.340795
5.033	267524674.594143
5.034	267565706.868539
5.035	267604745.529412
5.036	267642180.786874
5.037	267678483.067903
5.038	267714177.115597
5.039	267749813.413901
5.040	267785938.702623
5.041	267823067.388899
5.042	267861655.532815
5.043	267902078.866201
5.044	267944615.945931
5.045	267989437.147447
5.046	268036599.765009
5.047	268086049.077623
5.048	268137624.871886
5.049	268191072.637313
5.050	268246058.465445
5.051	268302186.608126
5.052	268359018.653213
5.053	268416093.369812
5.054	268472946.404956
5.055	268529129.162868
5.056	268584226.348391
5.057	268637871.773934
5.058	268689762.105796
5.059	268739668.268108
5.060	268787444.224183
5.061	268833032.840758
5.062	268876468.521055
5.063	268917876.331655
5.064	268957467.365106
5.065	268995530.220569
5.066	269032418.652132
5.067	269068535.646701
5.068	269104314.470689
5.069	269140197.475157
5.070	269176613.707819
5.071	269213956.563034
5.072	269252562.811881
5.073	269292694.350160
5.074	269334523.889877
5.075	269378125.598362
5.076	269423471.351190
5.077	269470432.885363
5.078	269518789.699717
5.079	269568242.139482
5.080	269618428.722513
5.081	269668946.487923
5.082	269719372.971392
5.083	269769288.352316
5.084	269818296.408476
5.085	269866043.086661
5.086	269912231.766781
5.087	269956634.622499
5.088	269999099.807157
5.089	270039554.513430
5.090	270078004.214019
5.091	270114528.564419
5.092	270149274.573607
5.093	270182447.657404
5.094	270214301.151938
5.095	270245124.783549
5.096	270275232.483590
5.097	270304949.826611
5.098	270334601.312142
5.099	270364497.683627
5.100	270394923.494158
5.101	270426125.198907
5.102	270458300.149244
5.103	270491586.959900
5.104	270526057.805554
5.105	270561713.230879
5.106	270598480.043598
5.107	270636212.752792
5.108	270674698.827169
5.109	270713667.813432
5.110	270752804.056037
5.111	270791762.457727
5.112	270830186.430769
5.113	270867726.954650
5.114	270904061.503302
5.115	270938911.568208
5.116	270972057.566474
5.117	271003350.111849
5.118	271032716.905630
5.119	271060164.851001
5.120	271085777.379555
5.121	271109707.344375
5.122	271132166.165432
5.123	271153410.160772
5.124	271173725.148655
5.125	271193410.449184
5.126	271212763.337629
5.127	271232064.856510
5.128	271251567.660926
5.129	271271486.317225
5.130	271291990.225074
5.131	271313199.104849
5.132	271335180.819792
5.133	271357951.214705
5.134	271381475.612501
5.135	271405671.662665
5.136	271430413.301859
5.137	271455535.699069
5.138	271480841.159105
5.139	271506106.011844
5.140	271531088.551834
5.141	271555538.042151
5.142	271579204.707247
5.143	271601850.497417
5.144	271623260.240102
5.145	271643252.629790
5.146	271661690.375140
5.147	271678488.747116
5.148	271693621.770409
5.149	271707125.393441
5.150	271719097.143549
5.151	271729692.038204
5.152	271739114.811343
5.153	271747608.837508
5.154	271755442.438348
5.155	271762893.501857
5.156	271770233.516001
5.157	271777712.170000
5.158	271785543.635245
5.159	271793895.479450
5.160	271802880.919246
5.161	271812554.813114
5.162	271822913.461482
5.163	271833897.955863
5.164	271845400.552251
5.165	271857273.331746
5.166	271869338.303348
5.167	271881398.109719
5.168	271893246.551682
5.169	271904678.315816
5.170	271915497.480880
5.171	271925524.586484
5.172	271934602.245697
5.173	271942599.432524
5.174	271949414.674311
5.175	271954978.382751
5.176	271959254.538996
5.177	271962241.830055
5.178	271963974.227640
5.179	271964520.867569
5.180	271963984.985613
5.181	271962501.620952
5.182	271960233.810301
5.183	271957367.069363
5.184	271954102.116225
5.185	271950645.974478
5.186	271947201.818856
5.187	271943958.121845
5.188	271941077.842331
5.189	271938688.470004
5.190	271936873.790944
5.191	271935668.132576
5.192	271935053.688449
5.193	271934961.267194
5.194	271935274.514547
5.195	271935837.351534
5.196	271936464.060262
5.197	271936951.219759
5.198	271937090.530659
5.199	271936681.514461
5.200	271935543.100564
5.201	271933523.282586
5.202	271930506.240366
5.203	271926416.594023
5.204	271921220.746471
5.205	271914925.553400
5.206	271907574.766437
5.207	271899243.849453
5.208	271890033.828627
5.209	271880064.814715
5.210	271869469.714530
5.211	271858388.515821
5.212	271846963.335821
5.213	271835334.236671
5.214	271823635.665247
5.215	271811993.291335
5.216	271800520.971194
5.217	271789317.628453
5.218	271778463.931600
5.219	271768018.795630
5.220	271758015.894383
5.221	271748460.521187
5.222	271739327.225806
5.223	271730558.703927
5.224	271722066.389392
5.225	271713733.071153
5.226	271705417.689042
5.227	271696962.231696
5.228	271688200.414885
5.229	271678967.594809
5.230	271669111.173266
5.231	271658500.647919
5.232	271647036.440666
5.233	271634656.709079
5.234	271621341.515129
5.235	271607113.973137
5.236	271592038.278232
5.237	271576214.823214
5.238	271559772.883023
5.239	271542861.567341
5.240	271525639.883848
5.241	271508266.788883
5.242	271490892.056627
5.243	271473648.642946
5.244	271456647.013691
5.245	271439971.659609
5.246	271423679.757764
5.247	271407801.732331
5.248	271392343.266314
5.249	271377288.260813
5.250	271362602.205705
5.251	271348235.495776
5.252	271334126.365911
5.253	271320203.270530
5.254	271306386.737524
5.255	271292590.862015
5.256	271278724.735811
5.257	271264694.143631
5.258	271250403.839690
5.259	271235760.624752
5.260	271220677.289274
5.261	271205077.308983
5.262	271188899.990499
5.263	271172105.608076
5.264	271154679.963416
5.265	271136637.768720
5.266	271118024.307945
5.267	271098914.959283
5.268	271079412.368949
5.269	271059641.310676
5.270	271039741.517405
5.271	271019859.023051
5.272	271000136.729346
5.273	270980705.024453
5.274	270961673.304600
5.275	270943123.155663
5.276	270925103.800126
5.277	270907630.168868
5.278	270890683.681010
5.279	270874215.542134
5.280	270858152.118952
5.281	270842401.747774
5.282	270826862.246938
5.283	270811428.369666
5.284	270795998.516698
5.285	270780480.184933
5.286	270764793.830507
5.287	270748875.056503
5.288	270732675.261561
5.289	270716161.063021
5.290	270699312.927423
5.291	270682123.495158
5.292	270664596.032320
5.293	270646743.348651
5.294	270628587.360824
5.295	270610159.284612
5.296	270591500.272074
5.297	270572662.174757
5.298	270553708.003319
5.299	270534711.670717
5.300	270515756.654717
5.301	270496933.360346
5.302	270478335.140517
5.303	270460053.154565
5.304	270442170.436382
5.305	270424755.718625
5.306	270407857.656738
5.307	270391500.124896
5.308	270375679.183071
5.309	270360362.163914
5.310	270345489.123030
5.311	270330976.633472
5.312	270316723.639891
5.313	270302618.864570
5.314	270288549.064623
5.315	270274407.354466
5.316	270260100.792500
5.317	270245556.532314
5.318	270230726.005261
5.319	270215586.834152
5.320	270200142.432835
5.321	270184419.517833
5.322	270168463.966231
5.323	270152335.609812
5.324	270136102.631681
5.325	270119836.213903
5.326	270103605.983318
5.327	270087476.636326
5.328	270071505.919169
5.329	270055743.914397
5.330	270040233.402756
5.331	270025010.905448
5.332	270010107.950382
5.333	269995552.104161
5.334	269981367.392015
5.335	269967573.876291
5.336	269954186.335719
5.337	269941212.193061
5.338	269928649.014876
5.339	269916482.027589
5.340	269904682.160809
5.341	269893205.103596
5.342	269881991.773922
5.343	269870970.406422
5.344	269860060.284762
5.345	269849176.899641
5.346	269838238.097988
5.347	269827170.634366
5.348	269815916.433135
5.349	269804437.863129
5.350	269792721.417130
5.351	269780779.336989
5.352	269768648.963216
5.353	269756389.834429
5.354	269744078.827447
5.355	269731803.844468
5.356	269719656.715539
5.357	269707726.064314
5.358	269696090.863453
5.359	269684815.309501
5.360	269673945.460588
5.361	269663507.852948
5.362	269653510.061179
5.363	269643942.944829
5.364	269634784.118446
5.365	269626002.077511
5.366	269617560.376083
5.367	269609421.292070
5.368	269601548.564615
5.369	269593908.944876
5.370	269586472.531618
5.371	269579212.054549
5.372	269572101.451988
5.373	269565114.188977
5.374	269558221.805881
5.375	269551393.146260
5.376	269544594.587537
5.377	269537791.432135
5.378	269530950.406973
5.379	269524043.021247
5.380	269517049.357482
5.381	269509961.758407
5.382	269502787.833493
5.383	269495552.261333
5.384	269488296.983494
5.385	269481079.584497
5.386	269473969.870187
5.387	269467044.905307
5.388	269460382.972428
5.389	269454057.079893
5.390	269448128.717564
5.391	269442642.552676
5.392	269437622.667175
5.393	269433070.751296
5.394	269428966.443201
5.395	269425269.753253
5.396	269421925.263797
5.397	269418867.584899
5.398	269416027.421739
5.399	269413337.559639
5.400	269410738.094360
5.401	269408180.381554
5.402	269405629.358925
5.403	269403064.120111
5.404	269400476.858265
5.405	269397870.505002
5.406	269395255.548896
5.407	269392646.592610
5.408	269390059.208942
5.409	269387507.575266
5.410	269385003.208129
5.411	269382554.923735
5.412	269380169.938541
5.413	269377855.832505
5.414	269375622.942859
5.415	269373486.678880
5.416	269371469.246173
5.417	269369600.346465
5.418	269367916.572324
5.419	269366459.410968
5.420	269365271.991784
5.421	269364394.905178
5.422	269363861.610931
5.423	269363694.015803
5.424	269363898.844361
5.425	269364465.333686
5.426	269365364.648244
5.427	269366551.195618
5.428	269367965.788892
5.429	269369540.365365
5.430	269371203.757013
5.431	269372887.878381
5.432	269374533.639446
5.433	269376095.899156
5.434	269377546.920491
5.435	269378877.966870
5.436	269380098.892287
5.437	269381235.854369
5.438	269382327.492632
5.439	269383420.093763
5.440	269384562.380630
5.441	269385800.578490
5.442	269387174.340276
5.443	269388713.979079
5.444	269390439.253285
5.445	269392359.711994
5.446	269394476.406196
5.447	269396784.564687
5.448	269399276.729332
5.449	269401945.781519
5.450	269404787.342617
5.451	269407801.146078
5.452	269410991.148381
5.453	269414364.362483
5.454	269417928.607839
5.455	269421689.544357
5.456	269425647.500701
5.457	269429794.643482
5.458	269434113.020114
5.459	269438573.880133
5.460	269443138.512004
5.461	269447760.628412
5.462	269452390.084623
5.463	269456977.530494
5.464	269461479.440023
5.465	269465862.882010
5.466	269470109.410799
5.467	269474217.543841
5.468	269478203.466751
5.469	269482099.827683
5.470	269485952.721448
5.471	269489817.194500
5.472	269493751.797406
5.473	269497812.830001
5.474	269502048.952389
5.475	269506496.798336
5.476	269511178.079032
5.477	269516098.469333
5.478	269521248.346040
5.479	269526605.186686
5.480	269532137.248676
5.481	269537807.976073
5.482	269543580.524824
5.483	269549421.787110
5.484	269555305.408530
5.485	269561213.445769
5.486	269567136.520643
5.487	269573072.557850
5.488	269579024.397431
5.489	269584996.728699
5.490	269590992.901933
5.491	269597012.160964
5.492	269603047.787267
5.493	269609086.494555
5.494	269615109.213101
5.495	269621093.190204
5.496	269627015.124775
5.497	269632854.876145
5.498	269638599.198733
5.499	269644244.911272
5.500	269649800.982560
5.501	269655289.152423
5.502	269660742.897640
5.503	269666204.785386
5.504	269671722.477389
5.505	269677343.841104
5.506	269683111.773472
5.507	269689059.377230
5.508	269695206.112215
5.509	269701555.412661
5.510	269708094.097280
5.511	269714793.647943
5.512	269721613.209350
5.513	269728503.929023
5.514	269735414.083481
5.515	269742294.362771
5.516	269749102.644028
5.517	269755807.686982
5.518	269762391.325699
5.519	269768848.943487
5.520	269775188.251813
5.521	269781426.624237
5.522	269787587.418352
5.523	269793695.847597
5.524	269799775.012439
5.525	269805842.648501
5.526	269811909.046165
5.527	269817976.389917
5.528	269824039.567677
5.529	269830088.271413
5.530	269836110.014074
5.531	269842093.562810
5.532	269848032.213372
5.533	269853926.355275
5.534	269859784.894373
5.535	269865625.250280
5.536	269871471.874541
5.537	269877353.444531
5.538	269883299.092075
5.539	269889334.188190
5.540	269895476.280701
5.541	269901731.771550
5.542	269908093.840891
5.543	269914541.965676
5.544	269921043.162527
5.545	269927554.849636
5.546	269934029.013837
5.547	269940417.169755
5.548	269946675.493472
5.549	269952769.477108
5.550	269958677.518104
5.551	269964392.991028
5.552	269969924.534945
5.553	269975294.547845
5.554	269980536.101219
5.555	269985688.692702
5.556	269990793.399594
5.557	269995888.084210
5.558	270001003.259420
5.559	270006159.134397
5.560	270011364.189471
5.561	270016615.405011
5.562	270021900.043907
5.563	270027198.661426
5.564	270032488.875317
5.565	270037749.297337
5.566	270042963.049460
5.567	270048120.337756
5.568	270053219.722323
5.569	270058267.898712
5.570	270063278.049054
5.571	270068267.026679
5.572	270073251.813648
5.573	270078245.798770
5.574	270083255.464800
5.575	270088278.013341
5.576	270093300.326891
5.577	270098299.476523
5.578	270103244.762417
5.579	270108101.049288
5.580	270112832.970299
5.581	270117409.436588
5.582	270121807.832483
5.583	270126017.306001
5.584	270130040.687792
5.585	270133894.735199
5.586	270137608.643081
5.587	270141220.969113
5.588	270144775.368023
5.589	270148315.666091
5.590	270151880.911600
5.591	270155501.036718
5.592	270159193.684796
5.593	270162962.604345
5.594	270166797.785895
5.595	270170677.300172
5.596	270174570.559460
5.597	270178442.534511
5.598	270182258.340636
5.599	270185987.567678
5.600	270189607.773723
5.601	270193106.690663
5.602	270196482.871473
5.603	270199744.752387
5.604	270202908.302931
5.605	270205993.647824
5.606	270209021.197961
5.607	270212007.872150
5.608	270214963.973925
5.609	270217891.212989
5.610	270220782.153025
5.611	270223621.184792
5.612	270226386.882437
5.613	270229055.406365
5.614	270231604.445319
5.615	270234017.120832
5.616	270236285.261597
5.617	270238411.546383
5.618	270240410.165816
5.619	270242305.860672
5.620	270244131.429408
5.621	270245923.997864
5.622	270247720.549549
5.623	270249553.300072
5.624	270251445.548785
5.625	270253408.570890
5.626	270255439.986966
5.627	270257523.841294
5.628	270259632.391284
5.629	270261729.393228
5.630	270263774.435614
5.631	270265727.769455
5.632	270267554.980703
5.633	270269230.907541
5.634	270270742.288326
5.635	270272088.816521
5.636	270273282.482767
5.637	270274345.341341
5.638	270275306.035604
5.639	270276195.580754
5.640	270277043.015147
5.641	270277871.516064
5.642	270278695.532653
5.643	270279519.303349
5.644	270280336.947942
5.645	270281134.091752
5.646	270281890.750608
5.647	270282585.036992
5.648	270283197.119216
5.649	270283712.846607
5.650	270284126.489958
5.651	270284442.177528
5.652	270284673.810972
5.653	270284843.436642
5.654	270284978.306465
5.655	270285107.030861
5.656	270285255.367256
5.657	270285442.252599
5.658	270285676.661220
5.659	270285955.746782
5.660	270286264.573440
5.661	270286577.500059
5.662	270286861.062316
5.663	270287077.983574
5.664	270287191.791624
5.665	270287171.412223
5.666	270286995.130798
5.667	270286653.380560
5.668	270286149.981272
5.669	270285501.659920
5.670	270284735.913820
5.671	270283887.518933
5.672	270282994.147874
5.673	270282091.688192
5.674	270281209.900883
5.675	270280368.991562
5.676	270279577.545183
5.677	270278832.080311
5.678	270278118.252591
5.679	270277413.511429
5.680	270276690.810904
5.681	270275922.829036
5.682	270275086.087820
5.683	270274164.392543
5.684	270273151.100350
5.685	270272049.908549
5.686	270270874.061940
5.687	270269644.111707
5.688	270268384.557693
5.689	270267119.876473
5.690	270265870.523351
5.691	270264649.494865
5.692	270263459.966295
5.693	270262294.365702
5.694	270261135.041962
5.695	270259956.449047
5.696	270258728.559082
5.697	270257421.032188
5.698	270256007.564561
5.699	270254469.800203
5.700	270252800.246732
5.701	270251003.775380
5.702	270249097.473098
5.703	270247108.846432
5.704	270245072.602964
5.705	270243026.435008
5.706	270241006.373311
5.707	270239042.328554
5.708	270237154.435402
5.709	270235350.676867
5.710	270233626.116306
5.711	270231963.831135
5.712	270230337.412437
5.713	270228714.675949
5.714	270227062.067122
5.715	270225349.154398
5.716	270223552.598175
5.717	270221659.050184
5.718	270219666.602157
5.719	270217584.602569
5.720	270215431.900622
5.721	270213233.773846
5.722	270211018.007069
5.723	270208810.685584
5.724	270206632.315757
5.725	270204494.823936
5.726	270202399.868220
5.727	270200338.701222
5.728	270198293.604709
5.729	270196240.679490
5.730	270194153.591230
5.731	270192007.732749
5.732	270189784.193570
5.733	270187472.956023
5.734	270185074.859171
5.735	270182602.019210
5.736	270180076.627354
5.737	270177528.283241
5.738	270174990.214667
5.739	270172494.898465
5.740	270170069.695907
5.741	270167733.105348
5.742	270165492.161628
5.743	270163341.349227
5.744	270161263.193494
5.745	270159230.462049
5.746	270157209.676541
5.747	270155165.471835
5.748	270153065.191543
5.749	270150883.115165
5.750	270148603.728938
5.751	270146223.605920
5.752	270143751.649623
5.753	270141207.677332
5.754	270138619.548256
5.755	270136019.256402
5.756	270133438.530355
5.757	270130904.554262
5.758	270128436.412276
5.759	270126042.734687
5.760	270123720.874643
5.761	270121457.706796
5.762	270119231.923954
5.763	270117017.480605
5.764	270114787.697637
5.765	270112519.415658
5.766	270110196.610156
5.767	270107812.943458
5.768	270105372.879935
5.769	270102891.210257
5.770	270100391.043077
5.771	270097900.541665
5.772	270095448.881241
5.773	270093061.989186
5.774	270090758.683801
5.775	270088547.768023
5.776	270086426.497290
5.777	270084380.659096
5.778	270082386.267320
5.779	270080412.650779
5.780	270078426.515016
5.781	270076396.421308
5.782	270074297.067431
5.783	270072112.772027
5.784	270069839.683652
5.785	270067486.397240
5.786	270065072.894767
5.787	270062627.956266
5.788	270060185.388526
5.789	270057779.592273
5.790	270055441.080150
5.791	270053192.555956
5.792	270051046.090349
5.793	270049001.779313
5.794	270047048.057301
5.795	270045163.603914
5.796	270043320.570617
5.797	270041488.665654
5.798	270039639.513327
5.799	270037750.679056
5.800	270035808.791117
5.801	270033811.322855
5.802	270031766.800554
5.803	270029693.410032
5.804	270027616.210951
5.805	270025563.360720
5.806	270023561.899203
5.807	270021633.691516
5.808	270019792.116756
5.809	270018039.978004
5.810	270016368.941203
5.811	270014760.585122
5.812	270013188.930307
5.813	270011624.088234
5.814	270010036.512949
5.815	270008401.273681
5.816	270006701.721496
5.817	270004932.047242
5.818	270003098.343859
5.819	270001218.027295
5.820	269999317.680469
5.821	269997429.609035
5.822	269995587.578181
5.823	269993822.321971
5.824	269992157.443971
5.825	269990606.274497
5.826	269989170.118053
5.827	269987838.137505
5.828	269986588.888829
5.829	269985393.285514
5.830	269984218.591028
5.831	269983032.874428
5.832	269981809.314437
5.833	269980529.757523
5.834	269979187.041266
5.835	269977785.767770
5.836	269976341.431699
5.837	269974878.032021
5.838	269973424.519138
5.839	269972010.579094
5.840	269970662.358179
5.841	269969398.730198
5.842	269968228.635194
5.843	269967149.862891
5.844	269966149.447844
5.845	269965205.622085
5.846	269964291.037281
5.847	269963376.801268
5.848	269962436.752299
5.849	269961451.350406
5.850	269960410.649724
5.851	269959315.901756
5.852	269958179.564178
5.853	269957023.716337
5.854	269955877.075584
5.855	269954771.048570
5.856	269953735.351453
5.857	269952793.827573
5.858	269951961.039115
5.859	269951240.122179
5.860	269950622.212557
5.861	269950087.519983
5.862	269949607.918310
5.863	269949150.697213
5.864	269948682.948304
5.865	269948175.984572
5.866	269947609.182399
5.867	269946972.715048
5.868	269946268.797507
5.869	269945511.275939
5.870	269944723.622027
5.871	269943935.618134
5.872	269943179.198327
5.873	269942484.021339
5.874	269941873.403389
5.875	269941361.165692
5.876	269940949.837911
5.877	269940630.472944
5.878	269940384.066503
5.879	269940184.394403
5.880	269940001.851686
5.881	269939807.752585
5.882	269939578.469245
5.883	269939298.832769
5.884	269938964.311377
5.885	269938581.654301
5.886	269938167.915740
5.887	269937747.995443
5.888	269937351.040176
5.889	269937006.221630
5.890	269936738.487160
5.891	269936564.882082
5.892	269936491.971597
5.893	269936514.738767
5.894	269936617.107600
5.895	269936774.035363
5.896	269936954.883015
5.897	269937127.600240
5.898	269937263.132394
5.899	269937339.445095
5.900	269937344.591507
5.901	269937278.398052
5.902	269937152.531482
5.903	269936988.923797
5.904	269936816.791392
5.905	269936668.639573
5.906	269936575.818224
5.907	269936564.247558
5.908	269936650.903187
5.909	269936841.546463
5.910	269937130.011837
5.911	269937499.154559
5.912	269937923.308986
5.913	269938371.918936
5.914	269938813.821277
5.915	269939221.584151
5.916	269939575.291471
5.917	269939865.240742
5.918	269940093.187124
5.919	269940271.956476
5.920	269940423.488763
5.921	269940575.596013
5.922	269940757.896599
5.923	269940997.495794
5.924	269941315.036953
5.925	269941721.669440
5.926	269942217.375774
5.927	269942790.894018
5.928	269943421.241309
5.929	269944080.635511
5.930	269944738.396570
5.931	269945365.283279
5.932	269945937.652020
5.933	269946440.843412
5.934	269946871.324112
5.935	269947237.277530
5.936	269947557.549540
5.937	269947859.095055
5.938	269948173.276480
5.939	269948531.535171
5.940	269948961.026421
5.941	269949480.840554
5.942	269950099.327630
5.943	269950812.908912
5.944	269951606.536263
5.945	269952455.739377
5.946	269953329.971314
5.947	269954196.793941
5.948	269955026.308290
5.949	269955795.217343
5.950	269956489.960521
5.951	269957108.475631
5.952	269957660.354587
5.953	269958165.371922
5.954	269958650.594031
5.955	269959146.490184
5.956	269959682.579456
5.957	269960283.237629
5.958	269960964.247551
5.959	269961730.578676
5.960	269962575.707587
5.961	269963482.575613
5.962	269964426.033705
5.963	269965376.441940
5.964	269966303.906817
5.965	269967182.551421
5.966	269967994.222912
5.967	269968731.108667
5.968	269969396.881109
5.969	269970006.225269
5.970	269970582.795278
5.971	269971155.894230
5.972	269971756.339317
5.973	269972412.092732
5.974	269973144.271634
5.975	269973964.105870
5.976	269974871.263909
5.977	269975853.794251
5.978	269976889.689005
5.979	269977949.856418
5.980	269979002.089421
5.981	269980015.477384
5.982	269980964.643129
5.983	269981833.215464
5.984	269982616.049781
5.985	269983319.895948
5.986	269983962.405968
5.987	269984569.635699
5.988	269985172.387636
5.989	269985801.897568
5.990	269986485.483420
5.991	269987242.750086
5.992	269988082.887762
5.993	269989003.442107
5.994	269989990.718397
5.995	269991021.762866
5.996	269992067.640891
5.997	269993097.540326
5.998	269994083.135240
5.999	269995002.574147
6	269995843.548534
6.001	269996605.002597
6.002	269997297.247301
6.003	269997940.459420
6.004	269998561.780791
6.005	269999191.431875
6.006	269999858.376159
6.007	270000586.160836
6.008	270001389.509098
6.009	270002272.161214
6.010	270003226.254782
6.011	270004233.344272
6.012	270005266.920089
6.013	270006296.075662
6.014	270007289.800189
6.015	270008221.302782
6.016	270009071.769099
6.017	270009833.000429
6.018	270010508.582697
6.019	270011113.409509
6.020	270011671.635659
6.021	270012213.329295
6.022	270012770.301316
6.023	270013371.686710
6.024	270014039.908424
6.025	270014787.568838
6.026	270015615.716481
6.027	270016513.725815
6.028	270017460.802995
6.029	270018428.905661
6.030	270019386.669951
6.031	270020303.787959
6.032	270021155.222890
6.033	270021924.671315
6.034	270022606.793887
6.035	270023207.892622
6.036	270023744.950912
6.037	270024243.172879
6.038	270024732.369384
6.039	270025242.700442
6.040	270025800.376407
6.041	270026423.920437
6.042	270027121.520595
6.043	270027889.852997
6.044	270028714.527736
6.045	270029572.102685
6.046	270030433.385077
6.047	270031267.553821
6.048	270032046.515608
6.049	270032748.889349
6.050	270033363.053104
6.051	270033888.819823
6.052	270034337.515542
6.053	270034730.430374
6.054	270035095.872280
6.055	270035465.223854
6.056	270035868.562167
6.057	270036330.447810
6.058	270036866.478608
6.059	270037481.094453
6.060	270038166.929605
6.061	270038905.819846
6.062	270039671.314173
6.063	270040432.342375
6.064	270041157.527999
6.065	270041819.536114
6.066	270042398.856836
6.067	270042886.487737
6.068	270043285.144994
6.069	270043608.834713
6.070	270043880.848957
6.071	270044130.463098
6.072	270044388.804631
6.073	270044684.474991
6.074	270045039.535295
6.075	270045466.416328
6.076	270045966.200222
6.077	270046528.495384
6.078	270047132.934045
6.079	270047752.076579
6.080	270048355.308729
6.081	270048913.185996
6.082	270049401.613656
6.083	270049805.268668
6.084	270050119.783705
6.085	270050352.385177
6.086	270050520.895842
6.087	270050651.240285
6.088	270050773.802386
6.089	270050919.145365
6.090	270051113.701549
6.091	270051376.030349
6.092	270051714.179623
6.093	270052124.514868
6.094	270052592.188787
6.095	270053093.186241
6.096	270053597.655390
6.097	270054074.063544
6.098	270054493.594386
6.099	270054834.169434
6.100	270055083.530967
6.101	270055240.953413
6.102	270055317.342850
6.103	270055333.717177
6.104	270055318.268852
6.105	270055302.432550
6.106	270055316.501121
6.107	270055385.409972
6.108	270055525.273000
6.109	270055741.163487
6.110	270056026.440974
6.111	270056363.725972
6.112	270056727.377878
6.113	270057087.128575
6.114	270057412.360381
6.115	270057676.422329
6.116	270057860.386327
6.117	270057955.708470
6.118	270057965.421945
6.119	270057903.700791
6.120	270057793.850923
6.121	270057665.012132
6.122	270057548.042463
6.123	270057471.154338
6.124	270057455.922676
6.125	270057514.226989
6.126	270057646.555686
6.127	270057841.919588
6.128	270058079.377663
6.129	270058330.969270
6.130	270058565.641280
6.131	270058753.615298
6.132	270058870.580300
6.133	270058901.130302
6.134	270058840.952121
6.135	270058697.461927
6.136	270058488.800024
6.137	270058241.320896
6.138	270057985.932946
6.139	270057753.797940
6.140	270057571.990330
6.141	270057459.730861
6.142	270057425.717019
6.143	270057466.926588
6.144	270057569.060970
6.145	270057708.564593
6.146	270057855.940780
6.147	270057979.896748
6.148	270058051.730303
6.149	270058049.353811
6.150	270057960.373600
6.151	270057783.819962
6.152	270057530.259134
6.153	270057220.289349
6.154	270056881.631965
6.155	270056545.220895
6.156	270056240.844996
6.157	270055992.958662
6.158	270055817.242345
6.159	270055718.402112
6.160	270055689.517662
6.161	270055713.032174
6.162	270055763.236610
6.163	270055809.906674
6.164	270055822.580477
6.165	270055774.867198
6.166	270055648.189024
6.167	270055434.429485
6.168	270055137.108314
6.169	270054770.917882
6.170	270054359.692501
6.171	270053933.092873
6.172	270053522.460539
6.173	270053156.434964
6.174	270052856.945867
6.175	270052636.140060
6.176	270052494.677579
6.177	270052421.634205
6.178	270052396.031507
6.179	270052389.774122
6.180	270052371.580257
6.181	270052311.366713
6.182	270052184.457733
6.183	270051975.038581
6.184	270051678.364663
6.185	270051301.421185
6.186	270050861.938852
6.187	270050385.903942
6.188	270049903.915265
6.189	270049446.894125
6.190	270049041.760698
6.191	270048707.673361
6.192	270048453.359104
6.193	270048275.915364
6.194	270048161.248035
6.195	270048086.083754
6.196	270048021.266167
6.197	270047935.887509
6.198	270047801.659956
6.199	270047596.910786
6.200	270047309.655240
6.201	270046939.298601
6.202	270046496.735094
6.203	270046002.830339
6.204	270045485.498369
6.205	270044975.784884
6.206	270044503.505632
6.207	270044093.055098
6.208	270043759.974210
6.209	270043508.755229
6.210	270043332.202935
6.211	270043212.435839
6.212	270043123.387225
6.213	270043034.459910
6.214	270042914.818467
6.215	270042737.720362
6.216	270042484.273348
6.217	270042146.092589
6.218	270041726.488270
6.219	270041240.016402
6.220	270040710.450976
6.221	270040167.465152
6.222	270039642.488153
6.223	270039164.319395
6.224	270038755.107172
6.225	270038427.264111
6.226	270038181.752130
6.227	270038007.971689
6.228	270037885.272193
6.229	270037785.870648
6.230	270037678.774857
6.231	270037534.151075
6.232	270037327.517995
6.233	270037043.194747
6.234	270036676.503945
6.235	270036234.425521
6.236	270035734.617163
6.237	270035202.922622
6.238	270034669.740567
6.239	270034165.742973
6.240	270033717.561030
6.241	270033344.037727
6.242	270033053.574723
6.243	270032842.947362
6.244	270032697.757048
6.245	270032594.455158
6.246	270032503.653480
6.247	270032394.264048
6.248	270032237.874854
6.249	270032012.755823
6.250	270031706.924062
6.251	270031319.848680
6.252	270030862.544578
6.253	270030356.046112
6.254	270029828.475183
6.255	270029311.113636
6.256	270028834.028142
6.257	270028421.866580
6.258	270028090.409965
6.259	270027844.370586
6.260	270027676.738805
6.261	270027569.772181
6.262	270027497.493480
6.263	270027429.337946
6.264	270027334.448165
6.265	270027185.999426
6.266	270026964.961463
6.267	270026662.764310
6.268	270026282.495306
6.269	270025838.453416
6.270	270025354.136364
6.271	270024858.934687
6.272	270024383.999756
6.273	270023957.868787
6.274	270023602.452827
6.275	270023329.964927
6.276	270023141.211638
6.277	270023025.484239
6.278	270022962.075934
6.279	270022923.201355
6.280	270022877.915108
6.281	270022796.474463
6.282	270022654.527827
6.283	270022436.559316
6.284	270022138.075582
6.285	270021766.253143
6.286	270021338.943467
6.287	270020882.178694
6.288	270020426.521442
6.289	270020002.781223
6.290	270019637.690032
6.291	270019350.147395
6.292	270019148.566385
6.293	270019029.685587
6.294	270018979.023265
6.295	270018972.902771
6.296	270018981.772112
6.297	270018974.344360
6.298	270018921.985158
6.299	270018802.726169
6.300	270018604.344119
6.301	270018326.070587
6.302	270017978.697143
6.303	270017583.056821
6.304	270017167.102924
6.305	270016761.983856
6.306	270016397.673431
6.307	270016098.769891
6.308	270015881.048505
6.309	270015749.256650
6.310	270015696.456263
6.311	270015705.009127
6.312	270015749.069130
6.313	270015798.219260
6.314	270015821.754631
6.315	270015793.005778
6.316	270015693.088231
6.317	270015513.560607
6.318	270015257.613260
6.319	270014939.617496
6.320	270014583.108199
6.321	270014217.474925
6.322	270013873.828857
6.323	270013580.627145
6.324	270013359.667998
6.325	270013223.020435
6.326	270013171.318692
6.327	270013193.664636
6.328	270013269.151023
6.329	270013369.789294
6.330	270013464.435846
6.331	270013523.161396
6.332	270013521.451048
6.333	270013443.646031
6.334	270013285.143944
6.335	270013053.046831
6.336	270012765.166209
6.337	270012447.527758
6.338	270012130.724594
6.339	270011845.625644
6.340	270011619.047499
6.341	270011469.997406
6.342	270011407.005630
6.343	270011426.940327
6.344	270011515.445023
6.345	270011648.957923
6.346	270011798.028583
6.347	270011931.455168
6.348	270012020.658182
6.349	270012043.695484
6.350	270011988.335040
6.351	270011853.773460
6.352	270011650.735428
6.353	270011399.954779
6.354	270011129.260500
6.355	270010869.658065
6.356	270010650.964511
6.357	270010497.611559
6.358	270010425.205192
6.359	270010438.330122
6.360	270010529.898469
6.361	270010682.139390
6.362	270010869.092433
6.363	270011060.253511
6.364	270011224.862909
6.365	270011336.221560
6.366	270011375.446639
6.367	270011334.124097
6.368	270011215.498449
6.369	270011034.014477
6.370	270010813.298336
6.371	270010582.841190
6.372	270010373.859793
6.373	270010214.914991
6.374	270010127.903603
6.375	270010124.978324
6.376	270010206.841260
6.377	270010362.640305
6.378	270010571.489458
6.379	270010805.396399
6.380	270011033.186643
6.381	270011224.874195
6.382	270011355.864535
6.383	270011410.399609
6.384	270011383.759817
6.385	270011282.919636
6.386	270011125.557668
6.387	270010937.566083
6.388	270010749.406326
6.389	270010591.826918
6.390	270010491.541452
6.391	270010467.471349
6.392	270010528.081607
6.393	270010670.200000
6.394	270010879.452458
6.395	270011132.287612
6.396	270011399.286153
6.397	270011649.293295
6.398	270011853.799260
6.399	270011990.942194
6.400	270012048.582352
6.401	270012026.004925
6.402	270011934.024282
6.403	270011793.459597
6.404	270011632.213373
6.405	270011481.348798
6.406	270011370.722813
6.407	270011324.787680
6.408	270011359.148844
6.409	270011478.368519
6.410	270011675.315785
6.411	270011932.155549
6.412	270012222.850513
6.413	270012516.806718
6.414	270012783.163258
6.415	270012995.116197
6.416	270013133.679459
6.417	270013190.341633
6.418	270013168.253326
6.419	270013081.781595
6.420	270012954.490658
6.421	270012815.825722
6.422	270012696.978641
6.423	270012626.504486
6.424	270012626.313720
6.425	270012708.593222
6.426	270012874.094591
6.427	270013112.029127
6.428	270013401.583666
6.429	270013714.846753
6.430	270014020.726641
6.431	270014289.317759
6.432	270014496.101410
6.433	270014625.385650
6.434	270014672.503649
6.435	270014644.466339
6.436	270014558.973207
6.437	270014441.921195
6.438	270014323.756423
6.439	270014235.197143
6.440	270014202.911060
6.441	270014245.757281
6.442	270014372.134663
6.443	270014578.791614
6.444	270014851.275804
6.445	270015165.957041
6.446	270015493.341793
6.447	270015802.210218
6.448	270016063.994578
6.449	270016256.792711
6.450	270016368.433694
6.451	270016398.191713
6.452	270016356.887465
6.453	270016265.359838
6.454	270016151.545261
6.455	270016046.558579
6.456	270015980.314356
6.457	270015977.330605
6.458	270016053.288802
6.459	270016212.825807
6.460	270016448.880297
6.461	270016743.685880
6.462	270017071.264604
6.463	270017401.071430
6.464	270017702.281390
6.465	270017948.116192
6.466	270018119.596036
6.467	270018208.200604
6.468	270018217.061968
6.469	270018160.514242
6.470	270018062.078145
6.471	270017951.147429
6.472	270017858.858320
6.473	270017813.706584
6.474	270017837.543237
6.475	270017942.500359
6.476	270018129.281140
6.477	270018387.059008
6.478	270018694.994081
6.479	270019025.157914
6.480	270019346.456942
6.481	270019628.998403
6.482	270019848.287671
6.483	270019988.669113
6.484	270020045.526262
6.485	270020025.925578
6.486	270019947.627699
6.487	270019836.594746
6.488	270019723.343049
6.489	270019638.654589
6.490	270019609.255857
6.491	270019654.061261
6.492	270019781.514687
6.493	270019988.398600
6.494	270020260.283527
6.495	270020573.551320
6.496	270020898.706456
6.497	270021204.517001
6.498	270021462.393431
6.499	270021650.401395
6.500	270021756.334925
6.501	270021779.426084
6.502	270021730.448058
6.503	270021630.200664
6.504	270021506.581932
6.505	270021390.668377
6.506	270021312.350072
6.507	270021296.129629
6.508	270021357.680905
6.509	270021501.644329
6.510	270021720.976200
6.511	270021997.938141
6.512	270022306.588225
6.513	270022616.428309
6.514	270022896.684666
6.515	270023120.634807
6.516	270023269.359314
6.517	270023334.400356
6.518	270023318.946796
6.519	270023237.387261
6.520	270023113.289627
6.521	270022976.088347
6.522	270022856.948965
6.523	270022784.389994
6.524	270022780.274692
6.525	270022856.735879
6.526	270023014.469756
6.527	270023242.632460
6.528	270023520.361492
6.529	270023819.699925
6.530	270024109.525316
6.531	270024359.912551
6.532	270024546.335792
6.533	270024653.111940
6.534	270024675.599372
6.535	270024620.849889
6.536	270024506.614196
6.537	270024358.853653
6.538	270024208.091378
6.539	270024085.128643
6.540	270024016.716278
6.541	270024021.803106
6.542	270024108.874779
6.543	270024274.759753
6.544	270024505.079705
6.545	270024776.267734
6.546	270025058.882724
6.547	270025321.742561
6.548	270025536.303200
6.549	270025680.673428
6.550	270025742.683057
6.551	270025721.591437
6.552	270025628.192450
6.553	270025483.295744
6.554	270025314.802119
6.555	270025153.784999
6.556	270025030.121830
6.557	270024968.296764
6.558	270024983.962483
6.559	270025081.736490
6.560	270025254.550755
6.561	270025484.641838
6.562	270025746.048143
6.563	270026008.251843
6.564	270026240.468907
6.565	270026415.971339
6.566	270026515.842537
6.567	270026531.632820
6.568	270026466.546128
6.569	270026334.995470
6.570	270026160.579684
6.571	270025972.766253
6.572	270025802.761334
6.573	270025679.126780
6.574	270025623.770046
6.575	270025648.867815
6.576	270025755.157350
6.577	270025931.835064
6.578	270026158.073038
6.579	270026405.946305
6.580	270026644.354977
6.581	270026843.390059
6.582	270026978.535588
6.583	270027034.112767
6.584	270027005.476274
6.585	270026899.667589
6.586	270026734.426053
6.587	270026535.694947
6.588	270026333.977781
6.589	270026160.052995
6.590	270026040.654816
6.591	270025994.713081
6.592	270026030.697589
6.593	270026145.427311
6.594	270026324.519272
6.595	270026544.409802
6.596	270026775.664636
6.597	270026987.115075
6.598	270027150.239746
6.599	270027243.169681
6.600	270027253.763509
6.601	270027181.314736
6.602	270027036.651886
6.603	270026840.619028
6.604	270026621.153638
6.605	270026409.363480
6.606	270026235.158476
6.607	270026123.051664
6.608	270026088.717538
6.609	270026136.790059
6.610	270026260.213556
6.611	270026441.233097
6.612	270026653.885815
6.613	270026867.651836
6.614	270027051.739248
6.615	270027179.407072
6.616	270027231.722072
6.617	270027200.218007
6.618	270027088.083395
6.619	270026909.714706
6.620	270026688.692921
6.621	270026454.474325
6.622	270026238.255598
6.623	270026068.593437
6.624	270025967.395594
6.625	270025946.843966
6.626	270026007.685946
6.627	270026139.134328
6.628	270026320.379547
6.629	270026523.520334
6.630	270026717.480694
6.631	270026872.380335
6.632	270026963.732516
6.633	270026975.883368
6.634	270026904.214404
6.635	270026755.790865
6.636	270026548.372407
6.637	270026307.919315
6.638	270026064.946813
6.639	270025850.241559
6.640	270025690.541389
6.641	270025604.776206
6.642	270025601.409950
6.643	270025677.252694
6.644	270025817.909682
6.645	270025999.802688
6.646	270026193.480183
6.647	270026367.757364
6.648	270026494.097608
6.649	270026550.618788
6.650	270026525.167351
6.651	270026417.027117
6.652	270026237.021724
6.653	270026005.995481
6.654	270025751.886748
6.655	270025505.807931
6.656	270025297.680051
6.657	270025152.030328
6.658	270025084.550308
6.659	270025099.891906
6.660	270025191.020337
6.661	270025340.200442
6.662	270025521.492341
6.663	270025704.393967
6.664	270025858.129776
6.665	270025955.974458
6.666	270025979.006849
6.667	270025918.768670
6.668	270025778.450172
6.669	270025572.446399
6.670	270025324.335180
6.671	270025063.566228
6.672	270024821.324921
6.673	270024626.156197
6.674	270024499.951870
6.675	270024454.878242
6.676	270024491.670534
6.677	270024599.524900
6.678	270024757.618400
6.679	270024938.037619
6.680	270025109.697490
6.681	270025242.711566
6.682	270025312.589913
6.683	270025303.679012
6.684	270025211.363243
6.685	270025042.715494
6.686	270024815.503413
6.687	270024555.699332
6.688	270024293.831289
6.689	270024060.699907
6.690	270023883.055258
6.691	270023779.841557
6.692	270023759.534265
6.693	270023818.956230
6.694	270023943.721569
6.695	270024110.256578
6.696	270024289.114759
6.697	270024449.113269
6.698	270024561.712099
6.699	270024605.022852
6.700	270024566.884185
6.701	270024446.569619
6.702	270024254.890283
6.703	270024012.674360
6.704	270023747.846468
6.705	270023491.503305
6.706	270023273.550541
6.707	270023118.501685
6.708	270023042.034997
6.709	270023048.794257
6.710	270023131.736509
6.711	270023273.121815
6.712	270023447.008183
6.713	270023622.894597
6.714	270023770.009124
6.715	270023861.632236
6.716	270023878.849438
6.717	270023813.210282
6.718	270023667.916096
6.719	270023457.371455
6.720	270023205.162270
6.721	270022940.746717
6.722	270022695.316910
6.723	270022497.421538
6.724	270022368.956792
6.725	270022322.090372
6.726	270022357.552800
6.727	270022464.536232
6.728	270022622.211600
6.729	270022802.654660
6.730	270022974.770616
6.731	270023108.658828
6.732	270023179.815398
6.733	270023172.573751
6.734	270023082.302770
6.735	270022916.061384
6.736	270022691.604923
6.737	270022434.892278
6.738	270022176.441053
6.739	270021947.044867
6.740	270021773.448475
6.741	270021674.592342
6.742	270021658.951158
6.743	270021723.350251
6.744	270021853.404168
6.745	270022025.545222
6.746	270022210.333716
6.747	270022376.589858
6.748	270022495.779626
6.749	270022546.021391
6.750	270022515.159965
6.751	270022402.470995
6.752	270022218.765932
6.753	270021984.875765
6.754	270021728.721835
6.755	270021481.398148
6.756	270021272.803139
6.757	270021127.443707
6.758	270021060.989703
6.759	270021078.072000
6.760	270021171.634762
6.761	270021323.926534
6.762	270021508.991504
6.763	270021696.317456
6.764	270021855.118665
6.765	270021958.661178
6.766	270021988.022539
6.767	270021934.742721
6.768	270021802.013776
6.769	270021604.234729
6.770	270021364.991585
6.771	270021113.738604
6.772	270020881.665355
6.773	270020697.321090
6.774	270020582.606243
6.775	270020549.689885
6.776	270020599.306827
6.777	270020720.651729
6.778	270020892.899810
6.779	270021088.130833
6.780	270021275.250886
6.781	270021424.362149
6.782	270021510.958553
6.783	270021519.370341
6.784	270021444.962624
6.785	270021294.788625
6.786	270021086.594423
6.787	270020846.330871
6.788	270020604.505508
6.789	270020391.900355
6.790	270020235.248251
6.791	270020153.477540
6.792	270020155.051824
6.793	270020236.782504
6.794	270020384.276337
6.795	270020573.956833
6.796	270020776.373301
6.797	270020960.342966
6.798	270021097.326147
6.799	270021165.436148
6.800	270021152.515816
6.801	270021057.841216
6.802	270020892.226274
6.803	270020676.500392
6.804	270020438.588213
6.805	270020209.585561
6.806	270020019.394811
6.807	270019892.521651
6.808	270019844.636751
6.809	270019880.373932
6.810	270019992.677611
6.811	270020163.794604
6.812	270020367.766458
6.813	270020574.074801
6.814	270020751.930766
6.815	270020874.596481
6.816	270020923.137393
6.817	270020889.086223
6.818	270020775.627118
6.819	270020597.150099
6.820	270020377.226305
6.821	270020145.301299
6.822	270019932.557669
6.823	270019767.535807
6.824	270019672.124989
6.825	270019658.488734
6.826	270019727.355678
6.827	270019867.916704
6.828	270020059.344767
6.829	270020273.718010
6.830	270020479.942470
6.831	270020648.121111
6.832	270020753.748918
6.833	270020781.159183
6.834	270020725.720786
6.835	270020594.487088
6.836	270020405.206074
6.837	270020183.830608
6.838	270019960.869376
6.839	270019767.103000
6.840	270019629.263635
6.841	270019566.277112
6.842	270019586.604613
6.843	270019687.052524
6.844	270019853.221691
6.845	270020061.528144
6.846	270020282.516834
6.847	270020484.995331
6.848	270020640.417456
6.849	270020726.888150
6.850	270020732.241970
6.851	270020655.747980
6.852	270020508.210193
6.853	270020310.453392
6.854	270020090.396893
6.855	270019879.132924
6.856	270019706.559555
6.857	270019597.181574
6.858	270019566.671406
6.859	270019619.661602
6.860	270019749.097738
6.861	270019937.230118
6.862	270020158.101830
6.863	270020381.198347
6.864	270020575.731642
6.865	270020714.965785
6.866	270020779.969550
6.867	270020762.276776
6.868	270020665.071972
6.869	270020502.742251
6.870	270020298.858393
6.871	270020082.863552
6.872	270019885.936222
6.873	270019736.612664
6.874	270019656.776554
6.875	270019658.586395
6.876	270019742.766162
6.877	270019898.500331
6.878	270020104.956508
6.879	270020334.207388
6.880	270020555.153989
6.881	270020737.893273
6.882	270020857.917987
6.883	270020899.556778
6.884	270020858.175972
6.885	270020740.828407
6.886	270020565.260997
6.887	270020357.425544
6.888	270020147.831837
6.889	270019967.262996
6.890	270019842.452203
6.891	270019792.327698
6.892	270019825.353818
6.893	270019938.339097
6.894	270020116.889110
6.895	270020337.420825
6.896	270020570.482060
6.897	270020784.881876
6.898	270020952.073886
6.899	270021050.164752
6.900	270021066.987152
6.901	270021001.807544
6.902	270020865.428159
6.903	270020678.671522
6.904	270020469.451839
6.905	270020268.856755
6.906	270020106.781178
6.907	270020007.727108
6.908	270019987.358910
6.909	270020050.308376
6.910	270020189.517274
6.911	270020387.230349
6.912	270020617.490643
6.913	270020849.782919
6.914	270021053.319977
6.915	270021201.366198
6.916	270021274.991267
6.917	270021265.731034
6.918	270021176.771994
6.919	270021022.504393
6.920	270020826.503253
6.921	270020618.213102
6.922	270020428.816546
6.923	270020286.852535
6.924	270020214.209079
6.925	270020223.046699
6.926	270020314.091860
6.927	270020476.530087
6.928	270020689.527044
6.929	270020925.155352
6.930	270021152.315175
6.931	270021341.103064
6.932	270021467.009661
6.933	270021514.361289
6.934	270021478.522476
6.935	270021366.542561
6.936	270021196.167797
6.937	270020993.347196
6.938	270020788.587354
6.939	270020612.671345
6.940	270020492.330720
6.941	270020446.491759
6.942	270020483.619921
6.943	270020600.526048
6.944	270020782.815314
6.945	270021006.908144
6.946	270021243.353872
6.947	270021460.965284
6.948	270021631.199994
6.949	270021732.166999
6.950	270021751.702586
6.951	270021689.078233
6.952	270021555.098608
6.953	270021370.587523
6.954	270021163.463786
6.955	270020964.816325
6.956	270020804.540692
6.957	270020707.138366
6.958	270020688.277361
6.959	270020752.588304
6.960	270020893.012385
6.961	270021091.793640
6.962	270021322.975500
6.963	270021556.041122
6.964	270021760.201344
6.965	270021908.719559
6.966	270021982.665549
6.967	270021973.573244
6.968	270021884.629981
6.969	270021730.225714
6.970	270021533.934302
6.971	270021325.203198
6.972	270021135.216278
6.973	270020992.513210
6.974	270020918.984669
6.975	270020926.793995
6.976	270021016.668783
6.977	270021177.799078
6.978	270021389.356558
6.979	270021623.417268
6.980	270021848.883743
6.981	270022035.855498
6.982	270022159.827883
6.983	270022205.130952
6.984	270022167.128357
6.985	270022052.872945
6.986	270021880.110593
6.987	270021674.791819
6.988	270021467.425464
6.989	270021288.793681
6.990	270021165.627607
6.991	270021116.855411
6.992	270021150.939358
6.993	270021264.690466
6.994	270021443.713742
6.995	270021664.430053
6.996	270021897.389208
6.997	270022111.404058
6.998	270022277.932955
6.999	270022375.086223
7	270022390.703308
7.001	270022324.056024
7.002	270022185.952521
7.003	270021997.217608
7.004	270021785.773402
7.005	270021582.711585
7.006	270021417.930907
7.007	270021315.935802
7.008	270021292.395728
7.009	270021351.946771
7.010	270021487.531489
7.011	270021681.398425
7.012	270021907.593180
7.013	270022135.601615
7.014	270022334.636210
7.015	270022477.962234
7.016	270022546.651128
7.017	270022532.237685
7.018	270022437.909046
7.019	270022278.058255
7.020	270022076.257516
7.021	270021861.954057
7.022	270021666.330138
7.023	270021517.928950
7.024	270021438.637955
7.025	270021440.621840
7.026	270021524.610285
7.027	270021679.795134
7.028	270021885.347625
7.029	270022113.344620
7.030	270022332.692026
7.031	270022513.493108
7.032	270022631.245429
7.033	270022670.279017
7.034	270022625.962018
7.035	270022505.351026
7.036	270022326.194963
7.037	270022114.445809
7.038	270021900.614798
7.039	270021715.485189
7.040	270021585.791723
7.041	270021530.463405
7.042	270021557.966104
7.043	270021665.111575
7.044	270021837.507000
7.045	270022051.574733
7.046	270022277.865224
7.047	270022485.192204
7.048	270022645.017036
7.049	270022735.449767
7.050	270022744.327233
7.051	270022670.922788
7.052	270022526.046474
7.053	270022330.523527
7.054	270022112.273777
7.055	270021902.391861
7.056	270021730.775606
7.057	270021621.930878
7.058	270021591.529092
7.059	270021644.205553
7.060	270021772.907636
7.061	270021959.884769
7.062	270022179.183037
7.063	270022400.292656
7.064	270022592.428863
7.065	270022728.860555
7.066	270022790.661544
7.067	270022769.369795
7.068	270022668.173896
7.069	270022501.468951
7.070	270022292.829084
7.071	270022071.702781
7.072	270021869.274369
7.073	270021714.085171
7.074	270021628.024976
7.075	270021623.258695
7.076	270021700.515345
7.077	270021848.984866
7.078	270022047.841009
7.079	270022269.163249
7.080	270022481.855937
7.081	270022656.022137
7.082	270022767.158600
7.083	270022799.597847
7.084	270022748.710736
7.085	270022621.551075
7.086	270022435.871972
7.087	270022217.626564
7.088	270021997.326529
7.089	270021805.756846
7.090	270021669.653626
7.091	270021607.947992
7.092	270021629.105836
7.093	270021729.941375
7.094	270021896.063510
7.095	270022103.895219
7.096	270022323.988445
7.097	270022525.158842
7.098	270022678.865772
7.099	270022763.221893
7.100	270022766.068789
7.101	270022686.678858
7.102	270022535.862939
7.103	270022334.447310
7.104	270022110.350845
7.105	270021894.668138
7.106	270021717.297689
7.107	270021602.745481
7.108	270021566.682714
7.109	270021613.745646
7.110	270021736.880309
7.111	270021918.337225
7.112	270022132.163989
7.113	270022347.850852
7.114	270022534.614273
7.115	270022665.721650
7.116	270022722.249150
7.117	270022695.734388
7.118	270022589.367918
7.119	270022417.544044
7.120	270022203.837973
7.121	270021977.698788
7.122	270021770.311906
7.123	270021610.219808
7.124	270021519.314107
7.125	270021509.760199
7.126	270021582.289465
7.127	270021726.091659
7.128	270021920.341549
7.129	270022137.119149
7.130	270022345.330137
7.131	270022515.077081
7.132	270022621.860644
7.133	270022650.010900
7.134	270022594.897595
7.135	270022463.575582
7.136	270022273.795561
7.137	270022051.510618
7.138	270021827.231107
7.139	270021631.741130
7.140	270021491.776334
7.141	270021426.268271
7.142	270021443.682254
7.143	270021540.833255
7.144	270021703.330243
7.145	270021907.596589
7.146	270022124.186376
7.147	270022321.915983
7.148	270022472.245267
7.149	270022553.287036
7.150	270022552.881213
7.151	270022470.303853
7.152	270022316.363912
7.153	270022111.889064
7.154	270021884.800543
7.155	270021666.192430
7.156	270021485.965581
7.157	270021368.625000
7.158	270021329.841624
7.159	270021374.252215
7.160	270021494.803181
7.161	270021673.745645
7.162	270021885.126970
7.163	270022098.435418
7.164	270022282.886071
7.165	270022411.747547
7.166	270022466.092208
7.167	270022437.457804
7.168	270022329.034043
7.169	270022155.212569
7.170	270021939.570877
7.171	270021711.555450
7.172	270021502.350381
7.173	270021340.498776
7.174	270021247.892303
7.175	270021236.695115
7.176	270021307.638113
7.177	270021449.913022
7.178	270021642.696080
7.179	270021858.066103
7.180	270022064.930486
7.181	270022233.393281
7.182	270022338.954149
7.183	270022365.945880
7.184	270022309.738528
7.185	270022177.386710
7.186	270021986.640286
7.187	270021763.452618
7.188	270021538.333968
7.189	270021342.067214
7.190	270021201.390435
7.191	270021135.230448
7.192	270021152.054804
7.193	270021248.674958
7.194	270021410.699562
7.195	270021614.551394
7.196	270021830.783907
7.197	270022028.211080
7.198	270022178.292503
7.199	270022259.141597
7.200	270022258.597348
7.201	270022175.932437
7.202	270022021.956630
7.203	270021817.495991
7.204	270021590.471369
7.205	270021371.974759
7.206	270021191.906080
7.207	270021074.770529
7.208	270021036.241063
7.209	270021080.951545
7.210	270021201.849753
7.211	270021381.188763
7.212	270021593.013572
7.213	270021806.815618
7.214	270021991.811926
7.215	270022121.269448
7.216	270022176.261430
7.217	270022148.326503
7.218	270022040.653056
7.219	270021867.634078
7.220	270021652.844171
7.221	270021425.729467
7.222	270021217.474212
7.223	270021056.618726
7.224	270020965.054922
7.225	270020954.944267
7.226	270021027.014139
7.227	270021170.459353
7.228	270021364.451252
7.229	270021581.067793
7.230	270021789.217834
7.231	270021959.000700
7.232	270022065.915482
7.233	270022094.295466
7.234	270022039.509339
7.235	270021908.611241
7.236	270021719.350453
7.237	270021497.679641
7.238	270021274.110884
7.239	270021079.427050
7.240	270020940.364433
7.241	270020875.853774
7.242	270020894.358959
7.243	270020992.693963
7.244	270021156.468108
7.245	270021362.104585
7.246	270021580.152802
7.247	270021779.430431
7.248	270021931.395411
7.249	270022014.160070
7.250	270022015.561434
7.251	270021934.874158
7.252	270021782.902877
7.253	270021580.473958
7.254	270021355.508634
7.255	270021139.096427
7.256	270020961.135606
7.257	270020846.132615
7.258	270020809.756813
7.259	270020856.640177
7.260	270020979.729512
7.261	270021161.278183
7.262	270021375.334354
7.263	270021591.384546
7.264	270021778.647246
7.265	270021910.388078
7.266	270021967.683267
7.267	270021942.068979
7.268	270021836.732679
7.269	270021666.067220
7.270	270021453.646958
7.271	270021228.917721
7.272	270021023.063985
7.273	270020864.624463
7.274	270020775.488423
7.275	270020767.819678
7.276	270020842.347245
7.277	270020988.262610
7.278	270021184.739663
7.279	270021403.856297
7.280	270021614.515784
7.281	270021786.823461
7.282	270021896.272403
7.283	270021927.195779
7.284	270021874.961470
7.285	270021746.622999
7.286	270021559.930079
7.287	270021340.831783
7.288	270021119.839696
7.289	270020927.736799
7.290	270020791.256701
7.291	270020729.330192
7.292	270020750.423658
7.293	270020851.349093
7.294	270021017.713857
7.295	270021225.938660
7.296	270021446.573961
7.297	270021648.438370
7.298	270021802.988223
7.299	270021888.338258
7.300	270021892.325525
7.301	270021814.223836
7.302	270021664.840034
7.303	270021464.999395
7.304	270021242.622950
7.305	270021028.799251
7.306	270020853.424058
7.307	270020741.003972
7.308	270020707.209014
7.309	270020756.673235
7.310	270020882.342456
7.311	270021066.467948
7.312	270021283.094471
7.313	270021501.708711
7.314	270021691.526925
7.315	270021825.816325
7.316	270021885.647699
7.317	270021862.558292
7.318	270021759.737415
7.319	270021591.576417
7.320	270021381.649859
7.321	270021159.401082
7.322	270020956.014229
7.323	270020800.030640
7.324	270020713.337251
7.325	270020708.099089
7.326	270020785.044211
7.327	270020933.361611
7.328	270021132.223834
7.329	270021353.708157
7.330	270021566.722993
7.331	270021741.372621
7.332	270021853.151515
7.333	270021886.395034
7.334	270021836.470023
7.335	270021710.429278
7.336	270021526.022948
7.337	270021309.200676
7.338	270021090.470892
7.339	270020900.619435
7.340	270020766.378277
7.341	270020706.673907
7.342	270020729.971814
7.343	270020833.082608
7.344	270021001.611086
7.345	270021211.979696
7.346	270021434.739551
7.347	270021638.708432
7.348	270021795.343819
7.349	270021882.759634
7.350	270021888.794813
7.351	270021812.722040
7.352	270021665.346979
7.353	270021467.498784
7.354	270021247.093197
7.355	270021035.221659
7.356	270020861.782433
7.357	270020751.280492
7.358	270020719.384493
7.359	270020770.727304
7.360	270020898.255054
7.361	270021084.217484
7.362	270021302.658209
7.363	270021523.062209
7.364	270021714.647400
7.365	270021850.681756
7.366	270021912.235607
7.367	270021890.846971
7.368	270021789.702998
7.369	270021623.196124
7.370	270021414.899261
7.371	270021194.259303
7.372	270020992.458289
7.373	270020838.036943
7.374	270020752.886140
7.375	270020749.170687
7.376	270020827.618340
7.377	270020977.423029
7.378	270021177.757512
7.379	270021400.698951
7.380	270021615.159056
7.381	270021791.233298
7.382	270021904.418631
7.383	270021939.047233
7.384	270021890.484585
7.385	270021765.780001
7.386	270021582.681769
7.387	270021367.138445
7.388	270021149.659491
7.389	270020961.026854
7.390	270020827.970518
7.391	270020769.418703
7.392	270020793.836293
7.393	270020898.033730
7.394	270021067.618001
7.395	270021279.013539
7.396	270021502.770239
7.397	270021707.706095
7.398	270021865.284987
7.399	270021953.619124
7.400	270021960.552701
7.401	270021885.356550
7.402	270021738.842833
7.403	270021541.839078
7.404	270021322.265663
7.405	270021111.211161
7.406	270020938.572967
7.407	270020828.856251
7.408	270020797.729377
7.409	270020849.826108
7.410	270020978.090787
7.411	270021164.773590
7.412	270021383.918410
7.413	270021605.012976
7.414	270021797.268773
7.415	270021933.949389
7.416	270021996.125143
7.417	270021975.334369
7.418	270021874.758728
7.419	270021708.789497
7.420	270021500.996287
7.421	270021280.825814
7.422	270021079.461616
7.423	270020925.442198
7.424	270020840.656532
7.425	270020837.267689
7.426	270020916.007285
7.427	270021066.070105
7.428	270021266.629186
7.429	270021489.765345
7.430	270021704.386706
7.431	270021880.604856
7.432	270021993.918366
7.433	270022028.662101
7.434	270021980.203326
7.435	270021855.599434
7.436	270021672.597596
7.437	270021457.150058
7.438	270021239.763396
7.439	270021051.219609
7.440	270020918.251803
7.441	270020859.786097
7.442	270020884.284016
7.443	270020988.555639
7.444	270021158.204369
7.445	270021369.653549
7.446	270021593.453152
7.447	270021798.411897
7.448	270021955.986970
7.449	270022044.289151
7.450	270022051.155579
7.451	270021975.855294
7.452	270021829.197623
7.453	270021632.006143
7.454	270021412.202558
7.455	270021200.881002
7.456	270021027.938901
7.457	270020917.883550
7.458	270020886.388013
7.459	270020938.087977
7.460	270021065.935210
7.461	270021252.181020
7.462	270021470.874905
7.463	270021691.509734
7.464	270021883.303497
7.465	270022019.522444
7.466	270022081.243583
7.467	270022059.999653
7.468	270021958.979150
7.469	270021792.576522
7.470	270021584.360791
7.471	270021363.771262
7.472	270021161.989105
7.473	270021007.553187
7.474	270020922.347759
7.475	270020918.532863
7.476	270020996.835346
7.477	270021146.444946
7.478	270021346.531292
7.479	270021569.171321
7.480	270021783.271944
7.481	270021958.938115
7.482	270022071.665650
7.483	270022105.789527
7.484	270022056.681214
7.485	270021931.397751
7.486	270021747.688333
7.487	270021531.507569
7.488	270021313.366586
7.489	270021124.048619
7.490	270020990.289088
7.491	270020931.019041
7.492	270020954.706517
7.493	270021058.166231
7.494	270021227.006025
7.495	270021437.651523
7.496	270021660.655085
7.497	270021864.832764
7.498	270022021.641240
7.499	270022109.194636
7.500	270022115.325870
7.501	270022039.304382
7.502	270021891.930877
7.503	270021694.032473
7.504	270021473.522576
7.505	270021261.489342
7.506	270021087.829078
7.507	270020977.045809
7.508	270020944.802638
7.509	270020995.734012
7.510	270021122.787017
7.511	270021308.211978
7.512	270021526.057389
7.513	270021745.812302
7.514	270021936.694355
7.515	270022071.979597
7.516	270022132.744784
7.517	270022110.531780
7.518	270022008.530872
7.519	270021841.137179
7.520	270021631.928664
7.521	270021410.352347
7.522	270021207.591423
7.523	270021052.186160
7.524	270020966.025316
7.525	270020961.272082
7.526	270021038.656089
7.527	270021187.368745
7.528	270021386.581712
7.529	270021608.369534
7.530	270021821.637838
7.531	270021996.486665
7.532	270022108.407713
7.533	270022141.732761
7.534	270022091.826372
7.535	270021965.738692
7.536	270021781.214086
7.537	270021564.205868
7.538	270021345.218156
7.539	270021155.035659
7.540	270021020.393186
7.541	270020960.220563
7.542	270020982.986086
7.543	270021085.504023
7.544	270021253.385005
7.545	270021463.057079
7.546	270021685.076255
7.547	270021888.264551
7.548	270022044.081221
7.549	270022130.642920
7.550	270022135.788341
7.551	270022058.792013
7.552	270021910.462067
7.553	270021711.624661
7.554	270021490.195705
7.555	270021277.267610
7.556	270021102.732431
7.557	270020991.091697
7.558	270020958.012486
7.559	270021008.125478
7.560	270021134.373599
7.561	270021319.007826
7.562	270021536.070670
7.563	270021755.049365
7.564	270021945.159796
7.565	270022079.673517
7.566	270022139.663899
7.567	270022116.672159
7.568	270022013.884320
7.569	270021845.694419
7.570	270021635.675316
7.571	270021413.275607
7.572	270021209.682910
7.573	270021053.438318
7.574	270020966.429310
7.575	270020960.822019
7.576	270021037.348456
7.577	270021185.201462
7.578	270021383.553319
7.579	270021604.485954
7.580	270021816.908791
7.581	270021990.922382
7.582	270022102.025451
7.583	270022134.547541
7.584	270022083.862634
7.585	270021957.018702
7.586	270021771.765758
7.587	270021554.051570
7.588	270021334.385600
7.589	270021143.547028
7.590	270021008.267882
7.591	270020947.476067
7.592	270020969.632314
7.593	270021071.547079
7.594	270021238.830514
7.595	270021447.908455
7.596	270021669.330364
7.597	270021871.912517
7.598	270022027.118210
7.599	270022113.060940
7.600	270022117.580139
7.601	270022039.950874
7.602	270021890.980632
7.603	270021691.497686
7.604	270021469.421423
7.605	270021255.840890
7.606	270021080.655882
7.607	270020968.373970
7.608	270020934.666437
7.609	270020984.168475
7.610	270021109.826022
7.611	270021293.892181
7.612	270021510.413008
7.613	270021728.879950
7.614	270021918.508184
7.615	270022052.564459
7.616	270022112.119352
7.617	270022088.708844
7.618	270021985.519000
7.619	270021816.939595
7.620	270021606.540876
7.621	270021383.770168
7.622	270021179.808115
7.623	270021023.191402
7.624	270020935.807119
7.625	270020929.818397
7.626	270021005.954170
7.627	270021153.407720
7.628	270021351.351235
7.629	270021571.869820
7.630	270021783.876892
7.631	270021957.475345
7.632	270022068.166481
7.633	270022100.286430
7.634	270022049.202496
7.635	270021921.972508
7.636	270021736.344915
7.637	270021518.270403
7.638	270021298.259297
7.639	270021107.095127
7.640	270020971.505374
7.641	270020910.417265
7.642	270020932.296688
7.643	270021033.952704
7.644	270021200.991662
7.645	270021409.838861
7.646	270021631.043132
7.647	270021833.420240
7.648	270021988.431889
7.649	270022074.191680
7.650	270022078.535416
7.651	270022000.735171
7.652	270021851.601567
7.653	270021651.960523
7.654	270021429.729160
7.655	270021215.998046
7.656	270021040.663326
7.657	270020928.228884
7.658	270020894.365636
7.659	270020943.709689
7.660	270021069.206196
7.661	270021253.107962
7.662	270021469.467256
7.663	270021687.775224
7.664	270021877.251757
7.665	270022011.165731
7.666	270022070.591227
7.667	270022047.067936
7.668	270021943.783764
7.669	270021775.129959
7.670	270021564.677006
7.671	270021341.869600
7.672	270021137.889530
7.673	270020981.274499
7.674	270020893.910638
7.675	270020887.957112
7.676	270020964.141513
7.677	270021111.658276
7.678	270021309.679323
7.679	270021530.283364
7.680	270021742.375823
7.681	270021916.064470
7.682	270022026.847428
7.683	270022059.055162
7.684	270022008.057915
7.685	270021880.907538
7.686	270021695.356131
7.687	270021477.353988
7.688	270021257.407106
7.689	270021066.298817
7.690	270020930.764132
7.691	270020869.733200
7.692	270020891.671834
7.693	270020993.393648
7.694	270021160.510060
7.695	270021369.442568
7.696	270021590.743478
7.697	270021793.233319
7.698	270021948.372480
7.699	270022034.273349
7.700	270022038.777971
7.701	270021961.156032
7.702	270021812.217315
7.703	270021612.781118
7.704	270021390.764272
7.705	270021177.257774
7.706	270021002.156779
7.707	270020889.964512
7.708	270020856.348575
7.709	270020905.946613
7.710	270021031.703902
7.711	270021215.870437
7.712	270021432.495432
7.713	270021651.063799
7.714	270021840.790592
7.715	270021974.946673
7.716	270022034.608677
7.717	270022011.312309
7.718	270021908.248723
7.719	270021739.805572
7.720	270021529.558377
7.721	270021306.956450
7.722	270021103.179742
7.723	270020946.767117
7.724	270020859.608361
7.725	270020853.867861
7.726	270020930.276573
7.727	270021078.029044
7.728	270021276.298200
7.729	270021497.163661
7.730	270021709.531877
7.731	270021883.505612
7.732	270021994.584860
7.733	270022027.101675
7.734	270021976.423698
7.735	270021849.603122
7.736	270021664.386521
7.737	270021446.722975
7.738	270021227.121341
7.739	270021036.363433
7.740	270020901.182138
7.741	270020840.500345
7.742	270020862.787206
7.743	270020964.857574
7.744	270021132.316706
7.745	270021341.587587
7.746	270021563.226497
7.747	270021766.048181
7.748	270021921.512910
7.749	270022007.736303
7.750	270022012.556964
7.751	270021935.247828
7.752	270021786.617794
7.753	270021587.491197
7.754	270021365.785093
7.755	270021152.591394
7.756	270020977.806107
7.757	270020865.934092
7.758	270020832.645731
7.759	270020882.574912
7.760	270021008.666660
7.761	270021193.174587
7.762	270021410.141558
7.763	270021629.057371
7.764	270021819.143216
7.765	270021953.664821
7.766	270022013.695567
7.767	270021990.774302
7.768	270021888.088732
7.769	270021720.026785
7.770	270021510.165944
7.771	270021287.946108
7.772	270021084.549906
7.773	270020928.517754
7.774	270020841.737156
7.775	270020836.368875
7.776	270020913.141176
7.777	270021061.245548
7.778	270021259.860565
7.779	270021481.065141
7.780	270021693.770340
7.781	270021868.079170
7.782	270021979.493125
7.783	270022012.343410
7.784	270021961.998775
7.785	270021835.514752
7.786	270021650.636918
7.787	270021433.315713
7.788	270021214.058487
7.789	270021023.646918
7.790	270020888.810834
7.791	270020828.477722
7.792	270020851.111945
7.793	270020953.527298
7.794	270021121.331738
7.795	270021330.948940
7.796	270021552.924425
7.797	270021756.084784
7.798	270021911.887082
7.799	270021998.443196
7.800	270022003.595190
7.801	270021926.614646
7.802	270021778.309054
7.803	270021579.506207
7.804	270021358.120606
7.805	270021145.243027
7.806	270020970.769159
7.807	270020859.203063
7.808	270020826.215365
7.809	270020876.436884
7.810	270021002.816160
7.811	270021187.606257
7.812	270021404.857323
7.813	270021624.060830
7.814	270021814.435416
7.815	270021949.249675
7.816	270022009.579965
7.817	270021986.961004
7.818	270021884.580476
7.819	270021716.827960
7.820	270021507.273477
7.821	270021285.362220
7.822	270021082.273205
7.823	270020926.543629
7.824	270020840.063557
7.825	270020834.995608
7.826	270020912.066465
7.827	270021060.470905
7.828	270021259.376625
7.829	270021480.863747
7.830	270021693.845149
7.831	270021868.424632
7.832	270021980.097207
7.833	270022013.196095
7.834	270021963.091666
7.835	270021836.838889
7.836	270021652.182812
7.837	270021435.076013
7.838	270021216.029953
7.839	270021025.825524
7.840	270020891.192102
7.841	270020831.058569
7.842	270020853.892699
7.843	270020956.507778
7.844	270021124.514095
7.845	270021334.335568
7.846	270021556.522441
7.847	270021759.895957
7.848	270021915.911852
7.849	270022002.688517
7.850	270022008.064176
7.851	270021931.311131
7.852	270021783.235620
7.853	270021584.662873
7.854	270021363.507447
7.855	270021150.856486
7.856	270020976.604221
7.857	270020865.257296
7.858	270020832.479013
7.859	270020882.899765
7.860	270021009.469467
7.861	270021194.441985
7.862	270021411.861928
7.863	270021631.219769
7.864	270021821.736284
7.865	270021956.682646
7.866	270022017.135568
7.867	270021994.632249
7.868	270021892.364350
7.869	270021724.721837
7.870	270021515.275953
7.871	270021293.470760
7.872	270021090.489876
7.873	270020934.873141
7.874	270020848.510916
7.875	270020843.563707
7.876	270020920.755419
7.877	270021069.278823
7.878	270021268.308923
7.879	270021489.924680
7.880	270021703.030985
7.881	270021877.734958
7.882	270021989.535100
7.883	270022022.761408
7.884	270021972.783315
7.885	270021846.655368
7.886	270021662.121225
7.887	270021445.130188
7.888	270021226.189410
7.889	270021036.079559
7.890	270020901.537283
7.891	270020841.488421
7.892	270020864.400940
7.893	270020967.088241
7.894	270021135.155898
7.895	270021345.029314
7.896	270021567.261859
7.897	270021770.676362
7.898	270021926.736453
7.899	270022013.554273
7.900	270022018.970608
7.901	270021942.259743
7.902	270021794.224928
7.903	270021595.687625
7.904	270021374.568300
7.905	270021161.955377
7.906	270020987.741821
7.907	270020876.427878
7.908	270020843.684343
7.909	270020894.141646
7.910	270021020.746339
7.911	270021205.750763
7.912	270021423.200984
7.913	270021642.586354
7.914	270021833.126762
7.915	270021968.088159
7.916	270022028.543958
7.917	270022006.034502
7.918	270021903.749769
7.919	270021736.079047
7.920	270021526.597400
7.921	270021304.752719
7.922	270021101.728790
7.923	270020946.063420
7.924	270020859.644399
7.925	270020854.636359
7.926	270020931.769133
7.927	270021080.238397
7.928	270021279.216715
7.929	270021500.780304
7.930	270021713.841994
7.931	270021888.505238
7.932	270022000.263279
7.933	270022033.452916
7.934	270021983.437689
7.935	270021857.270659
7.936	270021672.700742
7.937	270021455.675214
7.938	270021236.698467
7.939	270021046.550541
7.940	270020911.962321
7.941	270020851.859494
7.942	270020874.706746
7.943	270020977.318943
7.944	270021145.306515
7.945	270021355.096782
7.946	270021577.245540
7.947	270021780.569698
7.948	270021936.533139
7.949	270022023.250655
7.950	270022028.566545
7.951	270021951.751411
7.952	270021803.613789
7.953	270021604.979080
7.954	270021383.762950
7.955	270021171.055717
7.956	270020996.750104
7.957	270020885.347234
7.958	270020852.516333
7.959	270020902.884566
7.960	270021029.405380
7.961	270021214.329497
7.962	270021431.704280
7.963	270021651.016138
7.964	270021841.480450
7.965	270021976.367368
7.966	270022036.752132
7.967	270022014.172959
7.968	270021911.815227
7.969	270021744.071868
7.970	270021534.514388
7.971	270021312.588042
7.972	270021109.473221
7.973	270020953.708481
7.974	270020867.184761
7.975	270020862.064178
7.976	270020939.076438
7.977	270021087.416231
7.978	270021286.262715
7.979	270021507.698825
7.980	270021720.631276
7.981	270021895.161770
7.982	270022006.792997
7.983	270022039.857953
7.984	270021989.723551
7.985	270021863.442973
7.986	270021678.763638
7.987	270021461.632104
7.988	270021242.552270
7.989	270021052.304558
7.990	270020917.618817
7.991	270020857.422346
7.992	270020880.181333
7.993	270020982.701801
7.994	270021150.598720
7.995	270021360.298426

==> ResultPlots/SaturationOscillation/POsci.txt <==
t        P
3.900	270021680.552150
3.901	270021673.230260
3.902	270021666.728829
3.903	270021660.867144
3.904	270021655.380815
3.905	270021649.958629
3.906	270021644.287442
3.907	270021638.095603
3.908	270021631.191121
3.909	270021623.489323
3.910	270021615.022948
3.911	270021605.939163
3.912	270021596.478956
3.913	270021586.943713
3.914	270021577.654721
3.915	270021568.906662
3.916	270021560.927373
3.917	270021553.845987
3.918	270021547.673832
3.919	270021542.303277
3.920	270021537.523206
3.921	270021533.048145
3.922	270021528.560264
3.923	270021523.753469
3.924	270021518.376615
3.925	270021512.268261
3.926	270021505.378504
3.927	270021497.776352
3.928	270021489.639029
3.929	270021481.228394
3.930	270021472.853403
3.931	270021464.828587
3.932	270021457.428904
3.933	270021450.849989
3.934	270021445.181878
3.935	270021440.394938
3.936	270021436.344565
3.937	270021432.791902
3.938	270021429.437538
3.939	270021425.964413
3.940	270021422.082561
3.941	270021417.569755
3.942	270021412.302515
3.943	270021406.274376
3.944	270021399.594423
3.945	270021392.474205
3.946	270021385.196813
3.947	270021378.080810
3.948	270021371.432384
3.949	270021365.504974
3.950	270021360.460441
3.951	270021356.349407
3.952	270021353.100797
3.953	270021350.532384
3.954	270021348.379221
3.955	270021346.327237
3.956	270021344.060424
3.957	270021341.304792
3.958	270021337.864730
3.959	270021333.651504
3.960	270021328.696655
3.961	270021323.142079
3.962	270021317.225025
3.963	270021311.246189
3.964	270021305.523845
3.965	270021300.349668
3.966	270021295.951670
3.967	270021292.459542
3.968	270021289.882857
3.969	270021288.112937
3.970	270021286.939908
3.971	270021286.080756
3.972	270021285.218565
3.973	270021284.047555
3.974	270021282.317808
3.975	270021279.868838
3.976	270021276.652689
3.977	270021272.739820
3.978	270021268.307889
3.979	270021263.618417
3.980	270021258.980832
3.981	270021254.708723
3.982	270021251.075537
3.983	270021248.276250
3.984	270021246.399479
3.985	270021245.413042
3.986	270021245.169915
3.987	270021245.428751
3.988	270021245.887717
3.989	270021246.226747
3.990	270021246.153378
3.991	270021245.443417
3.992	270021243.971400
3.993	270021241.728117
3.994	270021238.821149
3.995	270021235.460938
3.996	270021231.930495
3.997	270021228.546889
3.998	270021225.617134
3.999	270021223.394092
4	270242618.352716
4.001	-72516667.0541030
4.002	68955376.5412809
4.003	40549967.1599809
4.004	44611951.6497636
4.005	32304881.5236868
4.006	8776859.85959187
4.007	19023109.9222022
4.008	84329294.9677643
4.009	-81604125.5892629
4.010	175269144.066487
4.011	-94543425.3274253
4.012	101417549.781773
4.013	-5653951.41396716
4.014	34193377.2481627
4.015	21030048.0123920
4.016	38731302.3826050
4.017	6852518.97259410
4.018	46026728.7985557
4.019	11039706.8755247
4.020	34397971.6366023
4.021	22931329.0499622
4.022	26980710.8398564
4.023	25184624.7015323
4.024	27961063.3387252
4.025	23699357.3431989
4.026	28373740.6823848
4.027	24637495.4965507
4.028	26871187.9154191
4.029	25981743.6311050
4.030	26206103.0097752
4.031	26103518.6602962
4.032	26418552.1187203
4.033	25961044.1941846
4.034	26449744.4136549
4.035	26125890.5056565
4.036	26298243.1797690
4.037	26284170.8974752
4.038	26277658.1684025
4.039	26301299.6491806
4.040	26338451.2534547
4.041	26311712.5118488
4.042	26365706.6202874
4.043	26359484.5740199
4.044	26378004.6128112
4.045	26401298.4598671
4.046	26408234.4171138
4.047	26428917.1261677
4.048	26445135.0179188
4.049	26459097.3074494
4.050	26477342.3973516
4.051	26493902.7479129
4.052	26508862.8128193
4.053	26527782.4777129
4.054	26542721.3644608
4.055	26560535.0074968
4.056	26577021.0308367
4.057	26593974.9089912
4.058	26610718.2200279
4.059	26627933.8092753
4.060	26644427.1574196
4.061	26661746.1122577
4.062	26678377.1916805
4.063	26695458.7228987
4.064	26712277.9908490
4.065	26729205.3754213
4.066	26745985.1238074
4.067	26762835.0990056
4.068	26779474.7358069
4.069	26796154.6084193
4.070	26812632.1651744
4.071	26829053.0098288
4.072	26845306.0459681
4.073	26861440.0329584
4.074	26877403.9460127
4.075	26848015.2783847
4.076	526351184.188522
4.077	242336251.445340
4.078	332612076.952121
4.079	286951861.434528
4.080	267444179.769277
4.081	255445265.640674
4.082	237038273.319455
4.083	217965687.532269
4.084	202724134.542821
4.085	184073392.692053
4.086	169728958.694815
4.087	157062945.020901
4.088	147170159.234436
4.089	139745676.519345
4.090	134888412.736969
4.091	132733434.897847
4.092	133339204.781107
4.093	136833325.362843
4.094	140974669.847226
4.095	144510199.008352
4.096	148096590.468738
4.097	151572702.109260
4.098	154942412.240661
4.099	158209441.385078
4.100	161398464.490634
4.101	164471486.565139
4.102	167459684.056638
4.103	170345799.016038
4.104	173136429.017200
4.105	175830536.347377
4.106	178428429.692732
4.107	180930165.319193
4.108	-107319149.033228
4.109	507187784.144463
4.110	-11662372.6493688
4.111	351135515.995865
4.112	146948274.051242
4.113	446117148.630025
4.114	-52446800.6902194
4.115	440148456.649108
4.116	109477293.662465
4.117	319207264.773724
4.118	28013451.6300957
4.119	452984703.787291
4.120	105138779.903804
4.121	353719222.618712
4.122	77282308.0388800
4.123	505063234.760894
4.124	37446229.1479041
4.125	429564097.433670
4.126	172103269.992442
4.127	326368981.030572
4.128	95947788.1721058
4.129	480466027.087745
4.130	84186328.5935484
4.131	415352016.083853
4.132	191811512.378033
4.133	331647522.046826
4.134	115647794.086191
4.135	470486199.034475
4.136	109797430.521807
4.137	412662183.696770
4.138	202939996.064328
4.139	336039480.419472
4.140	140047875.476850
4.141	457912632.136580
4.142	113647264.262082
4.143	420178782.191484
4.144	194695716.663132
4.145	351934478.946475
4.146	223182024.884024
4.147	412568707.885145
4.148	134041258.318057
4.149	410793903.255209
4.150	201670311.407582
4.151	361971866.582597
4.152	254500124.362062
4.153	312908557.859370
4.154	160179702.221397
4.155	500345947.911008
4.156	97656960.3480095
4.157	459902341.418981
4.158	190255944.799897
4.159	361439257.885523
4.160	273005689.122102
4.161	386044006.356460
4.162	130281125.579583
4.163	476516567.557783
4.164	147214718.847069
4.165	413886642.694114
4.166	225528317.546868
4.167	339879834.366598
4.168	224095537.901414
4.169	453336855.898234
4.170	112042854.988500
4.171	478108093.833472
4.172	166008798.302291
4.173	390433645.544446
4.174	255677372.975616
4.175	322405902.530493
4.176	174755003.224170
4.177	467757261.274378
4.178	129362349.107427
4.179	436350268.825825
4.180	201761066.598894
4.181	363628673.841702
4.182	280161039.004978
4.183	388771927.374336
4.184	140719881.049428
4.185	457625137.942405
4.186	170426210.555956
4.187	400425974.477235
4.188	233679306.579710
4.189	333144877.747810
4.190	238956164.414509
4.191	417278454.129830
4.192	160807976.365703
4.193	409400724.188283
4.194	218940649.268844
4.195	361415399.241205
4.196	275454111.316228
4.197	309311110.086316
4.198	210243608.279562
4.199	389989826.597984
4.200	245736047.677494
4.201	334470263.546124
4.202	266373393.465723
4.203	326909725.017643
4.204	306621195.198867
4.205	334028555.586432
4.206	247629257.214190
4.207	326839598.889530
4.208	335066744.488143
4.209	285477718.840347
4.210	298524355.802693
4.211	292996103.126924
4.212	294480288.631766
4.213	310755906.577821
4.214	357848685.924766
4.215	235930164.474112
4.216	389004756.265349
4.217	256169327.422365
4.218	337338690.326896
4.219	283170133.254196
4.220	330784470.293283
4.221	244607261.376226
4.222	454486036.320038
4.223	172567967.079110
4.224	400357838.139253
4.225	251786369.088745
4.226	337469304.025398
4.227	258769120.263007
4.228	421352721.499358
4.229	158410936.967843
4.230	491797935.867968
4.231	164088876.188165
4.232	391264804.822601
4.233	256464271.207710
4.234	320566550.992363
4.235	203679184.622004
4.236	474595848.322494
4.237	123792702.983642
4.238	459811120.999031
4.239	194432948.045751
4.240	364940543.028210
4.241	279834960.532549
4.242	381659971.690977
4.243	151996297.213890
4.244	455934627.128817
4.245	167465214.797352
4.246	400295473.443811
4.247	237908787.605229
4.248	324714816.554345
4.249	250526030.542395
4.250	398309684.008409
4.251	188962074.354730
4.252	381547986.086982
4.253	242683889.468683
4.254	340827430.823011
4.255	290116162.647092
4.256	298328857.685034
4.257	234083393.764997
4.258	357504650.323790
4.259	295255968.190692
4.260	294440173.342058
4.261	299451970.744613
4.262	302426673.000570
4.263	316397682.744088
4.264	285368191.697616
4.265	355266378.048963
4.266	224167985.618276
4.267	449248600.946263
4.268	191524039.082752
4.269	367601857.108961
4.270	255715107.827335
4.271	322768983.620680
4.272	196663267.265595
4.273	459921718.191500
4.274	128163852.015804
4.275	453695889.603561
4.276	181290850.813657
4.277	372160893.874913
4.278	273997969.999138
4.279	298427674.878023
4.280	254222829.798181
4.281	458841896.957155
4.282	140613847.055094
4.283	487049405.380034
4.284	171506488.305550
4.285	383013083.629003
4.286	262572523.598488
4.287	313314411.538084
4.288	194326341.873269
4.289	452110656.698329
4.290	141749411.361659
4.291	433437116.566659
4.292	196036556.553386
4.293	364527267.040429
4.294	280040116.317450
4.295	301567863.023275
4.296	192660685.213557
4.297	455145712.020045
4.298	143964627.782939
4.299	429985602.380266
4.300	200611756.224655
4.301	363210941.582696
4.302	281530356.180301
4.303	302485364.894780
4.304	197180536.384389
4.305	422316303.675917
4.306	190519718.292120
4.307	382744621.333509
4.308	234865222.171640
4.309	342521081.327319
4.310	293561151.044334
4.311	297638466.239523
4.312	209575468.942343
4.313	395606437.145416
4.314	235873831.804245
4.315	342661009.999578
4.316	267618003.394640
4.317	324254697.099639
4.318	303514865.899954
4.319	294505315.346656
4.320	237839501.850264
4.321	353911209.112970
4.322	304035462.238863
4.323	288088203.371604
4.324	314871578.374970
4.325	297716192.454456
4.326	317356078.857439
4.327	289994450.010959
4.328	259932505.357898
4.329	326209547.166260
4.330	349668177.369914
4.331	253427355.004102
4.332	347448176.469112
4.333	280465146.318971
4.334	325743493.026074
4.335	287984889.371894
4.336	294824379.759122
4.337	285580458.353594
4.338	408627420.573269
4.339	207885567.656026
4.340	389699820.011614
4.341	256868939.224750
4.342	336892363.970129
4.343	285244555.615118
4.344	319040505.552187
4.345	257134698.246961
4.346	444605276.381051
4.347	179245442.054735
4.348	416000172.941469
4.349	241445008.898610
4.350	343904217.420772
4.351	284161075.640708
4.352	348155383.945369
4.353	219097634.477985
4.354	477730768.447797
4.355	149969227.970368
4.356	439707317.920394
4.357	224434173.170582
4.358	350860184.189844
4.359	283429181.506677
4.360	367321121.680644
4.361	190085094.440336
4.362	491207452.053374
4.363	136134529.872184
4.364	448220929.751762
4.365	215538786.647293
4.366	354111540.682448
4.367	284394692.048751
4.368	379284592.750028
4.369	166472871.245350
4.370	486196870.275488
4.371	138971202.961704
4.372	441631196.880710
4.373	213869700.326232
4.374	353602562.146907
4.375	287311751.249094
4.376	380475837.295860
4.377	158606619.229752
4.378	463124704.356139
4.379	163396142.759860
4.380	419181525.094036
4.381	221780160.682129
4.382	348731286.654985
4.383	291961061.786892
4.384	375092969.163771
4.385	166008775.355022
4.386	436567531.414403
4.387	196661276.856874
4.388	392797380.107575
4.389	234409691.622663
4.390	343006901.974925
4.391	296488253.993569
4.392	361633405.499744
4.393	192328206.673792
4.394	397218330.341678
4.395	250289734.950595
4.396	352507581.132646
4.397	256604222.651843
4.398	332842523.243608
4.399	303035206.320807
4.400	344186233.805434
4.401	231314539.763035
4.402	353850498.886337
4.403	309599795.119443
4.404	310249269.829027
4.405	283076242.649349
4.406	321039736.604815
4.407	309886397.158554
4.408	326490708.917399
4.409	274345854.728611
4.410	311950830.257913
4.411	366153366.577671
4.412	270842446.568024
4.413	310678413.037008
4.414	309062635.999467
4.415	316507544.296984
4.416	313081805.490225
4.417	309872196.500802
4.418	280329144.176582
4.419	406174923.512306
4.420	242918983.789684
4.421	332250602.319626
4.422	300783115.052668
4.423	321405631.512565
4.424	300390771.640365
4.425	342615908.306001
4.426	250653345.121695
4.427	440049889.694697
4.428	218113836.293527
4.429	353040109.812118
4.430	292766850.913543
4.431	326108816.273833
4.432	290160382.436671
4.433	370257069.221444
4.434	225845473.300177
4.435	463613893.545745
4.436	200143463.545476
4.437	369503686.141240
4.438	286522038.536573
4.439	329554260.194357
4.440	281497008.438381
4.441	391546184.807210
4.442	205571369.589881
4.443	479070712.129250
4.444	187132056.907458
4.445	382537506.639713
4.446	281363189.028283
4.447	332235921.326345
4.448	276317881.020101
4.449	403746910.257314
4.450	194486407.858005
4.451	485661571.286974
4.452	182258717.690927
4.453	388016010.201956
4.454	280005551.214853
4.455	333267981.506512
4.456	274788971.350723
4.457	408369143.962066
4.458	191091939.111003
4.459	487466967.086952
4.460	182802834.562735
4.461	387920075.708597
4.462	281930220.277276
4.463	333039111.492069
4.464	280598915.535386
4.465	398711886.139676
4.466	203308803.657336
4.467	481350536.811326
4.468	195563665.282758
4.469	374022183.431331
4.470	291964738.261457
4.471	329797294.660371
4.472	308352878.156214
4.473	341186022.499530
4.474	262383126.056435
4.475	432121387.262672
4.476	248742098.437901
4.477	323753052.716459
4.478	320523181.795405
4.479	319107027.975618
4.480	387065353.098824
4.481	175091567.234424
4.482	441159255.130963
4.483	216987579.673784
4.484	399267927.165002
4.485	243088253.242852
4.486	358972744.117363
4.487	297678714.140384
4.488	373254700.688381
4.489	187570385.987032
4.490	433756381.584614
4.491	217481332.344736
4.492	396042355.664959
4.493	240712005.222656
4.494	364179970.421673
4.495	293900736.772626
4.496	340394314.535251
4.497	247181260.097429
4.498	351819747.815043
4.499	352059356.393273
4.500	284761602.230078
4.501	314737736.511744
4.502	340986142.657802
4.503	294005991.646414
4.504	332888258.156344
4.505	272761274.688866
4.506	352879449.715535
4.507	334107686.922136
4.508	291147785.561428
4.509	333559309.425937
4.510	331102441.580525
4.511	285098637.767944
4.512	339672088.450928
4.513	254687359.151753
4.514	450904993.994637
4.515	154058529.948260
4.516	472300880.800590
4.517	196677787.653654
4.518	399541481.881578
4.519	281201570.437224
4.520	339770962.025004
4.521	277225301.149150
4.522	419975067.731825
4.523	194481054.266154
4.524	488407685.618192
4.525	209609732.262539
4.526	363865158.277433
4.527	315856923.086268
4.528	321512501.375339
4.529	355969468.350184
4.530	255323025.270201
4.531	356279106.248619
4.532	323429659.040432
4.533	338806835.050505
4.534	271440126.797268
4.535	356842369.724288
4.536	303150560.708863
4.537	399083167.036789
4.538	173406345.155911
4.539	478955601.445509
4.540	184171439.883156
4.541	425562284.854944
4.542	254923211.448704
4.543	337189958.444463
4.544	315472831.379522
4.545	332858057.573410
4.546	283303517.297136
4.547	426407782.798791
4.548	238084775.953918
4.549	354009639.019797
4.550	329864172.781323
4.551	295357629.182502
4.552	341854401.819492
4.553	215070568.118715
4.554	439564032.581264
4.555	204230222.848309
4.556	411785412.259897
4.557	238252623.746842
4.558	372141614.474988
4.559	305711348.721734
4.560	336688285.355289
4.561	268444674.654150
4.562	445546366.747267
4.563	199559210.052804
4.564	437761096.022403
4.565	273801305.102604
4.566	304019215.261698
4.567	348401750.231713
4.568	267579349.843781
4.569	420817853.153097
4.570	198241448.521684
4.571	421609397.224847
4.572	238945673.335117
4.573	392513921.368838
4.574	285620210.968565
4.575	331368461.873307
4.576	296664200.610830
4.577	386045951.935048
4.578	238874739.132465
4.579	455373187.632629
4.580	251701848.272707
4.581	324252066.064160
4.582	355505240.501115
4.583	308736143.825111
4.584	381126457.451378
4.585	191446752.910387
4.586	461800694.616544
4.587	208087066.553158
4.588	423084942.189528
4.589	260476449.745583
4.590	330816296.325183
4.591	349090357.724134
4.592	277435736.324110
4.593	389837935.386307
4.594	296275167.554492
4.595	341269149.673185
4.596	312168807.826965
4.597	374674232.271454
4.598	289403825.179082
4.599	323095362.784662
4.600	351226153.016658
4.601	262550540.869833
4.602	466633983.065856
4.603	175148744.908237
4.604	475335222.246503
4.605	221643921.767293
4.606	392539194.242294
4.607	341526194.225787
4.608	324369824.952464
4.609	332349544.311463
4.610	388618205.129956
4.611	222293045.566654
4.612	481463783.788322
4.613	208344513.600765
4.614	425760731.932366
4.615	320519837.947404
4.616	310597865.769559
4.617	332817201.901745
4.618	354911495.703881
4.619	263185422.475754
4.620	472111651.927468
4.621	210305440.723863
4.622	447717379.688914
4.623	305167684.227389
4.624	303055318.515918
4.625	329195581.523977
4.626	336244738.473686
4.627	341695551.977951
4.628	412333459.937088
4.629	215719287.121579
4.630	471521065.771453
4.631	228008412.731936
4.632	427720858.916035
4.633	328983915.885711
4.634	321511817.968297
4.635	341294257.128875
4.636	349237013.331132
4.637	350870857.047022
4.638	364229815.070095
4.639	251387688.329986
4.640	480241361.732025
4.641	211747876.004376
4.642	455713227.415839
4.643	290099414.006303
4.644	321774526.313111
4.645	345249781.505621
4.646	337037263.573767
4.647	331256105.209942
4.648	338354204.903711
4.649	347584828.324109
4.650	354154324.429670
4.651	389901600.392459
4.652	289900484.620032
4.653	376769551.962575
4.654	335033931.425980
4.655	387303604.993951
4.656	291146003.983475
4.657	365558745.152026
4.658	351089811.789375
4.659	337581995.973731
4.660	324892633.330368
4.661	325080339.501350
4.662	331389560.292534
4.663	336232705.931889
4.664	340877069.336022
4.665	346883179.874872
4.666	353168910.179753
4.667	359020134.265816
4.668	419458161.868962
4.669	247756570.089953
4.670	422931986.930912
4.671	295460351.182632
4.672	408216756.699010
4.673	289637526.237710
4.674	359510913.964005
4.675	345207664.389287
4.676	329964797.956419
4.677	315962884.300198
4.678	306249989.035373
4.679	305129603.288169
4.680	306689882.490218
4.681	307542229.063079
4.682	308886806.536081
4.683	311846647.410595
4.684	316093568.532538
4.685	321148771.827449
4.686	326778435.041716
4.687	332632808.589856
4.688	338279086.347051
4.689	343403212.269059
4.690	347784096.443158
4.691	351191434.683143
4.692	353398440.793837
4.693	354246797.692995
4.694	353663556.126582
4.695	351644549.754757
4.696	348248632.545194
4.697	343596231.304281
4.698	337865782.658081
4.699	331283966.881933
4.700	324114050.459187
4.701	316643556.525493
4.702	309170486.107285
4.703	301988918.086642
4.704	295375471.141377
4.705	289576539.308194
4.706	284797043.971544
4.707	281192282.114477
4.708	278860644.163193
4.709	277839797.515618
4.710	278105864.143645
4.711	279576170.450086
4.712	282110342.122992
4.713	285523035.710358
4.714	289588779.509791
4.715	294055064.359871
4.716	298654136.445451
4.717	303115425.071953
4.718	307178461.991133
4.719	310605080.213868
4.720	313190198.007096
4.721	314770959.880160
4.722	315233441.572505
4.723	314518376.214692
4.724	312623324.372937
4.725	309600214.069681
4.726	305553551.782213
4.727	300634853.287269
4.728	295034542.047939
4.729	288972584.456010
4.730	282687975.371772
4.731	276427280.983359
4.732	270432954.541145
4.733	264932095.561339
4.734	260126098.282134
4.735	256181602.515393
4.736	253223170.339351
4.737	251328660.514015
4.738	250524005.186673
4.739	250785194.674160
4.740	252039324.286421
4.741	254168065.211250
4.742	257014064.778863
4.743	260388958.146000
4.744	264082421.435585
4.745	267872237.392084
4.746	271534932.295536
4.747	274856301.042267
4.748	277641307.204440
4.749	279722972.239126
4.750	280969858.516369
4.751	281291783.030867
4.752	280643508.820888
4.753	279026275.694346
4.754	276487129.334261
4.755	273116107.971027
4.756	269041449.455108
4.757	264423074.335811
4.758	259444676.433822
4.759	254304811.642978
4.760	249207416.618362
4.761	244352208.637566
4.762	239925415.747026
4.763	236091263.577992
4.764	232984603.567542
4.765	230705008.922414
4.766	229312592.291327
4.767	228825716.439979
4.768	229220679.830501
4.769	230433367.138251
4.770	232362764.172925
4.771	234876151.587025
4.772	237815715.871307
4.773	241006252.851915
4.774	244263591.084191
4.775	247403332.436310
4.776	250249496.165646
4.777	252642661.424481
4.778	254447230.985334
4.779	255557484.579192
4.780	255902151.409441
4.781	255447304.847946
4.782	254197464.512619
4.783	252194877.502616
4.784	249517037.393101
4.785	246272582.153168
4.786	242595786.810156
4.787	238639929.590226
4.788	234569858.987725
4.789	230554121.521066
4.790	226757024.822438
4.791	223331007.818729
4.792	220409669.675721
4.793	218101773.256842
4.794	216486488.933441
4.795	215610083.360742
4.796	215484188.108290
4.797	216085708.099951
4.798	217358353.198703
4.799	219215701.132891
4.800	221545630.046076
4.801	224215896.992994
4.802	227080587.818866
4.803	229987126.087569
4.804	232783505.955243
4.805	235325406.952000
4.806	237482858.019906
4.807	239146143.106612
4.808	240230680.019953
4.809	240680655.965366
4.810	240471264.733645
4.811	239609458.600357
4.812	238133199.415997
4.813	236109264.486854
4.814	233629730.222257
4.815	230807317.074914
4.816	227769830.053524
4.817	224653968.104027
4.818	221598801.038334
4.819	218739223.772876
4.820	216199694.093493
4.821	214088542.456645
4.822	212493111.632858
4.823	211475941.811867
4.824	211072165.349317
4.825	211288217.025373
4.826	212101903.226076
4.827	213463809.743852
4.828	215299965.827060
4.829	217515624.476276
4.830	219999968.394897
4.831	222631509.785975
4.832	225283922.198306
4.833	227832025.215087
4.834	230157638.712308
4.835	232155032.841955
4.836	233735722.238090
4.837	234832387.030051
4.838	235401747.348540
4.839	235426269.842873
4.840	234914641.644939
4.841	233901006.462078
4.842	232443016.012837
4.843	230618805.117316
4.844	228523047.810317
4.845	226262292.616997
4.846	223949805.854524
4.847	221700171.309026
4.848	219623902.191219
4.849	217822316.838139
4.850	216382913.573320
4.851	215375453.628394
4.852	214848925.137334
4.853	214829518.090910
4.854	215319691.512157
4.855	216298362.446651
4.856	217722193.921494
4.857	219527908.169158
4.858	221635504.540917
4.859	223952220.607639
4.860	226377041.958467
4.861	228805542.557975
4.862	231134824.340664
4.863	233268322.550635
4.864	235120252.253516
4.865	236619490.945865
4.866	237712721.294353
4.867	238366695.228676
4.868	238569524.014553
4.869	238330946.384825
4.870	237681575.889622
4.871	236671177.006370
4.872	235366064.741866
4.873	233845762.568853
4.874	232199086.379288
4.875	230519846.704519
4.876	228902376.339788
4.877	227437095.535734
4.878	226206321.859746
4.879	225280517.249397
4.880	224715141.485122
4.881	224548250.571167
4.882	224798941.840874
4.883	225466706.872326
4.884	226531710.206020
4.885	227955968.672226
4.886	229685364.531696
4.887	231652387.693661
4.888	233779469.590255
4.889	235982745.324031
4.890	238176062.608157
4.891	240275046.583007
4.892	242201029.184827
4.893	243884660.305260
4.894	245269035.079421
4.895	246312196.383503
4.896	246988902.755000
4.897	247291587.950713
4.898	247230477.401547
4.899	246832867.126796
4.900	246141610.069037
4.901	245212891.679580
4.902	244113408.906241
4.903	242917093.391947
4.904	241701539.106889
4.905	240544306.321518
4.906	239519277.175346
4.907	238693233.233434
4.908	238122812.543800
4.909	237851983.703910
4.910	237910148.341643
4.911	238310952.365730
4.912	239051852.124183
4.913	240114445.646711
4.914	241465543.137700
4.915	243058916.708849
4.916	244837638.249473
4.917	246736888.024162
4.918	248687095.996450
4.919	250617264.138494
4.920	252458311.391368
4.921	254146284.033427
4.922	255625282.527673
4.923	256849971.291291
4.924	257787559.164957
4.925	258419164.788744
4.926	258740511.131167
4.927	258761925.724344
4.928	258507656.050332
4.929	258014541.540058
4.930	257330113.199901
4.931	256510217.727240
4.932	255616283.838849
4.933	254712363.687530
4.934	253862090.894873
4.935	253125698.662178
4.936	252557236.750667
4.937	252202114.970106
4.938	252095083.892592
4.939	252258741.698012
4.940	252702630.338511
4.941	253422955.873828
4.942	254402938.167532
4.943	255613765.599282
4.944	257016102.326720
4.945	258562070.303400
4.946	260197606.869396
4.947	261865082.178693
4.948	263506049.961319
4.949	265064000.294146
4.950	266486984.725042
4.951	267729991.706981
4.952	268756963.802650
4.953	269542366.506138
4.954	270072240.978395
4.955	270344698.376256
4.956	270369840.428678
4.957	270169118.186830
4.958	269774167.180189
4.959	269225181.222252
4.960	268568907.845949
4.961	267856364.721949
4.962	267140388.021141
4.963	266473129.759069
4.964	265903621.786866
4.965	265475519.236439
4.966	265225126.202597
4.967	265179791.931076
4.968	265356747.254278
4.969	265762429.717322
4.970	266392322.471821
4.971	267231307.813041
4.972	268254512.359646
4.973	269428598.163989
4.974	270713433.884181
4.975	272064063.094917
4.976	273432873.871505
4.977	274771865.416631
4.978	276034904.123750
4.979	277179863.152364
4.980	278170546.307639
4.981	278978308.330406
4.982	279583299.091586
4.983	279975277.843224
4.984	280153964.727931
4.985	280128919.051499
4.986	279918956.394679
4.987	279551138.312660
4.988	279059388.133255
4.989	278482803.275004
4.990	277863747.835580
4.991	277245818.323899
4.992	276671779.997153
4.993	276181571.152104
4.994	275810468.054174
4.995	275587494.212105
4.996	275534145.001479
4.997	275663482.774403
4.998	275979639.452667
4.999	276477744.062941
5	277144272.564002
5.001	277957797.714552
5.002	278890098.424045
5.003	279907571.840297
5.004	280972878.170887
5.005	282046738.309786
5.006	283089798.328552
5.007	284064472.864571
5.008	284936681.562272
5.009	285677398.802226
5.010	286263946.640392
5.011	286680973.749629
5.012	286921078.511490
5.013	286985051.578506
5.014	286881731.336261
5.015	286627483.906061
5.016	286245336.819677
5.017	285763811.382504
5.018	285215512.380755
5.019	284635544.434483
5.020	284059831.646855
5.021	283523420.775032
5.022	283058847.920105
5.023	282694644.750802
5.024	282454052.687658
5.025	282354002.809918
5.026	282404405.980582
5.027	282607782.382216
5.028	282959243.361953
5.029	283446821.592237
5.030	284052129.244640
5.031	284751308.668229
5.032	285516226.796768
5.033	286315853.687849
5.034	287117757.876682
5.035	287889646.638396
5.036	288600878.274926
5.037	289223875.896633
5.038	289735377.918268
5.039	290117469.038013
5.040	290358346.640412
5.041	290452790.607311
5.042	290402318.816493
5.043	290215025.530336
5.044	289905114.691765
5.045	289492154.115642
5.046	289000089.214235
5.047	288456065.478054
5.048	287889117.120956
5.049	287328784.786955
5.050	286803727.655516
5.051	286340394.709632
5.052	285961816.440158
5.053	285686571.848287
5.054	285527976.897498
5.055	285493529.670080
5.056	285584635.097441
5.057	285796618.851726
5.058	286119026.272677
5.059	286536188.908169
5.060	287028028.830893
5.061	287571059.973513
5.062	288139536.950465
5.063	288706695.344874
5.064	289246023.799553
5.065	289732507.463349
5.066	290143784.489498
5.067	290461162.097040
5.068	290670446.157829
5.069	290762547.751606
5.070	290733841.239782
5.071	290586260.552611
5.072	290327132.982367
5.073	289968762.193231
5.074	289527783.800007
5.075	289024327.198230
5.076	288481025.808006
5.077	287921924.410129
5.078	287371336.134129
5.079	286852703.240861
5.080	286387514.697872
5.081	285994330.152008
5.082	285687954.111764
5.083	285478796.623278
5.084	285372447.527673
5.085	285369481.126242
5.086	285465497.288572
5.087	285651393.996806
5.088	285913855.720688
5.089	286236032.222007
5.090	286598373.882452
5.091	286979582.763952
5.092	287357633.660799
5.093	287710816.656886
5.094	288018752.161956
5.095	288263331.171619
5.096	288429537.505908
5.097	288506114.738496
5.098	288486048.234251
5.099	288366841.763003
5.100	288150578.078187
5.101	287843763.229906
5.102	287456964.626137
5.103	287004262.600506
5.104	286502543.747246
5.105	285970671.611676
5.106	285428575.534617
5.107	284896301.859332
5.108	284393072.842076
5.109	283936397.540866
5.110	283541275.849019
5.111	283219531.737020
5.112	282979305.140272
5.113	282824723.933219
5.114	282755768.616721
5.115	282768333.107942
5.116	282854475.787860
5.117	283002846.176918
5.118	283199264.681235
5.119	283427426.111280
5.120	283669692.410831
5.121	283907936.448768
5.122	284124396.957667
5.123	284302504.779998
5.124	284427642.472423
5.125	284487802.941214
5.126	284474117.853769
5.127	284381232.964895
5.128	284207514.832259
5.129	283955081.376616
5.130	283629656.925464
5.131	283240260.562986
5.132	282798744.215787
5.133	282319203.770364
5.134	281817292.144938
5.135	281309467.650097
5.136	280812213.582320
5.137	280341266.071088
5.138	279910886.466543
5.139	279533212.000053
5.140	279217714.504372
5.141	278970791.485134
5.142	278795507.247398
5.143	278691494.483587
5.144	278655018.933009
5.145	278679201.897761
5.146	278754387.950192
5.147	278868638.396839
5.148	279008325.366425
5.149	279158796.958334
5.150	279305080.982846
5.151	279432593.516042
5.152	279527818.827198
5.153	279578929.153446
5.154	279576316.211441
5.155	279513010.936996
5.156	279384973.618841
5.157	279191242.957499
5.158	278933939.322472
5.159	278618124.338039
5.160	278251525.517279
5.161	277844140.755875
5.162	277407742.727198
5.163	276955307.541038
5.164	276500395.139850
5.165	276056510.684009
5.166	275636476.704886
5.167	275251844.929326
5.168	274912374.495384
5.169	274625599.997352
5.170	274396508.396917
5.171	274227338.648951
5.172	274117512.074426
5.173	274063695.369846
5.174	274059991.968634
5.175	274098251.461945
5.176	274168481.333417
5.177	274259340.547833
5.178	274358690.833956
5.179	274454178.942034
5.180	274533821.952039
5.181	274586567.814562
5.182	274602804.776383
5.183	274574796.106890
5.184	274497020.411201
5.185	274366402.608062
5.186	274182426.126031
5.187	273947122.700783
5.188	273664942.102112
5.189	273342509.820226
5.190	272988285.933169
5.191	272612142.886570
5.192	272224883.388799
5.193	271837722.098815
5.194	271461755.962964
5.195	271107448.160401
5.196	270784149.476403
5.197	270499678.738085
5.198	270259980.781168
5.199	270068876.529270
5.200	269927915.297287
5.201	269836334.576479
5.202	269791127.567953
5.203	269787213.854791
5.204	269817703.972118
5.205	269874244.491597
5.206	269947426.741559
5.207	270027239.579860
5.208	270103544.815959
5.209	270166553.038946
5.210	270207277.775331
5.211	270217947.057381
5.212	270192353.623231
5.213	270126127.928658
5.214	270016921.882789
5.215	269864495.492092
5.216	269670703.240934
5.217	269439381.839842
5.218	269176145.628158
5.219	268888100.343094
5.220	268583489.764912
5.221	268271292.854266
5.222	267960791.217505
5.223	267661127.909272
5.224	267380878.776185
5.225	267127656.615211
5.226	266907766.557056
5.227	266725928.306001
5.228	266585077.397504
5.229	266486253.598975
5.230	266428580.275230
5.231	266409334.137423
5.232	266424100.508414
5.233	266467005.304369
5.234	266531011.517161
5.235	266608265.243458
5.236	266690474.311311
5.237	266769301.394550
5.238	266836753.215055
5.239	266885547.964197
5.240	266909444.415917
5.241	266903518.198936
5.242	266864373.347275
5.243	266790280.342996
5.244	266681235.276469
5.245	266538938.395729
5.246	266366693.954886
5.247	266169236.820281
5.248	265952494.553988
5.249	265723296.597454
5.250	265489044.492851
5.251	265257358.823779
5.252	265035719.551908
5.253	264831116.647458
5.254	264649727.356541
5.255	264496635.121142
5.256	264375603.111403
5.257	264288912.661309
5.258	264237273.682070
5.259	264219810.644352
5.260	264234124.000948
5.261	264276423.250163
5.262	264341724.405206
5.263	264424101.544670
5.264	264516979.621242
5.265	264613453.873657
5.266	264706620.136626
5.267	264789900.053209
5.268	264857345.758688
5.269	264903909.889626
5.270	264925668.756457
5.271	264919988.988875
5.272	264885630.897073
5.273	264822784.905758
5.274	264733040.651791
5.275	264619291.470383
5.276	264485579.906585
5.277	264336892.458142
5.278	264178913.880593
5.279	264017752.993124
5.280	263859652.957435
5.281	263710699.470675
5.282	263576540.161735
5.283	263462127.804227
5.284	263371498.725536
5.285	263307596.101760
5.286	263272145.732396
5.287	263265589.487801
5.288	263287078.986274
5.289	263334529.322357
5.290	263404729.918934
5.291	263493506.949074
5.292	263595929.396127
5.293	263706548.781769
5.294	263819661.024359
5.295	263929577.829905
5.296	264030894.608758
5.297	264118742.139224
5.298	264189010.006672
5.299	264238531.321724
5.300	264265220.198425
5.301	264268155.878179
5.302	264247610.079480
5.303	264205017.027057
5.304	264142888.434177
5.305	264064678.415326
5.306	263974605.671432
5.307	263877442.251815
5.308	263778279.636543
5.309	263682283.726716
5.310	263594450.596957
5.311	263519374.535529
5.312	263461039.005648
5.313	263422639.804459
5.314	263406447.962517
5.315	263413717.880506
5.316	263444644.011763
5.317	263498367.115513
5.318	263573028.855435
5.319	263665871.434441
5.320	263773376.992975
5.321	263891439.885587
5.322	264015563.611066
5.323	264141073.222445
5.324	264263333.445870
5.325	264377962.595999
5.326	264481032.613307
5.327	264569246.216693
5.328	264640083.207500
5.329	264691909.354356
5.330	264724043.001165
5.331	264736776.503584
5.332	264731351.676139
5.333	264709890.628352
5.334	264675285.494700
5.335	264631052.549518
5.336	264581157.943818
5.337	264529823.669002
5.338	264481323.316953
5.339	264439777.668792
5.340	264408960.073780
5.341	264392121.016716
5.342	264391840.190946
5.343	264409912.908126
5.344	264447275.842104
5.345	264503975.044322
5.346	264579177.007182
5.347	264671221.390891
5.348	264777712.018587
5.349	264895640.966900
5.350	265021539.116243
5.351	265151645.449493
5.352	265282086.752528
5.353	265409059.102886
5.354	265529002.754473
5.355	265638762.542662
5.356	265735726.844810
5.357	265817939.257550
5.358	265884178.517520
5.359	265934003.675631
5.360	265967763.086552
5.361	265986567.365722
5.362	265992227.989169
5.363	265987164.665246
5.364	265974285.916774
5.365	265956848.433189
5.366	265938301.676400
5.367	265922124.855142
5.368	265911663.751572
5.369	265909974.911078
5.370	265919684.423549
5.371	265942867.876957
5.372	265980957.118904
5.373	266034678.210190
5.374	266104023.457372
5.375	266188258.769488
5.376	266285965.824270
5.377	266395116.770839
5.378	266513177.580040
5.379	266637234.698870
5.380	266764138.516201
5.381	266890656.333831
5.382	267013627.151273
5.383	267130110.597831
5.384	267237522.775925
5.385	267333752.586421
5.386	267417253.293309
5.387	267487105.404612
5.388	267543048.523207
5.389	267585481.408625
5.390	267615431.062958
5.391	267634493.096492
5.392	267644746.916116
5.393	267648650.308667
5.394	267648918.761623
5.395	267648395.373943
5.396	267649917.405782
5.397	267656185.481655
5.398	267669641.167417
5.399	267692358.144725
5.400	267725951.522772
5.401	267771508.995252
5.402	267829546.604378
5.403	267899990.814624
5.404	267982187.513222
5.405	268074937.402775
5.406	268176556.124848
5.407	268284956.370123
5.408	268397748.222088
5.409	268512353.126095
5.410	268626126.169607
5.411	268736480.935773
5.412	268841010.966381
5.413	268937601.972619
5.414	269024529.340821
5.415	269100536.167508
5.416	269164888.026950
5.417	269217401.857126
5.418	269258447.690261
5.419	269288923.383154
5.420	269310203.903693
5.421	269324068.059162
5.422	269332606.689106
5.423	269338117.241957
5.424	269342990.265840
5.425	269349593.612549
5.426	269360160.116586
5.427	269376684.141346
5.428	269400831.758064
5.429	269433868.460934
5.430	269476607.333119
5.431	269529379.456453
5.432	269592027.265204
5.433	269663920.449091
5.434	269743993.035969
5.435	269830799.419630
5.436	269922586.357036
5.437	270017377.426955
5.438	270113066.030548
5.439	270207512.786979
5.440	270298643.086906
5.441	270384540.627414
5.442	270463532.965163
5.443	270534265.433905
5.444	270595760.253404
5.445	270647458.248678
5.446	270689241.269853
5.447	270721434.250310
5.448	270744786.697510
5.449	270760434.355527
5.450	270769842.719360
5.451	270774735.003634
5.452	270777007.959126
5.453	270778639.621191
5.454	270781593.532036
5.455	270787724.226058
5.456	270798688.743332
5.457	270815868.630403
5.458	270840306.336596
5.459	270872659.127671
5.460	270913172.661800
5.461	270961675.289227
5.462	271017592.993686
5.463	271079983.796873
5.464	271147589.428707
5.465	271218901.221130
5.466	271292236.553159
5.467	271365821.763477
5.468	271437877.298452
5.469	271506700.944629
5.470	271570745.291097
5.471	271628686.026323
5.472	271679478.287703
5.473	271722398.949175
5.474	271757073.453306
5.475	271783486.517343
5.476	271801976.723436
5.477	271813215.639036
5.478	271818172.684594
5.479	271818067.468380
5.480	271814311.736378
5.481	271808443.447829
5.482	271802055.770150
5.483	271796724.001258
5.484	271793933.534456
5.485	271795012.010214
5.486	271801068.699729
5.487	271812943.926535
5.488	271831170.976907
5.489	271855952.434871
5.490	271887152.250105
5.491	271924304.099735
5.492	271966635.790894
5.493	272013108.606597
5.494	272062469.691347
5.495	272113314.821196
5.496	272164158.314540
5.497	272213506.430171
5.498	272259930.385983
5.499	272302135.178839
5.500	272339020.670562
5.501	272369731.868988
5.502	272393696.019949
5.503	272410644.914845
5.504	272420621.687140
5.505	272423972.232308
5.506	272421322.206563
5.507	272413541.276760
5.508	272401696.858847
5.509	272386999.978522
5.510	272370746.118212
5.511	272354253.978752
5.512	272338804.972513
5.513	272325586.073974
5.514	272315638.338222
5.515	272309813.023590
5.516	272308736.889829
5.517	272312787.807732
5.518	272322081.428211
5.519	272336469.255519
5.520	272355548.086645
5.521	272378680.384468
5.522	272405024.767070
5.523	272433575.435796
5.524	272463208.965730
5.525	272492736.546348
5.526	272520959.453044
5.527	272546725.285139
5.528	272568982.356044
5.529	272586829.590309
5.530	272599559.399099
5.531	272606691.272607
5.532	272607994.236415
5.533	272603496.875012
5.534	272593484.292654
5.535	272578482.102461
5.536	272559228.290347
5.537	272536634.498521
5.538	272511738.897651
5.539	272485653.278795
5.540	272459507.327724
5.541	272434393.113672
5.542	272411312.753178
5.543	272391131.923166
5.544	272374541.447333
5.545	272362028.639761
5.546	272353859.448681
5.547	272350071.799251
5.548	272350479.930404
5.549	272354688.978365
5.550	272362118.601343
5.551	272372034.127928
5.552	272383583.483793
5.553	272395838.067658
5.554	272407835.721884
5.555	272418624.001910
5.556	272427302.069489
5.557	272433059.661648
5.558	272435211.737374
5.559	272433227.565081
5.560	272426753.186061
5.561	272415626.371853
5.562	272399883.400786
5.563	272379757.241968
5.564	272355667.022062
5.565	272328198.989552
5.566	272298079.595301
5.567	272266141.685902
5.568	272233285.232783
5.569	272200434.378456
5.570	272168492.878171
5.571	272138300.210614
5.572	272110590.692704
5.573	272085957.864273
5.574	272064826.102749
5.575	272047431.118793
5.576	272033810.396142
5.577	272023804.106930
5.578	272017066.303097
5.579	272013085.641823
5.580	272011214.281687
5.581	272010703.141166
5.582	272010741.378406
5.583	272010497.804285
5.584	272009161.921694
5.585	272005982.462103
5.586	272000301.559014
5.587	271991583.083716
5.588	271979434.107971
5.589	271963618.891570
5.590	271944065.238027
5.591	271920863.413363
5.592	271894258.133512
5.593	271864634.354128
5.594	271832497.745378
5.595	271798450.805838
5.596	271763165.641864
5.597	271727354.437807
5.598	271691738.657725
5.599	271657018.038492
5.600	271623840.453487
5.601	271592773.749493
5.602	271564280.673348
5.603	271538697.986450
5.604	271516220.814748
5.605	271496893.141249
5.606	271480605.160025
5.607	271467097.915810
5.608	271455975.310978
5.609	271446723.149900
5.610	271438734.448985
5.611	271431339.834663
5.612	271423841.460883
5.613	271415548.606296
5.614	271405812.935777
5.615	271394061.390230
5.616	271379824.793495
5.617	271362760.544866
5.618	271342668.139484
5.619	271319496.762859
5.620	271293344.724968
5.621	271264451.035425
5.622	271233179.901765
5.623	271199999.348899
5.624	271165455.440851
5.625	271130143.743106
5.626	271094679.704150
5.627	271059669.529121
5.628	271025682.944202
5.629	270993228.980070
5.630	270962735.618359
5.631	270934533.849130
5.632	270908846.444451
5.633	270885781.501555
5.634	270865330.676612
5.635	270847371.906615
5.636	270831676.345306
5.637	270817919.207560
5.638	270805694.167702
5.639	270794530.911075
5.640	270783915.360575
5.641	270773311.998049
5.642	270762187.559113
5.643	270750035.239248
5.644	270736398.395097
5.645	270720892.625670
5.646	270703225.050178
5.647	270683209.630979
5.648	270660777.500089
5.649	270635981.478426
5.650	270608994.265886
5.651	270580100.181662
5.652	270549680.748241
5.653	270518194.839404
5.654	270486154.520397
5.655	270454098.018386
5.656	270422561.468910
5.657	270392051.188279
5.658	270363018.143974
5.659	270335836.133090
5.660	270310784.846417
5.661	270288038.646303
5.662	270267661.426676
5.663	270249607.515700
5.664	270233728.168562
5.665	270219782.886956
5.666	270207454.576910
5.667	270196367.415116
5.668	270186106.297857
5.669	270176236.810090
5.670	270166324.784158
5.671	270155954.709550
5.672	270144746.426984
5.673	270132369.721312
5.674	270118556.563103
5.675	270103110.828665
5.676	270085915.372258
5.677	270066936.337522
5.678	270046224.580700
5.679	270023914.041461
5.680	270000216.947076
5.681	269975415.756139
5.682	269949851.865775
5.683	269923911.270332
5.684	269898007.544920
5.685	269872562.770426
5.686	269847987.241728
5.687	269824658.987782
5.688	269802904.284026
5.689	269782980.364783
5.690	269765061.519765
5.691	269749229.568342
5.692	269735469.461309
5.693	269723670.411587
5.694	269713632.550536
5.695	269705078.716003
5.696	269697670.584577
5.697	269691028.040774
5.698	269684750.462773
5.699	269678438.503358
5.700	269671714.964653
5.701	269664243.490627
5.702	269655744.062067
5.703	269646004.579215
5.704	269634888.157893
5.705	269622336.096503
5.706	269608366.796090
5.707	269593071.120733
5.708	269576604.863811
5.709	269559179.040617
5.710	269541048.709932
5.711	269522500.948022
5.712	269503842.489088
5.713	269485387.400816
5.714	269467445.055929
5.715	269450308.562590
5.716	269434243.798615
5.717	269419479.195564
5.718	269406196.481946
5.719	269394522.668803
5.720	269384523.666864
5.721	269376199.967746
5.722	269369484.852739
5.723	269364245.559175
5.724	269360287.699329
5.725	269357363.066154
5.726	269355180.716432
5.727	269353420.933764
5.728	269351751.427037
5.729	269349844.845877
5.730	269347396.531249
5.731	269344141.312548
5.732	269339868.182906
5.733	269334431.796652
5.734	269327759.967337
5.735	269319856.647568
5.736	269310800.226284
5.737	269300737.350481
5.738	269289872.838690
5.739	269278456.527705
5.740	269266768.090621
5.741	269255100.975138
5.742	269243746.572673
5.743	269232979.627638
5.744	269223045.681897
5.745	269214151.095823
5.746	269206455.910953
5.747	269200069.578328
5.748	269195049.327169
5.749	269191400.817083
5.750	269189080.640036
5.751	269188000.229132
5.752	269188030.795999
5.753	269189009.020153
5.754	269190743.330349
5.755	269193020.725874
5.756	269195614.159088
5.757	269198290.526716
5.758	269200819.273022
5.759	269202981.530290
5.760	269204579.574115
5.761	269205446.240836
5.762	269205453.785234
5.763	269204521.570842
5.764	269202621.922898
5.765	269199783.506191
5.766	269196091.703590
5.767	269191685.661264
5.768	269186751.922735
5.769	269181514.861925
5.770	269176224.428623
5.771	269171141.976953
5.772	269166525.158239
5.773	269162612.963056
5.774	269159612.020768
5.775	269157685.153798
5.776	269156942.994184
5.777	269157439.188657
5.778	269159169.403351
5.779	269162074.014119
5.780	269166044.040761
5.781	269170929.670938
5.782	269176550.531230
5.783	269182706.815412
5.784	269189190.404998
5.785	269195795.238693
5.786	269202326.377596
5.787	269208607.419721
5.788	269214486.155286
5.789	269219838.536054
5.790	269224571.186037
5.791	269228622.753812
5.792	269231964.411621
5.793	269234599.756198
5.794	269236564.253989
5.795	269237924.240877
5.796	269238775.371754
5.797	269239240.303799
5.798	269239465.366640
5.799	269239615.981411
5.800	269239870.694826
5.801	269240413.810600
5.802	269241426.820628
5.803	269243079.014214
5.804	269245517.832776
5.805	269248859.682962
5.806	269253181.972210
5.807	269258517.124347
5.808	269264849.223591
5.809	269272113.739965
5.810	269280200.519662
5.811	269288959.949274
5.812	269298211.895311
5.813	269307756.745554
5.814	269317387.694369
5.815	269326903.281287
5.816	269336119.205095
5.817	269344878.505731
5.818	269353059.395504
5.819	269360580.282205
5.820	269367401.790633
5.821	269373525.908568
5.822	269378992.607307
5.823	269383874.513505
5.824	269388270.301253
5.825	269392297.506683
5.826	269396085.413267
5.827	269399768.517327
5.828	269403480.901042
5.829	269407351.651683
5.830	269411501.270937
5.831	269416038.887663
5.832	269421059.990730
5.833	269426644.390111
5.834	269432854.175042
5.835	269439731.537090
5.836	269447296.483057
5.837	269455544.611138
5.838	269464445.274037
5.839	269473940.515281
5.840	269483945.216530
5.841	269494348.826362
5.842	269505018.929695
5.843	269515806.723020
5.844	269526554.251867
5.845	269537103.016747
5.846	269547303.378136
5.847	269557024.006229
5.848	269566160.570161
5.849	269574642.865421
5.850	269582439.686994
5.851	269589560.950078
5.852	269596056.828554
5.853	269602013.950007
5.854	269607548.985459
5.855	269612800.216300
5.856	269617917.856466
5.857	269623053.987504
5.858	269628352.984133
5.859	269633943.193599
5.860	269639930.470843
5.861	269646393.926217
5.862	269653383.987167
5.863	269660922.626671
5.864	269669005.394813
5.865	269677604.749760
5.866	269686674.115146
5.867	269696152.101610
5.868	269705966.439792
5.869	269716037.311746
5.870	269726279.944774
5.871	269736606.528540
5.872	269746927.657504
5.873	269757153.610145
5.874	269767195.810388
5.875	269776968.772082
5.876	269786392.730979
5.877	269795397.007901
5.878	269803923.970082
5.879	269811933.278272
5.880	269819405.965759
5.881	269826347.813430
5.882	269832791.465484
5.883	269838796.829115
5.884	269844449.413835
5.885	269849856.509951
5.886	269855141.320296
5.887	269860435.430078
5.888	269865870.180010
5.889	269871567.701167
5.890	269877632.410532
5.891	269884143.765358
5.892	269891150.950807
5.893	269898669.992435
5.894	269906683.521076
5.895	269915143.148101
5.896	269923974.147625
5.897	269933081.898337
5.898	269942359.393872
5.899	269951695.049878
5.900	269960980.063342
5.901	269970114.690584
5.902	269979012.984652
5.903	269987605.749537
5.904	269995841.734493
5.905	270003687.267000
5.906	270011124.723594
5.907	270018150.308030
5.908	270024771.662012
5.909	270031005.736443
5.910	270036877.245939
5.911	270042417.854292
5.912	270047666.048751
5.913	270052667.493144
5.914	270057475.515628
5.915	270062151.316111
5.916	270066763.485916
5.917	270071386.525409
5.918	270076098.168359
5.919	270080975.535766
5.920	270086090.323628
5.921	270091503.429966
5.922	270097259.575713
5.923	270103382.533485
5.924	270109871.580870
5.925	270116699.715168
5.926	270123813.973033
5.927	270131138.003371
5.928	270138576.765601
5.929	270146022.994646
5.930	270153364.846191
5.931	270160494.012119
5.932	270167313.507602
5.933	270173744.386786
5.934	270179730.756976
5.935	270185242.655878
5.936	270190276.602651
5.937	270194853.899590
5.938	270199017.003571
5.939	270202824.476558
5.940	270206345.168122
5.941	270209652.304652
5.942	270212818.125316
5.943	270215909.557887
5.944	270218985.274418
5.945	270222094.211252
5.946	270225275.446825
5.947	270228559.131306
5.948	270231968.043952
5.949	270235519.294217
5.950	270239225.706344
5.951	270243096.528133
5.952	270247137.269707
5.953	270251348.651552
5.954	270255724.841323
5.955	270260251.331308
5.956	270264902.895949
5.957	270269642.129102
5.958	270274419.013202
5.959	270279171.851747
5.960	270283829.732120
5.961	270288316.455624
5.962	270292555.669522
5.963	270296476.733861
5.964	270300020.718134
5.965	270303145.853398
5.966	270305831.794043
5.967	270308082.150799
5.968	270309924.937920
5.969	270311410.810086
5.970	270312609.223516
5.971	270313602.881216
5.972	270314481.049851
5.973	270315332.433644
5.974	270316238.358528
5.975	270317266.943775
5.976	270318468.833819
5.977	270319874.837243
5.978	270321495.592959
5.979	270323323.138107
5.980	270325334.023064
5.981	270327493.462795
5.982	270329759.909486
5.983	270332089.447370
5.984	270334439.473632
5.985	270336771.271468
5.986	270339051.302504
5.987	270341251.232511
5.988	270343346.922727
5.989	270345316.762251
5.990	270347139.822032
5.991	270348794.309337
5.992	270350256.759717
5.993	270351502.240871
5.994	270352505.693341
5.995	270353244.296334
5.996	270353700.581005
5.997	270353865.839815
5.998	270353743.296280
5.999	270353350.496400
6	270352720.438147
6.001	270351901.100916
6.002	270350953.248465
6.003	270349946.599219
6.004	270348954.677897
6.005	270348048.860061
6.006	270347292.249465
6.007	270346734.068514
6.008	270346405.221646
6.009	270346315.539649
6.010	270346453.037061
6.011	270346785.278441
6.012	270347262.687394
6.013	270347823.408716
6.014	270348399.157215
6.015	270348921.371537
6.016	270349326.991918
6.017	270349563.228401
6.018	270349590.854175
6.019	270349385.765255
6.020	270348938.761139
6.021	270348253.757403
6.022	270347344.813025
6.023	270346232.507977
6.024	270344940.241106
6.025	270343491.008131
6.026	270341905.094933
6.027	270340198.962763
6.028	270338385.395232
6.029	270336474.764844
6.030	270334477.090440
6.031	270332404.438288
6.032	270330273.140428
6.033	270328105.347849
6.034	270325929.519650
6.035	270323779.622624
6.036	270321693.009401
6.037	270319707.163233
6.038	270317855.687658
6.039	270316164.057354
6.040	270314645.723225
6.041	270313299.141006
6.042	270312106.212990
6.043	270311032.456871
6.044	270310029.003744
6.045	270309036.283524
6.046	270307989.044164
6.047	270306822.157485
6.048	270305476.564831
6.049	270303904.674776
6.050	270302074.588145
6.051	270299972.682910
6.052	270297604.269239
6.053	270294992.285314
6.054	270292174.236984
6.055	270289197.795778
6.056	270286115.633172
6.057	270282980.134603
6.058	270279838.639424
6.059	270276729.747811
6.060	270273681.072623
6.061	270270708.614878
6.062	270267817.691288
6.063	270265005.146281
6.064	270262262.402730
6.065	270259578.810701
6.066	270256944.741532
6.067	270254353.916025
6.068	270251804.617590
6.069	270249299.615069
6.070	270246844.831038
6.071	270244447.008076
6.072	270242110.768080
6.073	270239835.598424
6.074	270237613.301390
6.075	270235426.389295
6.076	270233247.797159
6.077	270231042.081233
6.078	270228768.058758
6.079	270226382.631340
6.080	270223845.343869
6.081	270221123.108986
6.082	270218194.473374
6.083	270215052.838818
6.084	270211708.183735
6.085	270208186.986692
6.086	270204530.308892
6.087	270200790.217384
6.088	270197024.943666
6.089	270193293.347067
6.090	270189649.332903
6.091	270186136.892867
6.092	270182786.340361
6.093	270179612.173135
6.094	270176612.760380
6.095	270173771.835039
6.096	270171061.531897
6.097	270168446.518670
6.098	270165888.637539
6.099	270163351.436860
6.100	270160804.003706
6.101	270158223.628045
6.102	270155597.013335
6.103	270152919.965675
6.104	270150195.711306
6.105	270147432.193270
6.106	270144638.828741
6.107	270141823.294082
6.108	270138988.871520
6.109	270136132.800412
6.110	270133245.931952
6.111	270130313.752011
6.112	270127318.649758
6.113	270124243.092404
6.114	270121073.232011
6.115	270117802.367011
6.116	270114433.721182
6.117	270110982.043068
6.118	270107473.714042
6.119	270103945.252639
6.120	270100440.317214
6.121	270097005.537159
6.122	270093685.669912
6.123	270090518.693032
6.124	270087531.456980
6.125	270084736.477967
6.126	270082130.297201
6.127	270079693.649976
6.128	270077393.434234
6.129	270075186.251232
6.130	270073023.079116
6.131	270070854.494777
6.132	270068635.799942
6.133	270066331.412063
6.134	270063918.004804
6.135	270061386.040006
6.136	270058739.563685
6.137	270055994.359032
6.138	270053174.790672
6.139	270050309.806048
6.140	270047428.690580
6.141	270044557.177628
6.142	270041714.445300
6.143	270038911.388094
6.144	270036150.364106
6.145	270033426.385391
6.146	270030729.513124
6.147	270028048.047963
6.148	270025371.976917
6.149	270022696.110355
6.150	270020022.394236
6.151	270017360.998689
6.152	270014729.974492
6.153	270012153.479268
6.154	270009658.794728
6.155	270007272.534956
6.156	270005016.590622
6.157	270002904.394818
6.158	270000938.075188
6.159	269999106.939559
6.160	269997387.574954
6.161	269995745.610000
6.162	269994138.970288
6.163	269992522.252614
6.164	269990851.658814
6.165	269989089.884209
6.166	269987210.316154
6.167	269985200.010131
6.168	269983061.049878
6.169	269980810.132173
6.170	269978476.423246
6.171	269976097.984623
6.172	269973717.237322
6.173	269971376.065396
6.174	269969111.188274
6.175	269966950.394797
6.176	269964910.105236
6.177	269962994.527665
6.178	269961196.463814
6.179	269959499.590944
6.180	269957881.834142
6.181	269956319.311775
6.182	269954790.268493
6.183	269953278.411913
6.184	269951775.180427
6.185	269950280.630080
6.186	269948802.832410
6.187	269947355.905799
6.188	269945956.988665
6.189	269944622.644875
6.190	269943365.252222
6.191	269942189.949128
6.192	269941092.631168
6.193	269940059.336700
6.194	269939067.161284
6.195	269938086.625048
6.196	269937085.191184
6.197	269936031.474086
6.198	269934899.556327
6.199	269933672.803475
6.200	269932346.641215
6.201	269930929.870156
6.202	269929444.302437
6.203	269927922.731334
6.204	269926405.462997
6.205	269924935.842877
6.206	269923555.353066
6.207	269922298.907762
6.208	269921190.961614
6.209	269920242.922045
6.210	269919452.201152
6.211	269918803.009959
6.212	269918268.756523
6.213	269917815.718908
6.214	269917407.474192
6.215	269917009.481452
6.216	269916593.203081
6.217	269916139.215881
6.218	269915638.925889
6.219	269915094.693442
6.220	269914518.401053
6.221	269913928.711639
6.222	269913347.461911
6.223	269912795.729322
6.224	269912290.173190
6.225	269911840.187675
6.226	269911446.288157
6.227	269911099.970025
6.228	269910785.056056
6.229	269910480.334234
6.230	269910163.096067
6.231	269909813.046273
6.232	269909415.993282
6.233	269908966.768661
6.234	269908470.919144
6.235	269907944.878507
6.236	269907414.556605
6.237	269906912.504133
6.238	269906474.007150
6.239	269906132.631562
6.240	269905915.819743
6.241	269905841.150932
6.242	269905913.774705
6.243	269906125.397605
6.244	269906454.968423
6.245	269906871.000415
6.246	269907335.226959
6.247	269907807.115834
6.248	269908248.648237
6.249	269908628.735933
6.250	269908926.694820
6.251	269909134.328428
6.252	269909256.361655
6.253	269909309.205953
6.254	269909318.239245
6.255	269909314.003272
6.256	269909327.866953
6.257	269909387.750675
6.258	269909514.512154
6.259	269909719.475436
6.260	269910003.431702
6.261	269910357.218602
6.262	269910763.763812
6.263	269911201.258542
6.264	269911646.993959
6.265	269912081.268035
6.266	269912490.787911
6.267	269912871.056816
6.268	269913227.386520
6.269	269913574.376284
6.270	269913933.924440
6.271	269914332.042360
6.272	269914794.924994
6.273	269915344.857348
6.274	269915996.529711
6.275	269916754.318504
6.276	269917610.946127
6.277	269918547.733977
6.278	269919536.455307
6.279	269920542.556224
6.280	269921529.330822
6.281	269922462.487010
6.282	269923314.494605
6.283	269924068.114330
6.284	269924718.629870
6.285	269925274.475741
6.286	269925756.168651
6.287	269926193.681179
6.288	269926622.618019
6.289	269927079.704618
6.290	269927598.192850
6.291	269928203.809996
6.292	269928911.778702
6.293	269929725.298787
6.294	269930635.677217
6.295	269931624.051508
6.296	269932664.448906
6.297	269933727.725444
6.298	269934785.825555
6.299	269935815.741604
6.300	269936802.635288
6.301	269937741.670054
6.302	269938638.328364
6.303	269939507.163356
6.304	269940369.201784
6.305	269941248.380639
6.306	269942167.543873
6.307	269943144.594720
6.308	269944189.364819
6.309	269945301.673610
6.310	269946470.877874
6.311	269947676.980983
6.312	269948893.172499
6.313	269950089.449651
6.314	269951236.811459
6.315	269952311.437040
6.316	269953298.249277
6.317	269954193.354880
6.318	269955004.996053
6.319	269955752.863615
6.320	269956465.837492
6.321	269957178.449947
6.322	269957926.539918
6.323	269958742.688214
6.324	269959652.044472
6.325	269960669.117821
6.326	269961795.967567
6.327	269963022.026866
6.328	269964325.592548
6.329	269965676.766827
6.330	269967041.437498
6.331	269968385.750551
6.332	269969680.469513
6.333	269970904.611440
6.334	269972047.883278
6.335	269973111.599242
6.336	269974107.966483
6.337	269975057.865860
6.338	269975987.469484
6.339	269976924.171926
6.340	269977892.440462
6.341	269978910.167164
6.342	269979986.047574
6.343	269981118.352625
6.344	269982295.268502
6.345	269983496.750117
6.346	269984697.608976
6.347	269985871.392774
6.348	269986994.495386
6.349	269988049.889781
6.350	269989029.948176
6.351	269989937.928031
6.352	269990787.894847
6.353	269991603.073208
6.354	269992412.843989
6.355	269993248.797737
6.356	269994140.385020
6.357	269995110.774728
6.358	269996173.500851
6.359	269997330.374117
6.360	269998570.960713
6.361	269999873.711463
6.362	270001208.603199
6.363	270002540.935178
6.364	270003835.765934
6.365	270005062.390836
6.366	270006198.246061
6.367	270007231.710539
6.368	270008163.429207
6.369	270009005.980634
6.370	270009781.950135
6.371	270010520.682367
6.372	270011254.170406
6.373	270012012.654984
6.374	270012820.545845
6.375	270013693.230767
6.376	270014635.207747
6.377	270015639.781875
6.378	270016690.357216
6.379	270017763.125751
6.380	270018830.755506
6.381	270019866.544377
6.382	270020848.437052
6.383	270021762.331913
6.384	270022604.207688
6.385	270023380.756037
6.386	270024108.430932
6.387	270024811.053531
6.388	270025516.312276
6.389	270026251.648424
6.390	270027040.129151
6.391	270027896.887499
6.392	270028826.656260
6.393	270029822.747920
6.394	270030867.642292
6.395	270031935.123481
6.396	270032993.669746
6.397	270034010.638173
6.398	270034956.664057
6.399	270035809.666626
6.400	270036557.900682
6.401	270037201.628422
6.402	270037753.172482
6.403	270038235.338550
6.404	270038678.418004
6.405	270039116.189541
6.406	270039581.452634
6.407	270040101.720571
6.408	270040695.657015
6.409	270041370.741101
6.410	270042122.475858
6.411	270042935.246670
6.412	270043784.689148
6.413	270044641.224428
6.414	270045474.273118
6.415	270046256.544044
6.416	270046967.796035
6.417	270047597.548564
6.418	270048146.373747
6.419	270048625.589268
6.420	270049055.412562
6.421	270049461.842985
6.422	270049872.727830
6.423	270050313.569884
6.424	270050803.687780
6.425	270051353.271576
6.426	270051961.764449
6.427	270052617.801009
6.428	270053300.719524
6.429	270053983.437337
6.430	270054636.286587
6.431	270055231.270900
6.432	270055746.134266
6.433	270056167.671763
6.434	270056493.800267
6.435	270056734.090196
6.436	270056908.676741
6.437	270057045.685351
6.438	270057177.525766
6.439	270057336.559527
6.440	270057550.740222
6.441	270057839.834911
6.442	270058212.746341
6.443	270058666.308599
6.444	270059185.728662
6.445	270059746.605598
6.446	270060318.252246
6.447	270060867.861829
6.448	270061364.932700
6.449	270061785.343365
6.450	270062114.518447
6.451	270062349.245765
6.452	270062497.909619
6.453	270062579.105339
6.454	270062618.849298
6.455	270062646.783079
6.456	270062691.909839
6.457	270062778.462807
6.458	270062922.491373
6.459	270063129.645046
6.460	270063394.465627
6.461	270063701.279670
6.462	270064026.560460
6.463	270064342.423205
6.464	270064620.746232
6.465	270064837.340831
6.466	270064975.561350
6.467	270065028.848400
6.468	270065001.834334
6.469	270064909.849612
6.470	270064776.892893
6.471	270064632.343118
6.472	270064506.875329
6.473	270064428.151525
6.474	270064416.889016
6.475	270064483.867005
6.476	270064628.292496
6.477	270064837.766530
6.478	270065089.858941
6.479	270065355.080767
6.480	270065600.844403
6.481	270065795.866507
6.482	270065914.401410
6.483	270065939.717492
6.484	270065866.340157
6.485	270065700.745114
6.486	270065460.412771
6.487	270065171.374213
6.488	270064864.601148
6.489	270064571.734179
6.490	270064320.752440
6.491	270064132.186938
6.492	270064016.399446
6.493	270063972.302112
6.494	270063987.697252
6.495	270064041.173679
6.496	270064105.284590
6.497	270064150.560628
6.498	270064149.779989
6.499	270064081.892128
6.500	270063935.047099
6.501	270063708.293958
6.502	270063411.712336
6.503	270063064.959387
6.504	270062694.441839
6.505	270062329.515852
6.506	270061998.241996
6.507	270061723.312907
6.508	270061518.720947
6.509	270061387.650347
6.510	270061321.890821
6.511	270061302.863057
6.512	270061304.124161
6.513	270061294.997230
6.514	270061244.828600
6.515	270061127.271501
6.516	270060923.997325
6.517	270060627.308869
6.518	270060241.296159
6.519	270059781.362654
6.520	270059272.184558
6.521	270058744.384430
6.522	270058230.385211
6.523	270057760.010881
6.524	270057356.449914
6.525	270057033.144458
6.526	270056792.031970
6.527	270056623.382514
6.528	270056507.250101
6.529	270056416.330187
6.530	270056319.827942
6.531	270056187.780375
6.532	270055995.233343
6.533	270055725.691520
6.534	270055373.359994
6.535	270054943.856543
6.536	270054453.314893
6.537	270053926.007979
6.538	270053390.819377
6.539	270052877.076703
6.540	270052410.333840
6.541	270052008.698796
6.542	270051680.228303
6.543	270051421.756762
6.544	270051219.327052
6.545	270051050.165036
6.546	270050885.919222
6.547	270050696.709809
6.548	270050455.410619
6.549	270050141.564771
6.550	270049744.376048
6.551	270049264.352847
6.552	270048713.366544
6.553	270048113.111232
6.554	270047492.179756
6.555	270046882.151726
6.556	270046313.249118
6.557	270045810.163559
6.558	270045388.631594
6.559	270045053.247361
6.560	270044796.814909
6.561	270044601.332922
6.562	270044440.475554
6.563	270044283.228293
6.564	270044098.159460
6.565	270043857.748934
6.566	270043542.158918
6.567	270043141.923688
6.568	270042659.189076
6.569	270042107.334362
6.570	270041509.020497
6.571	270040892.963316
6.572	270040289.874003
6.573	270039728.135176
6.574	270039229.830897
6.575	270038807.680668
6.576	270038463.306568
6.577	270038187.081983
6.578	270037959.571139
6.579	270037754.357862
6.580	270037541.863498
6.581	270037293.607440
6.582	270036986.312710
6.583	270036605.270927
6.584	270036146.495768
6.585	270035617.355246
6.586	270035035.588537
6.587	270034426.853148
6.588	270033821.137064
6.589	270033248.542178
6.590	270032735.032411
6.591	270032298.747054
6.592	270031947.396769
6.593	270031677.114209
6.594	270031472.919878
6.595	270031310.746066
6.596	270031160.743435
6.597	270030991.397927
6.598	270030773.889686
6.599	270030486.089912
6.600	270030115.627654
6.601	270029661.603289
6.602	270029134.709804
6.603	270028555.745394
6.604	270027952.722594
6.605	270027356.981497
6.606	270026798.849222
6.607	270026303.455090
6.608	270025887.279728
6.609	270025555.928361
6.610	270025303.429686
6.611	270025113.159159
6.612	270024960.251594
6.613	270024815.162746
6.614	270024647.875675
6.615	270024432.160084
6.616	270024149.277959
6.617	270023790.628610
6.618	270023358.945114
6.619	270022867.889645
6.620	270022340.097357
6.621	270021803.948410
6.622	270021289.524151
6.623	270020824.319845
6.624	270020429.315981
6.625	270020115.962136
6.626	270019884.508536
6.627	270019723.916789
6.628	270019613.363696
6.629	270019525.133762
6.630	270019428.491216
6.631	270019293.996101
6.632	270019097.647820
6.633	270018824.279375
6.634	270018469.725735
6.635	270018041.458926
6.636	270017557.596554
6.637	270017044.422822
6.638	270016532.767668
6.639	270016053.744907
6.640	270015634.450642
6.641	270015294.217871
6.642	270015041.954411
6.643	270014874.935510
6.644	270014779.215783
6.645	270014731.603522
6.646	270014702.926650
6.647	270014662.116278
6.648	270014580.549218
6.649	270014436.034974
6.650	270014215.885206
6.651	270013918.646524
6.652	270013554.248324
6.653	270013142.549600
6.654	270012710.494703
6.655	270012288.275299
6.656	270011905.043728
6.657	270011584.781172
6.658	270011342.898652
6.659	270011184.056421
6.660	270011101.504805
6.661	270011078.038257
6.662	270011088.432912
6.663	270011103.015752
6.664	270011091.875537
6.665	270011029.111065
6.666	270010896.517355
6.667	270010686.198511
6.668	270010401.728352
6.669	270010057.703950
6.670	270009677.740081
6.671	270009291.195492
6.672	270008929.079912
6.673	270008619.719743
6.674	270008384.792552
6.675	270008236.279548
6.676	270008174.770604
6.677	270008189.357726
6.678	270008259.138203
6.679	270008356.107909
6.680	270008449.051718
6.681	270008507.877542
6.682	270008507.792981
6.683	270008432.738489
6.684	270008277.596139
6.685	270008048.866225
6.686	270007763.723202
6.687	270007447.575916
6.688	270007130.485383
6.689	270006842.938001
6.690	270006611.568192
6.691	270006455.431752
6.692	270006383.351584
6.693	270006392.708331
6.694	270006469.847678
6.695	270006592.035097
6.696	270006730.690761
6.697	270006855.450606
6.698	270006938.469031
6.699	270006958.364074
6.700	270006903.250650
6.701	270006772.433667
6.702	270006576.517350
6.703	270006335.922883
6.704	270006078.012943
6.705	270005833.239962
6.706	270005630.845533
6.707	270005494.724498
6.708	270005440.031869
6.709	270005471.014342
6.710	270005580.371592
6.711	270005750.237466
6.712	270005954.644414
6.713	270006163.134964
6.714	270006345.001775
6.715	270006473.573069
6.716	270006529.934626
6.717	270006505.572308
6.718	270006403.561992
6.719	270006238.139650
6.720	270006032.711657
6.721	270005816.587123
6.722	270005620.883449
6.723	270005474.184943
6.724	270005398.561908
6.725	270005406.501002
6.726	270005499.183261
6.727	270005666.348781
6.728	270005887.766908
6.729	270006136.098061
6.730	270006380.748444
6.731	270006592.178951
6.732	270006746.052978
6.733	270006826.648892
6.734	270006829.051479
6.735	270006759.824759
6.736	270006636.059855
6.737	270006482.944019
6.738	270006330.190463
6.739	270006207.824917
6.740	270006141.931975
6.741	270006150.955987
6.742	270006243.074444
6.743	270006415.018641
6.744	270006652.507858
6.745	270006932.236673
6.746	270007225.135558
6.747	270007500.447638
6.748	270007730.048943
6.749	270007892.407971
6.750	270007975.622398
6.751	270007979.108023
6.752	270007913.702437
6.753	270007800.168203
6.754	270007666.302387
6.755	270007543.057557
6.756	270007460.218103
6.757	270007442.239716
6.758	270007504.829603
6.759	270007652.749267
6.760	270007879.151745
6.761	270008166.540962
6.762	270008489.225579
6.763	270008816.909740
6.764	270009118.931799
6.765	270009368.547503
6.766	270009546.655026
6.767	270009644.450749
6.768	270009664.630115
6.769	270009620.975329
6.770	270009536.393742
6.771	270009439.667841
6.772	270009361.388456
6.773	270009329.637046
6.774	270009366.026512
6.775	270009482.655097
6.776	270009680.399897
6.777	270009948.793059
6.778	270010267.501932
6.779	270010609.191744
6.780	270010943.383813
6.781	270011240.750286
6.782	270011477.253847
6.783	270011637.544840
6.784	270011717.136166
6.785	270011723.050981
6.786	270011672.851680
6.787	270011592.186472
6.788	270011511.194945
6.789	270011460.277921
6.790	270011465.825800
6.791	270011546.504355
6.792	270011710.623264
6.793	270011954.947888
6.794	270012265.133530
6.795	270012617.719716
6.796	270012983.398454
6.797	270013331.099717
6.798	270013632.331764
6.799	270013865.157381
6.800	270014017.248712
6.801	270014087.596704
6.802	270014086.636254
6.803	270014034.767948
6.804	270013959.484126
6.805	270013891.502644
6.806	270013860.455723
6.807	270013890.731924
6.808	270013998.061092
6.809	270014187.315736
6.810	270014451.840417
6.811	270014774.403922
6.812	270015129.636593
6.813	270015487.607740
6.814	270015818.045740
6.815	270016094.602167
6.816	270016298.561664
6.817	270016421.477185
6.818	270016466.355894
6.819	270016447.235105
6.820	270016387.204447
6.821	270016315.152385
6.822	270016261.697482
6.823	270016254.867869
6.824	270016316.147497
6.825	270016457.434885
6.826	270016679.350551
6.827	270016971.126918
6.828	270017312.101211
6.829	270017674.596542
6.830	270018027.792317
6.831	270018342.040427
6.832	270018593.020158
6.833	270018765.145577
6.834	270018853.750189
6.835	270018865.747762
6.836	270018818.662666
6.837	270018738.176956
6.838	270018654.537470
6.839	270018598.317541
6.840	270018596.136188
6.841	270018666.936753
6.842	270018819.339965
6.843	270019050.441369
6.844	270019346.231314
6.845	270019683.570785
6.846	270020033.447390
6.847	270020365.051571
6.848	270020650.102745
6.849	270020866.813184
6.850	270021002.942966
6.851	270021057.506004
6.852	270021040.892741
6.853	270020973.395587
6.854	270020882.344128
6.855	270020798.246236
6.856	270020750.489940
6.857	270020763.194442
6.858	270020851.812407
6.859	270021020.942471
6.860	270021263.673669
6.861	270021562.549900
6.862	270021892.015947
6.863	270022222.006978
6.864	270022522.173296
6.865	270022766.149034
6.866	270022935.261368
6.867	270023021.162968
6.868	270023027.015101
6.869	270022967.054530
6.870	270022864.608263
6.871	270022748.828762
6.872	270022650.611841
6.873	270022598.265295
6.874	270022613.539868
6.875	270022708.580282
6.876	270022884.222728
6.877	270023129.871259
6.878	270023424.984700
6.879	270023741.956479
6.880	270024049.984067
6.881	270024319.381240
6.882	270024525.737490
6.883	270024653.332432
6.884	270024697.330210
6.885	270024664.443910
6.886	270024571.978430
6.887	270024445.391286
6.888	270024314.707200
6.889	270024210.295290
6.890	270024158.596998
6.891	270024178.411974
6.892	270024278.256213
6.893	270024455.169773
6.894	270024695.136906
6.895	270024975.063596
6.896	270025266.027553
6.897	270025537.355140
6.898	270025760.937098
6.899	270025915.188515
6.900	270025988.091209
6.901	270025978.891159
6.902	270025898.213180
6.903	270025766.571408
6.904	270025611.496497
6.905	270025463.672759
6.906	270025352.625445
6.907	270025302.574101
6.908	270025329.023458
6.909	270025436.582205
6.910	270025618.306147
6.911	270025856.662251
6.912	270026125.982346
6.913	270026396.059858
6.914	270026636.380523
6.915	270026820.399103
6.916	270026929.259102
6.917	270026954.434935
6.918	270026898.922558
6.919	270026776.817842
6.920	270026611.333538
6.921	270026431.543433
6.922	270026268.302602
6.923	270026149.918957
6.924	270026098.185364
6.925	270026125.327507
6.926	270026232.294589
6.927	270026408.637337
6.928	270026633.985173
6.929	270026880.916301
6.930	270027118.820204
6.931	270027318.203291
6.932	270027454.838044
6.933	270027513.170020
6.934	270027488.502906
6.935	270027387.661065
6.936	270027228.026730
6.937	270027035.098348
6.938	270026838.904603
6.939	270026669.780665
6.940	270026554.101333
6.941	270026510.568988
6.942	270026547.579545
6.943	270026662.034546
6.944	270026839.770662
6.945	270027057.542358
6.946	270027286.281279
6.947	270027495.178958
6.948	270027656.012341
6.949	270027747.107595
6.950	270027756.383841
6.951	270027683.056237
6.952	270027537.751982
6.953	270027341.024501
6.954	270027120.473843
6.955	270026906.879504
6.956	270026729.887942
6.957	270026613.857772
6.958	270026574.447697
6.959	270026616.422990
6.960	270026732.993535
6.961	270026906.776608
6.962	270027112.235769
6.963	270027319.277120
6.964	270027497.473404
6.965	270027620.339087
6.966	270027669.046945
6.967	270027635.068876
6.968	270027521.369332
6.969	270027341.984539
6.970	270027120.043296
6.971	270026884.516094
6.972	270026666.139763
6.973	270026493.096887
6.974	270026387.053538
6.975	270026360.112883
6.976	270026413.114677
6.977	270026535.515276
6.978	270026706.868479
6.979	270026899.705190
6.980	270027083.391916
6.981	270027228.439249
6.982	270027310.653027
6.983	270027314.532830
6.984	270027235.465820
6.985	270027080.375859
6.986	270026866.758390
6.987	270026620.234102
6.988	270026370.958859
6.989	270026149.392873
6.990	270025982.027106
6.991	270025887.670164
6.992	270025874.805551
6.993	270025940.400792
6.994	270026070.334794
6.995	270026241.380708
6.996	270026424.464433
6.997	270026588.744836
6.998	270026705.944812
6.999	270026754.316623
7	270026721.691126
7.001	270026607.184796
7.002	270026421.319261
7.003	270026184.539482
7.004	270025924.343117
7.005	270025671.417008
7.006	270025455.328068
7.007	270025300.372662
7.008	270025222.167145
7.009	270025225.457839
7.010	270025303.458246
7.011	270025438.809824
7.012	270025606.025138
7.013	270025775.074137
7.014	270025915.611193
7.015	270026001.243078
7.016	270026013.243174
7.017	270025943.185313
7.018	270025794.134415
7.019	270025580.217783
7.020	270025324.645856
7.021	270025056.455982
7.022	270024806.434955
7.023	270024602.794962
7.024	270024467.209244
7.025	270024411.770931
7.026	270024437.286941
7.027	270024533.163588
7.028	270024678.890451
7.029	270024846.918054
7.030	270025006.528632
7.031	270025128.142261
7.032	270025187.472642
7.033	270025168.935082
7.034	270025067.837289
7.035	270024891.035415
7.036	270024655.973930
7.037	270024388.239373
7.038	270024117.970669
7.039	270023875.628776
7.040	270023687.725385
7.041	270023573.105272
7.042	270023540.303372
7.043	270023586.352278
7.044	270023697.206659
7.045	270023849.717838
7.046	270024014.891859
7.047	270024161.967349
7.048	270024262.739513
7.049	270024295.524884
7.050	270024248.204398
7.051	270024119.929549
7.052	270023921.241477
7.053	270023672.587162
7.054	270023401.449334
7.055	270023138.482150
7.056	270022913.206803
7.057	270022749.861494
7.058	270022663.993710
7.059	270022660.274087
7.060	270022731.839319
7.061	270022861.253409
7.062	270023022.955834
7.063	270023186.850558
7.064	270023322.535542
7.065	270023403.574375
7.066	270023411.210949
7.067	270023337.004689
7.068	270023184.018929
7.069	270022966.397316
7.070	270022707.381591
7.071	270022436.048786
7.072	270022183.236834
7.073	270021977.216001
7.074	270021839.723977
7.075	270021782.915864
7.076	270021807.659992
7.077	270021903.419076
7.078	270022049.731142
7.079	270022219.085551
7.080	270022380.787931
7.081	270022505.272142
7.082	270022568.248911
7.083	270022554.118573
7.084	270022458.157738
7.085	270022287.181002
7.086	270022058.581990
7.087	270021797.888928
7.088	270021535.172569
7.089	270021300.827816
7.090	270021121.300460
7.091	270021015.372938
7.092	270020991.522552
7.093	270021046.734365
7.094	270021166.924460
7.095	270021328.919825
7.096	270021503.714634
7.097	270021660.546914
7.098	270021771.224614
7.099	270021814.087129
7.100	270021777.050937
7.101	270021659.309437
7.102	270021471.449293
7.103	270021233.969021
7.104	270020974.398828
7.105	270020723.443253
7.106	270020510.667097
7.107	270020360.344405
7.108	270020288.051480
7.109	270020298.476423
7.110	270020384.762208
7.111	270020529.467116
7.112	270020707.014273
7.113	270020887.281933
7.114	270021039.831335
7.115	270021138.180638
7.116	270021163.520363
7.117	270021107.355562
7.118	270020972.694454
7.119	270020773.623546
7.120	270020533.330164
7.121	270020280.845579
7.122	270020046.965886
7.123	270019859.930680
7.124	270019741.455777
7.125	270019703.685591
7.126	270019747.488179
7.127	270019862.334936
7.128	270020027.783837
7.129	270020216.353053
7.130	270020397.381815
7.131	270020541.340997
7.132	270020623.982523
7.133	270020629.747726
7.134	270020553.952161
7.135	270020403.445489
7.136	270020195.648242
7.137	270019956.107556
7.138	270019714.909074
7.139	270019502.450340
7.140	270019345.169810
7.141	270019261.833589
7.142	270019260.895627
7.143	270019339.309619
7.144	270019482.952119
7.145	270019668.606389
7.146	270019867.220088
7.147	270020047.985364
7.148	270020182.663663
7.149	270020249.550189
7.150	270020236.521455
7.151	270020142.738377
7.152	270019978.762617
7.153	270019765.073782
7.154	270019529.195524
7.155	270019301.830889
7.156	270019112.551829
7.157	270018985.648062
7.158	270018936.718309
7.159	270018970.479988
7.160	270019080.107102
7.161	270019248.190821
7.162	270019449.187357
7.163	270019653.004418
7.164	270019829.231991
7.165	270019951.411180
7.166	270020000.749836
7.167	270019968.761100
7.168	270019858.455852
7.169	270019683.915275
7.170	270019468.311629
7.171	270019240.654483
7.172	270019031.714313
7.173	270018869.697682
7.174	270018776.283453
7.175	270018763.577616
7.176	270018832.409916
7.177	270018972.213881
7.178	270019162.512297
7.179	270019375.789865
7.180	270019581.360033
7.181	270019749.674153
7.182	270019856.471382
7.183	270019886.186549
7.184	270019834.135811
7.185	270019707.176167
7.186	270019522.742679
7.187	270019306.401675
7.188	270019088.261780
7.189	270018898.745600
7.190	270018764.319632
7.191	270018703.776410
7.192	270018725.596638
7.193	270018826.756347
7.194	270018993.151288
7.195	270019201.577787
7.196	270019422.991739
7.197	270019626.586951
7.198	270019784.118187
7.199	270019873.870216
7.200	270019883.701854
7.201	270019812.751786
7.202	270019671.554196
7.203	270019480.558700
7.204	270019267.258449
7.205	270019062.324343
7.206	270018895.297538
7.207	270018790.438474
7.208	270018763.322066
7.209	270018818.644621
7.210	270018949.564068
7.211	270019138.662336
7.212	270019360.391621
7.213	270019584.664783
7.214	270019781.078712
7.215	270019923.186674
7.216	270019992.215883
7.217	270019979.700156
7.218	270019888.670272
7.219	270019733.232436
7.220	270019536.582533
7.221	270019327.750900
7.222	270019137.527261
7.223	270018994.132880
7.224	270018919.258720
7.225	270018925.016818
7.226	270019012.237190
7.227	270019170.349060
7.228	270019378.866706
7.229	270019610.260223
7.230	270019833.824701
7.231	270020019.990255
7.232	270020144.473162
7.233	270020191.683494
7.234	270020156.912948
7.235	270020046.992979
7.236	270019879.337674
7.237	270019679.494750
7.238	270019477.556858
7.239	270019303.936222
7.240	270019185.092033
7.241	270019139.815375
7.242	270019176.589598
7.243	270019292.398430
7.244	270019473.149838
7.245	270019695.656410
7.246	270019930.892766
7.247	270020148.071363
7.248	270020318.969429
7.249	270020421.892682
7.250	270020444.719256
7.251	270020386.603319
7.252	270020258.093942
7.253	270020079.650637
7.254	270019878.770984
7.255	270019686.128676
7.256	270019531.261417
7.257	270019438.422880
7.258	270019423.176273
7.259	270019490.202982
7.260	270019632.645071
7.261	270019833.065710
7.262	270020065.899002
7.263	270020301.037150
7.264	270020508.059394
7.265	270020660.503003
7.266	270020739.579757
7.267	270020736.811124
7.268	270020655.222626
7.269	270020508.915196
7.270	270020321.084657
7.271	270020120.765225
7.272	270019938.753222
7.273	270019803.282261
7.274	270019736.056731
7.275	270019749.204089
7.276	270019843.573421
7.277	270020008.612017
7.278	270020223.850976
7.279	270020461.779835
7.280	270020691.708938
7.281	270020884.080413
7.282	270021014.620724
7.283	270021067.746076
7.284	270021038.749521
7.285	270020934.462690
7.286	270020772.295117
7.287	270020577.784780
7.288	270020381.013293
7.289	270020212.379864
7.290	270020098.330889
7.291	270020057.641302
7.292	270020098.778184
7.293	270020218.712815
7.294	270020403.339439
7.295	270020629.459397
7.296	270020868.039181
7.297	270021088.285338
7.298	270021261.974226
7.299	270021367.412017
7.300	270021392.481024
7.301	270021336.344012
7.302	270021209.559231
7.303	270021032.600194
7.304	270020832.979638
7.305	270020641.385313
7.306	270020487.371194
7.307	270020395.208127
7.308	270020380.473840
7.309	270020447.863741
7.310	270020590.531190
7.311	270020791.049729
7.312	270021023.859651
7.313	270021258.855915
7.314	270021465.617708
7.315	270021617.680236
7.316	270021696.248828
7.317	270021692.837999
7.318	270021610.461709
7.319	270021463.208951
7.320	270021274.264064
7.321	270021072.650455
7.322	270020889.152447
7.323	270020751.993330
7.324	270020682.867593
7.325	270020693.897913
7.326	270020785.927208
7.327	270020948.404350
7.328	270021160.861487
7.329	270021395.793392
7.330	270021622.518727
7.331	270021811.489551
7.332	270021938.444122
7.333	270021987.811354
7.334	270021954.900085
7.335	270021846.556858
7.336	270021680.203570
7.337	270021481.392503
7.338	270021280.217156
7.339	270021107.087397
7.340	270020988.455095
7.341	270020943.102284
7.342	270020979.499655
7.343	270021094.617284
7.344	270021274.349034
7.345	270021495.491734
7.346	270021729.005192
7.347	270021944.089836
7.348	270022112.513149
7.349	270022212.571386
7.350	270022232.139250
7.351	270022170.370998
7.352	270022037.816533
7.353	270021854.943103
7.354	270021649.257695
7.355	270021451.446440
7.356	270021291.063623
7.357	270021192.382389
7.358	270021170.981927
7.359	270021231.565973
7.360	270021367.296986
7.361	270021560.758449
7.362	270021786.401638
7.363	270022014.133288
7.364	270022213.545228
7.365	270022358.184762
7.366	270022429.268898
7.367	270022418.323882
7.368	270022328.373408
7.369	270022173.513327
7.370	270021976.932920
7.371	270021767.657798
7.372	270021576.473759
7.373	270021431.601998
7.374	270021354.734764
7.375	270021357.989247
7.376	270021442.204126
7.377	270021596.819775
7.378	270021801.362966
7.379	270022028.319853
7.380	270022247.002158
7.381	270022427.857779
7.382	270022546.619182
7.383	270022587.711979
7.384	270022546.443285
7.385	270022429.659280
7.386	270022254.783654
7.387	270022047.371967
7.388	270021837.523938
7.389	270021655.656515
7.390	270021528.231055
7.391	270021474.038102
7.392	270021501.558928
7.393	270021607.774176
7.394	270021778.587490
7.395	270021990.805920
7.396	270022215.398936
7.397	270022421.575910
7.398	270022581.108444
7.399	270022672.298691
7.400	270022683.024836
7.401	270022612.439767
7.402	270022471.093712
7.403	270022279.450529
7.404	270022065.013226
7.405	270021858.462194
7.406	270021689.345786
7.407	270021581.929518
7.408	270021551.789052
7.409	270021603.620576
7.410	270021730.581101
7.411	270021915.250767
7.412	270022132.078190
7.413	270022350.969363
7.414	270022541.517215
7.415	270022677.271473
7.416	270022739.452081
7.417	270022719.590106
7.418	270022620.714416
7.419	270022456.928721
7.420	270022251.430883
7.421	270022033.254789
7.422	270021833.194638
7.423	270021679.480043
7.424	270021593.811903
7.425	270021588.314121
7.426	270021663.830598
7.427	270021809.807822
7.428	270022005.774316
7.429	270022224.220879
7.430	270022434.459904
7.431	270022606.937418
7.432	270022717.382982
7.433	270022750.218970
7.434	270022700.748354
7.435	270022575.811841
7.436	270022392.828788
7.437	270022177.348765
7.438	270021959.465565
7.439	270021769.589904
7.440	270021634.180946
7.441	270021572.026345
7.442	270021591.605047
7.443	270021689.898082
7.444	270021852.810267
7.445	270022057.151397
7.446	270022273.896161
7.447	270022472.258341
7.448	270022624.017793
7.449	270022707.481915
7.450	270022710.534763
7.451	270022632.337525
7.452	270022483.447941
7.453	270022284.335031
7.454	270022062.508398
7.455	270021848.651872
7.456	270021672.316294
7.457	270021557.772149
7.458	270021520.595030
7.459	270021565.481329
7.460	270021685.587522
7.461	270021863.491475
7.462	270022073.637333
7.463	270022285.928272
7.464	270022469.954608
7.465	270022599.259613
7.466	270022655.059387
7.467	270022628.880227
7.468	270022523.749016
7.469	270022353.763707
7.470	270022142.118532
7.471	270021917.846533
7.472	270021711.740604
7.473	270021552.029825
7.474	270021460.416849
7.475	270021449.027979
7.476	270021518.711306
7.477	270021658.918073
7.478	270021849.181271
7.479	270022061.996056
7.480	270022266.681945
7.481	270022433.690884
7.482	270022538.758029
7.483	270022566.309659
7.484	270022511.652506
7.485	270022381.630037
7.486	270022193.663497
7.487	270021973.303733
7.488	270021750.642770
7.489	270021556.091008
7.490	270021416.103149
7.491	270021349.463171
7.492	270021364.648666
7.493	270021458.635600
7.494	270021617.324592
7.495	270021817.522396
7.496	270022030.197978
7.497	270022224.562293
7.498	270022372.391070
7.499	270022451.990399
7.500	270022451.242695
7.501	270022369.309262
7.502	270022216.747632
7.503	270022014.029247
7.504	270021788.664532
7.505	270021571.341110
7.506	270021391.612689
7.507	270021273.751363
7.508	270021233.337756
7.509	270021275.071336
7.510	270021392.111906
7.511	270021567.040113
7.512	270021774.304525
7.513	270021983.810703
7.514	270022165.147129
7.515	270022291.859294
7.516	270022345.164535
7.517	270022316.587951
7.518	270022209.152877
7.519	270022036.957524
7.520	270021823.192697
7.521	270021596.888071
7.522	270021388.832488
7.523	270021227.252322
7.524	270021133.846412
7.525	270021120.738077
7.526	270021188.772302
7.527	270021327.397063
7.528	270021516.146519
7.529	270021727.512336
7.530	270021930.811076
7.531	270022096.496309
7.532	270022200.303676
7.533	270022226.659608
7.534	270022170.873058
7.535	270022039.789204
7.536	270021850.830639
7.537	270021629.550672
7.538	270021406.044126
7.539	270021210.721603
7.540	270021070.042179
7.541	270021002.792375
7.542	270021017.448623
7.543	270021110.988174
7.544	270021269.313823
7.545	270021469.231852
7.546	270021681.710761
7.547	270021875.959137
7.548	270022023.750937
7.549	270022103.390684
7.550	270022102.757784
7.551	270022021.010178
7.552	270021868.701555
7.553	270021666.299776
7.554	270021441.311983
7.555	270021224.421689
7.556	270021045.181574
7.557	270020927.861438
7.558	270020888.039435
7.559	270020930.415369
7.560	270021048.147624
7.561	270021223.818515
7.562	270021431.875424
7.563	270021642.225907
7.564	270021824.462148
7.565	270021952.129484
7.566	270022006.447620
7.567	270021978.942520
7.568	270021872.640409
7.569	270021701.639896
7.570	270021489.132002
7.571	270021264.146257
7.572	270021057.472538
7.573	270020897.335346
7.574	270020805.433410
7.575	270020793.888532
7.576	270020863.542381
7.577	270021003.843797
7.578	270021194.321074
7.579	270021407.464312
7.580	270021612.591810
7.581	270021780.151257
7.582	270021885.874727
7.583	270021914.188734
7.584	270021860.400090
7.585	270021731.351173
7.586	270021544.463770
7.587	270021325.289957
7.588	270021103.922753
7.589	270020910.775200
7.590	270020772.302294
7.591	270020707.291934
7.592	270020724.222970
7.593	270020820.071276
7.594	270020980.739866
7.595	270021183.037251
7.596	270021397.933071
7.597	270021594.637700
7.598	270021744.923814
7.599	270021827.095335
7.600	270021829.033920
7.601	270021749.898474
7.602	270021600.239600
7.603	270021400.524893
7.604	270021178.258956
7.605	270020964.126011
7.606	270020787.674100
7.607	270020673.171864
7.608	270020636.196047
7.609	270020681.441169
7.610	270020802.064174
7.611	270020980.645925
7.612	270021191.633590
7.613	270021404.931254
7.614	270021590.128368
7.615	270021720.770605
7.616	270021778.075365
7.617	270021753.572571
7.618	270021650.283351
7.619	270021482.307399
7.620	270021272.836507
7.621	270021050.901709
7.622	270020847.291902
7.623	270020690.232878
7.624	270020601.423690
7.625	270020592.988734
7.626	270020665.770771
7.627	270020809.214348
7.628	270021002.851096
7.629	270021219.172641
7.630	270021427.493037
7.631	270021598.260982
7.632	270021707.209146
7.633	270021738.761949
7.634	270021688.221520
7.635	270021562.431499
7.636	270021378.811629
7.637	270021162.908071
7.638	270020944.814303
7.639	270020754.942293
7.640	270020619.745788
7.641	270020558.007764
7.642	270020578.205650
7.643	270020677.317024
7.644	270020841.243023
7.645	270021046.790533
7.646	270021264.929281
7.647	270021464.868002
7.648	270021618.384077
7.649	270021703.781991
7.650	270021708.941289
7.651	270021633.020699
7.652	270021486.574781
7.653	270021290.069299
7.654	270021071.008690
7.655	270020860.076818
7.656	270020686.825991
7.657	270020575.521682
7.658	270020541.739320
7.659	270020590.175019
7.660	270020713.985023
7.661	270020895.747708
7.662	270021109.908945
7.663	270021326.372303
7.664	270021514.728407
7.665	270021648.521338
7.666	270021708.966954
7.667	270021687.590340
7.668	270021587.415503
7.669	270021422.538412
7.670	270021216.150008
7.671	270020997.278625
7.672	270020796.713489
7.673	270020642.679967
7.674	270020556.874995
7.675	270020551.420535
7.676	270020627.160924
7.677	270020773.541885
7.678	270020970.096131
7.679	270021189.313594
7.680	270021400.510682
7.681	270021574.137286
7.682	270021685.925841
7.683	270021720.301973
7.684	270021672.570564
7.685	270021549.573618
7.686	270021368.729748
7.687	270021155.587197
7.688	270020940.238476
7.689	270020753.090319
7.690	270020620.598380
7.691	270020561.545379
7.692	270020584.408490
7.693	270020686.162041
7.694	270020852.707285
7.695	270021060.849159
7.696	270021281.558299
7.697	270021484.041454
7.698	270021640.073977
7.699	270021727.959817
7.700	270021735.578587
7.701	270021662.087736
7.702	270021518.040740
7.703	270021323.904806
7.704	270021107.185285
7.705	270020898.564260
7.706	270020727.593280
7.707	270020618.538761
7.708	270020586.978395
7.709	270020637.608113
7.710	270020763.584877
7.711	270020947.488501
7.712	270021163.766498
7.713	270021382.323307
7.714	270021572.747969
7.715	270021708.585477
7.716	270021771.051971
7.717	270021751.672208
7.718	270021653.468917
7.719	270021490.537165
7.720	270021286.067838
7.721	270021069.088985
7.722	270020870.387401
7.723	270020718.187231
7.724	270020634.184864
7.725	270020630.502952
7.726	270020707.983777
7.727	270020856.072304
7.728	270021054.300028
7.729	270021275.159450
7.730	270021487.964806
7.731	270021663.166214
7.732	270021776.498255
7.733	270021812.385911
7.734	270021766.133979
7.735	270021644.584680
7.736	270021465.156240
7.737	270021253.398968
7.738	270021039.405441
7.739	270020853.583029
7.740	270020722.386532
7.741	270020664.600190
7.742	270020688.700328
7.743	270020791.662494
7.744	270020959.387500
7.745	270021168.681528
7.746	270021390.513782
7.747	270021594.093020
7.748	270021751.193980
7.749	270021840.120454
7.750	270021848.753395
7.751	270021776.247745
7.752	270021633.156880
7.753	270021439.947898
7.754	270021224.126326
7.755	270021016.372951
7.756	270020846.237504
7.757	270020737.987825
7.758	270020707.199062
7.759	270020758.567415
7.760	270020885.250301
7.761	270021069.828514
7.762	270021286.749442
7.763	270021505.917757
7.764	270021696.923214
7.765	270021833.311706
7.766	270021896.299747
7.767	270021877.414345
7.768	270021779.676524
7.769	270021617.185230
7.770	270021413.129683
7.771	270021196.537783
7.772	270020998.198622
7.773	270020846.336117
7.774	270020762.646972
7.775	270020759.251308
7.776	270020836.992809
7.777	270020985.317213
7.778	270021183.755332
7.779	270021404.798399
7.780	270021617.761541
7.781	270021793.094424
7.782	270021906.531307
7.783	270021942.496940
7.784	270021896.296761
7.785	270021774.773901
7.786	270021595.345698
7.787	270021383.562069
7.788	270021169.515469
7.789	270020983.616242
7.790	270020852.316874
7.791	270020794.402607
7.792	270020818.349039
7.793	270020921.132286
7.794	270021088.654244
7.795	270021297.722525
7.796	270021519.306870
7.797	270021722.617071
7.798	270021879.428321
7.799	270021968.046577
7.800	270021976.349437
7.801	270021903.495555
7.802	270021760.039390
7.803	270021566.445121
7.804	270021350.219403
7.805	270021142.043185
7.806	270020971.465198
7.807	270020862.753146
7.808	270020831.482660
7.809	270020882.349887
7.810	270021008.511705
7.811	270021192.547118
7.812	270021408.904463
7.813	270021627.489491
7.814	270021817.891665
7.815	270021953.657144
7.816	270022016.003595
7.817	270021996.456112
7.818	270021898.038565
7.819	270021734.849925
7.820	270021530.080137
7.821	270021312.756695
7.822	270021113.669500
7.823	270020961.042704
7.824	270020876.571898
7.825	270020872.379789
7.826	270020949.310231
7.827	270021096.810129
7.828	270021294.409737
7.829	270021514.601319
7.830	270021726.701425
7.831	270021901.159513
7.832	270022013.710202
7.833	270022048.779845
7.834	270022001.672918
7.835	270021879.230920
7.836	270021698.873762
7.837	270021486.150315
7.838	270021271.153213
7.839	270021084.290854
7.840	270020952.017038
7.841	270020893.114966
7.842	270020916.063029
7.843	270021017.837730
7.844	270021184.340062
7.845	270021392.377661
7.846	270021612.920961
7.847	270021815.180482
7.848	270021970.931335
7.849	270022058.478666
7.850	270022065.704464
7.851	270021991.764372
7.852	270021847.211985
7.853	270021652.513887
7.854	270021435.175325
7.855	270021225.879168
7.856	270021054.176266
7.857	270020944.331799
7.858	270020911.923250
7.859	270020961.647466
7.860	270021086.663045
7.861	270021269.549855
7.862	270021484.754863
7.863	270021702.185029
7.864	270021891.430718
7.865	270022026.037368
7.866	270022087.222632
7.867	270022066.512445
7.868	270021966.931526
7.869	270021802.575182
7.870	270021596.634669
7.871	270021378.136721
7.872	270021177.869515
7.873	270021024.059015
7.874	270020938.400871
7.875	270020933.017474
7.876	270021008.752053
7.877	270021155.051614
7.878	270021351.449905
7.879	270021570.438946
7.880	270021781.336208
7.881	270021954.591807
7.882	270022065.941011
7.883	270022099.810476
7.884	270022051.504967
7.885	270021927.867477
7.886	270021746.316249
7.887	270021532.401712
7.888	270021316.215437
7.889	270021128.166303
7.890	270020994.707935
7.891	270020934.624955
7.892	270020956.393850
7.893	270021056.993152
7.894	270021222.323720
7.895	270021429.192864
7.896	270021648.569771
7.897	270021849.665909
7.898	270022004.257400
7.899	270022090.649823
7.900	270022096.723673
7.901	270022021.636679
7.902	270021875.942185
7.903	270021680.105985
7.904	270021461.633251
7.905	270021251.206723
7.906	270021078.374457
7.907	270020967.404847
7.908	270020933.874926
7.909	270020982.481118
7.910	270021106.381298
7.911	270021288.156306
7.912	270021502.254972
7.913	270021718.583690
7.914	270021906.733296
7.915	270022040.251115
7.916	270022100.354338
7.917	270022078.570691
7.918	270021977.924873
7.919	270021812.512313
7.920	270021605.526329
7.921	270021385.993545
7.922	270021184.700750
7.923	270021029.873127
7.924	270020943.209106
7.925	270020936.829061
7.926	270021011.574979
7.927	270021156.896684
7.928	270021352.325026
7.929	270021570.352504
7.930	270021780.294292
7.931	270021952.602722
7.932	270022063.012645
7.933	270022095.950371
7.934	270022046.720689
7.935	270021922.165229
7.936	270021739.704231
7.937	270021524.888141
7.938	270021307.808297
7.939	270021118.871940
7.940	270020984.534559
7.941	270020923.582271
7.942	270020944.489554
7.943	270021044.234053
7.944	270021208.719068
7.945	270021414.751363
7.946	270021633.301511
7.947	270021833.582415
7.948	270021987.370071
7.949	270022072.968903
7.950	270022078.260114
7.951	270022002.402701
7.952	270021855.949401
7.953	270021659.366674
7.954	270021440.159554
7.955	270021229.010841
7.956	270021055.470692
7.957	270020943.805858
7.958	270020909.592396
7.959	270020957.527254
7.960	270021080.769428
7.961	270021261.897789
7.962	270021475.360665
7.963	270021691.064887
7.964	270021878.601181
7.965	270022011.516740
7.966	270022071.030431
7.967	270022048.666559
7.968	270021947.450038
7.969	270021781.476833
7.970	270021573.938457
7.971	270021353.861583
7.972	270021152.033373
7.973	270020996.679308
7.974	270020909.494701
7.975	270020902.600757
7.976	270020976.844739
7.977	270021121.673776
7.978	270021316.619197
7.979	270021534.173175
7.980	270021743.655045
7.981	270021915.516850
7.982	270022025.493277
7.983	270022058.009920
7.984	270022008.372306
7.985	270021883.422874
7.986	270021700.581539
7.987	270021485.398160
7.988	270021267.963669
7.989	270021078.686974
7.990	270020944.021779
7.991	270020882.752843
7.992	270020903.355865
7.993	270021002.807227
7.994	270021167.010361
7.995	270021372.771965
7.996	270021591.062643
7.997	270021791.093396
7.998	270021944.639224
7.999	270022030.006332
8	270022035.076747

==> ResultPlots/Strong0_45/FreqBound0_45.txt <==
t    Angle    Freq
3.909	0.407288378000000	1.00000000300000
3.919	0.407288390000000	1.00000000300000
3.929	0.407288402000000	1.00000000300000
3.939	0.407288413000000	1.00000000300000
3.949	0.407288424000000	1.00000000300000
3.959	0.407288436000000	1.00000000300000
3.969	0.407288446000000	1.00000000300000
3.979	0.407288457000000	1.00000000300000
3.989	0.407288467000000	1.00000000300000
3.999	0.407288477000000	1.00000000300000
4.009	0.410067448000000	1.00164030400000
4.019	0.419568043000000	1.00338577600000
4.029	0.435425098000000	1.00500348200000
4.039	0.457130270000000	1.00649056200000
4.049	0.481995846000000	1.00660000000000
4.059	0.506877293000000	1.00660000000000
4.069	0.531758741000000	1.00660000000000
4.079	0.556640187000000	1.00660000000000
4.089	0.581521633000000	1.00660000000000
4.099	0.606403080000000	1.00660000000000
4.109	0.631284526000000	1.00660000000000
4.119	0.656165972000000	1.00660000000000
4.129	0.681047419000000	1.00660000000000
4.139	0.705928866000000	1.00660000000000
4.149	0.730810311000000	1.00660000000000
4.159	0.755691758000000	1.00660000000000
4.169	0.780573204000000	1.00660000000000
4.179	0.805454650000000	1.00660000000000
4.189	0.830336096000000	1.00660000000000
4.199	0.855217542000000	1.00660000000000
4.209	0.880098989000000	1.00660000000000
4.219	0.904980435000000	1.00660000000000
4.229	0.929861881000000	1.00660000000000
4.239	0.954743328000000	1.00660000000000
4.249	0.979624774000000	1.00660000000000
4.259	1.00450622100000	1.00660000000000
4.269	1.02938766700000	1.00660000000000
4.279	1.05426911400000	1.00660000000000
4.289	1.07915056000000	1.00660000000000
4.299	1.10403200700000	1.00660000000000
4.309	1.12891345400000	1.00660000000000
4.319	1.15379490100000	1.00660000000000
4.329	1.17867634800000	1.00660000000000
4.339	1.20355779400000	1.00660000000000
4.349	1.22843924100000	1.00660000000000
4.359	1.25332068800000	1.00660000000000
4.369	1.27820213400000	1.00660000000000
4.379	1.30308358100000	1.00660000000000
4.389	1.32796502800000	1.00660000000000
4.399	1.35284647500000	1.00660000000000
4.409	1.37772792200000	1.00660000000000
4.419	1.40260937000000	1.00660000000000
4.429	1.42749081600000	1.00660000000000
4.439	1.45237226300000	1.00660000000000
4.449	1.47725371100000	1.00660000000000
4.459	1.50101637800000	1.00596335000000
4.469	1.52231861300000	1.00535475500000
4.479	1.54150007000000	1.00483506900000
4.489	1.55887158900000	1.00439301000000
4.499	1.57470888200000	1.00401973700000
4.509	1.58925615600000	1.00370740500000
4.519	1.60272989800000	1.00344913700000
4.529	1.61532235000000	1.00323893200000
4.539	1.62720465100000	1.00307158100000
4.549	1.63852965100000	1.00294257600000
4.559	1.64943442500000	1.00284804500000
4.569	1.66004252500000	1.00278467600000
4.579	1.67046598500000	1.00274965900000
4.589	1.68080710700000	1.00274063400000
4.599	1.69116006400000	1.00275564000000
4.609	1.70161232600000	1.00279307700000
4.619	1.71224595000000	1.00285166700000
4.629	1.72313873600000	1.00293042400000
4.639	1.73436527800000	1.00302863000000
4.649	1.74599792900000	1.00314581000000
4.659	1.75810768100000	1.00328171600000
4.669	1.77076499100000	1.00343630900000
4.679	1.78404055600000	1.00360975200000
4.689	1.79800604600000	1.00380239900000
4.699	1.81273482000000	1.00401479000000
4.709	1.82830261000000	1.00424764600000
4.719	1.84478821600000	1.00450187100000
4.729	1.86227418500000	1.00477855000000
4.739	1.88084751000000	1.00507895700000
4.749	1.90060033700000	1.00540455500000
4.759	1.92163070700000	1.00575700600000
4.769	1.94404331000000	1.00613818000000
4.779	1.96795029000000	1.00655016300000
4.789	1.99282080600000	1.00660000000000
4.799	2.01770221700000	1.00660000000000
4.809	2.04258362900000	1.00660000000000
4.819	2.06746504000000	1.00660000000000
4.829	2.09234645200000	1.00660000000000
4.839	2.11722786300000	1.00660000000000
4.849	2.14210927400000	1.00660000000000
4.859	2.16699068400000	1.00660000000000
4.869	2.19187209500000	1.00660000000000
4.879	2.21675350500000	1.00660000000000
4.889	2.24163491400000	1.00660000000000
4.899	2.26651632100000	1.00660000000000
4.909	2.29139772800000	1.00660000000000
4.919	2.31627913200000	1.00660000000000
4.929	2.34116053600000	1.00660000000000
4.939	2.36604193800000	1.00660000000000
4.949	2.39092333900000	1.00660000000000
4.959	2.41580473900000	1.00660000000000
4.969	2.44068613700000	1.00660000000000
4.979	2.46556753400000	1.00660000000000
4.989	2.49044893000000	1.00660000000000
4.999	2.51533032400000	1.00660000000000
5.009	2.54021171000000	1.00660000000000
5.019	2.56509309100000	1.00660000000000
5.029	2.58997446800000	1.00660000000000
5.039	2.61485584000000	1.00660000000000
5.049	2.63973721100000	1.00660000000000
5.059	2.66461857800000	1.00660000000000
5.069	2.68949994300000	1.00660000000000
5.079	2.71438130500000	1.00660000000000
5.089	2.73926266600000	1.00660000000000
5.099	2.76414407100000	1.00660000000000
5.109	2.78902544000000	1.00660000000000
5.119	2.81390679800000	1.00660000000000
5.129	2.83878815200000	1.00660000000000
5.139	2.86366950500000	1.00660000000000
5.149	2.88855088400000	1.00660000000000
5.159	2.91343231400000	1.00660000000000
5.169	2.93831374100000	1.00660000000000
5.179	2.96319519400000	1.00660000000000
5.189	2.98807666600000	1.00660000000000
5.199	3.01295815700000	1.00660000000000
5.209	3.03783965100000	1.00660000000000
5.219	3.06272114700000	1.00660000000000

==> ResultPlots/Strong0_45/NoEnhancement0_45.txt <==
t       Angle               Frequency
3.909	0.407289642274236	1.00000000094955
3.919	0.407289643858803	0.999999999917448
3.929	0.407289641608941	0.999999998877853
3.939	0.407289635388906	0.999999997867808
3.949	0.407289625394697	0.999999996857539
3.959	0.407289611802071	0.999999995932376
3.969	0.407289594737449	0.999999995051522
3.979	0.407289574575316	0.999999994251902
3.989	0.407289551544636	0.999999993562365
3.999	0.407289526070826	0.999999992938922
4.009	0.410068462365189	1.00164029520938
4.019	0.419569026633781	1.00338576770598
4.029	0.435426053210904	1.00500347432029
4.039	0.457131198837487	1.00649055502422
4.049	0.484213016586409	1.00785757050335
4.059	0.516237091385392	1.00911402715745
4.069	0.552803406890689	1.01026871823668
4.079	0.593543898487042	1.01132981130384
4.089	0.638120206742997	1.01230490427372
4.099	0.686221602416481	1.01320106719308
4.109	0.737563081187091	1.01402488143278
4.119	0.791883591354235	1.01478247964638
4.129	0.848944393242391	1.01547957170139
4.139	0.908527534490759	1.01612147807861
4.149	0.970434418314653	1.01671315357711
4.159	1.03448447372648	1.01725920782577
4.169	1.10051389828845	1.01776393083369
4.179	1.16837447533612	1.01823130550284
4.189	1.23793246268838	1.01866502772449
4.199	1.30906752891769	1.01906852128273
4.209	1.38167175367926	1.01944494744397
4.219	1.45564867064854	1.01979722289378
4.229	1.53091235241027	1.02012802590277
4.239	1.60738654356101	1.02043980844045
4.249	1.68500382201523	1.02073480777888
4.259	1.76370479812908	1.02101505022689
4.269	1.84343735337256	1.02128236506030
4.279	1.92415589121379	1.02153838886382
4.289	2.00582064090099	1.02178457266574
4.299	2.08839696664563	1.02202219309643
4.309	2.17185471596190	1.02225235361690
4.319	2.25616759396576	1.02247599600527
4.329	2.34131255437228	1.02269390568018
4.339	2.42726922548172	1.02290671581223
4.349	2.51401935727154	1.02311491936066
4.359	2.60154629032263	1.02331887051304
4.369	2.68983445952290	1.02351879463063
4.379	2.77886891656794	1.02371479658720
4.389	2.86863488677341	1.02390686392437
4.399	2.95911735259915	1.02409488054623
4.409	3.05030066384688	1.02427863105091

==> ResultPlots/Strong0_45/Optimal0_02Timestep_0_45.txt <==
t         angle                 Freq
3.900	0.407288366672674	1.00000000326179
3.901	0.407288367916408	1.00000000325316
3.902	0.407288369145817	1.00000000324502
3.903	0.407288370373635	1.00000000323780
3.904	0.407288371594404	1.00000000323180
3.905	0.407288372814264	1.00000000322712
3.906	0.407288374046175	1.00000000322367
3.907	0.407288375262851	1.00000000322122
3.908	0.407288376486122	1.00000000321934
3.909	0.407288377694840	1.00000000321752
3.910	0.407288378926069	1.00000000321536
3.911	0.407288380146611	1.00000000321233
3.912	0.407288381361013	1.00000000320811
3.913	0.407288382564275	1.00000000320253
3.914	0.407288383770492	1.00000000319560
3.915	0.407288384989215	1.00000000318752
3.916	0.407288386193613	1.00000000317865
3.917	0.407288387397330	1.00000000316940
3.918	0.407288388573761	1.00000000316036
3.919	0.407288389770429	1.00000000315198
3.920	0.407288390968915	1.00000000314463
3.921	0.407288392155351	1.00000000313853
3.922	0.407288393341105	1.00000000313374
3.923	0.407288394501165	1.00000000313012
3.924	0.407288395679871	1.00000000312736
3.925	0.407288396873128	1.00000000312504
3.926	0.407288398070705	1.00000000312264
3.927	0.407288399235995	1.00000000311967
3.928	0.407288400388097	1.00000000311571
3.929	0.407288401553387	1.00000000311049
3.930	0.407288402742779	1.00000000310390
3.931	0.407288403912617	1.00000000309600
3.932	0.407288405089503	1.00000000308707
3.933	0.407288406215912	1.00000000307749
3.934	0.407288407375518	1.00000000306772
3.935	0.407288408542627	1.00000000305834
3.936	0.407288409717921	1.00000000304976
3.937	0.407288410858428	1.00000000304230
3.938	0.407288411992113	1.00000000303615
3.939	0.407288413113974	1.00000000303128
3.940	0.407288414283812	1.00000000302750
3.941	0.407288415430685	1.00000000302445
3.942	0.407288416582787	1.00000000302166
3.943	0.407288417696236	1.00000000301864
3.944	0.407288418828102	1.00000000301489
3.945	0.407288419964971	1.00000000301004
3.946	0.407288421128897	1.00000000300386
3.947	0.407288422260535	1.00000000299631
3.948	0.407288423375803	1.00000000298751
3.949	0.407288424475610	1.00000000297779
3.950	0.407288425596107	1.00000000296756
3.951	0.407288426720470	1.00000000295734
3.952	0.407288427852109	1.00000000294763
3.953	0.407288428962829	1.00000000293882
3.954	0.407288430048538	1.00000000293122
3.955	0.407288431149937	1.00000000292493
3.956	0.407288432252699	1.00000000291988
3.957	0.407288433389567	1.00000000291581
3.958	0.407288434496422	1.00000000291232
3.959	0.407288435569853	1.00000000290894
3.960	0.407288436649878	1.00000000290515
3.961	0.407288437733087	1.00000000290051
3.962	0.407288438832666	1.00000000289468
3.963	0.407288439947024	1.00000000288748
3.964	0.407288441043647	1.00000000287895
3.965	0.407288442102526	1.00000000286927
3.966	0.407288443164589	1.00000000285881
3.967	0.407288444258711	1.00000000284805
3.968	0.407288445336235	1.00000000283746
3.969	0.407288446434450	1.00000000282752
3.970	0.407288447478777	1.00000000281861
3.971	0.407288448519921	1.00000000281097
3.972	0.407288449552880	1.00000000280465
3.973	0.407288450619944	1.00000000279950
3.974	0.407288451703153	1.00000000279522
3.975	0.407288452749526	1.00000000279140
3.976	0.407288453782257	1.00000000278749
3.977	0.407288454805666	1.00000000278301
3.978	0.407288455853177	1.00000000277755
3.979	0.407288456905462	1.00000000277082
3.980	0.407288457965478	1.00000000276272
3.981	0.407288459014808	1.00000000275333
3.982	0.407288460035261	1.00000000274290
3.983	0.407288461044573	1.00000000273183
3.984	0.407288462063207	1.00000000272063
3.985	0.407288463088207	1.00000000270977
3.986	0.407288464124576	1.00000000269971
3.987	0.407288465137526	1.00000000269079
3.988	0.407288466132286	1.00000000268317
3.989	0.407288467129092	1.00000000267686
3.990	0.407288468127035	1.00000000267164
3.991	0.407288469148170	1.00000000266716
3.992	0.407288470161120	1.00000000266300
3.993	0.407288471171341	1.00000000265858
3.994	0.407288472158598	1.00000000265346
3.995	0.407288473138351	1.00000000264725
3.996	0.407288474140159	1.00000000263972
3.997	0.407288475112409	1.00000000263084
3.998	0.407288476103076	1.00000000262074
3.999	0.407288477092834	1.00000000260974
4	0.407288478053715	1.00000000259824
4.001	0.407321690457138	1.00017969448414
4.002	0.407426958205406	1.00037400583899
4.003	0.407600570013301	1.00054932025843
4.004	0.407841639430671	1.00072752808212
4.005	0.408149516650383	1.00091333537696
4.006	0.408526251253534	1.00108021932488
4.007	0.408972317058669	1.00128638775952
4.008	0.409486660958009	1.00144071060160
4.009	0.410067447697884	1.00164030351816
4.010	0.410717836331287	1.00181060703821
4.011	0.411434422101593	1.00199143077396
4.012	0.412219843142566	1.00217369877181
4.013	0.413071792361734	1.00234778913378
4.014	0.413990766612869	1.00252551480619
4.015	0.414975843784305	1.00270131711238
4.016	0.416026765754850	1.00287324169546
4.017	0.417142645392914	1.00304656624362
4.018	0.418323404428975	1.00321716681456
4.019	0.419568042711262	1.00338577557547
4.020	0.420876381338985	1.00355461482756
4.021	0.422247677761106	1.00372037035935
4.022	0.423681505768855	1.00388582612249
4.023	0.425177302231987	1.00404949322840
4.024	0.426734583580810	1.00421181801438
4.025	0.428352791401949	1.00437280743041
4.026	0.430031471020811	1.00453258223031
4.027	0.431770067388243	1.00469073623677
4.028	0.433568114622176	1.00484790557021
4.029	0.435425097814914	1.00500348159408
4.030	0.437340530986148	1.00515793083390
4.031	0.439313923239524	1.00531100649033
4.032	0.441344792499876	1.00546283770171
4.033	0.443432653334867	1.00561336718588
4.034	0.445577034276084	1.00576268181355
4.035	0.447777457646907	1.00591069143152
4.036	0.450033456989559	1.00605751389139
4.037	0.452344565876047	1.00620306769912
4.038	0.454710322709843	1.00634742557008
4.039	0.457130269846175	1.00649056177112
4.040	0.459602544370682	1.00660000000000
4.041	0.462090689070919	1.00660000000000
4.042	0.464578833745236	1.00660000000000
4.043	0.467066978371122	1.00660000000000
4.044	0.469555122892871	1.00660000000000
4.045	0.472043267401659	1.00660000000000
4.046	0.474531412069837	1.00660000000000
4.047	0.477019556735968	1.00660000000000
4.048	0.479507701546254	1.00660000000000
4.049	0.481995846288555	1.00660000000000
4.050	0.484483990899889	1.00660000000000
4.051	0.486972135578071	1.00660000000000
4.052	0.489460280423600	1.00660000000000
4.053	0.491948425199098	1.00660000000000
4.054	0.494436569937307	1.00660000000000
4.055	0.496924714633678	1.00660000000000
4.056	0.499412859344830	1.00660000000000
4.057	0.501901004012780	1.00660000000000
4.058	0.504389148629116	1.00660000000000
4.059	0.506877293249318	1.00660000000000
4.060	0.509365438010718	1.00660000000000
4.061	0.511853582796903	1.00660000000000
4.062	0.514341727455076	1.00660000000000
4.063	0.516829872212611	1.00660000000000
4.064	0.519318017063370	1.00660000000000
4.065	0.521806161715858	1.00660000000000
4.066	0.524294306476349	1.00660000000000
4.067	0.526782451202507	1.00660000000000
4.068	0.529270595832031	1.00660000000000
4.069	0.531758740550913	1.00660000000000
4.070	0.534246885099265	1.00660000000000
4.071	0.536735029741067	1.00660000000000
4.072	0.539223174237577	1.00660000000000
4.073	0.541711318745684	1.00660000000000
4.074	0.544199463571204	1.00660000000000
4.075	0.546687608136153	1.00660000000000
4.076	0.549175752651308	1.00660000000000
4.077	0.551663897416574	1.00660000000000
4.078	0.554152042251417	1.00660000000000
4.079	0.556640186957338	1.00660000000000
4.080	0.559128331397915	1.00660000000000
4.081	0.561616476036988	1.00660000000000
4.082	0.564104620521675	1.00660000000000
4.083	0.566592765286032	1.00660000000000
4.084	0.569080910032653	1.00660000000000
4.085	0.571569054769270	1.00660000000000
4.086	0.574057199407207	1.00660000000000
4.087	0.576545344046963	1.00660000000000
4.088	0.579033488746745	1.00660000000000
4.089	0.581521633125476	1.00660000000000
4.090	0.584009777619258	1.00660000000000
4.091	0.586497922393619	1.00660000000000
4.092	0.588986066929692	1.00660000000000
4.093	0.591474211681089	1.00660000000000
4.094	0.593962356408383	1.00660000000000
4.095	0.596450501185018	1.00660000000000
4.096	0.598938645737462	1.00660000000000
4.097	0.601426790582536	1.00660000000000
4.098	0.603914935257762	1.00660000000000
4.099	0.606403080092377	1.00660000000000
4.100	0.608891224635954	1.00660000000000
4.101	0.611379369124052	1.00660000000000
4.102	0.613867513754258	1.00660000000000
4.103	0.616355658427437	1.00660000000000
4.104	0.618843803111986	1.00660000000000
4.105	0.621331947672843	1.00660000000000
4.106	0.623820092299411	1.00660000000000
4.107	0.626308236918476	1.00660000000000
4.108	0.628796381599386	1.00660000000000
4.109	0.631284526178206	1.00660000000000
4.110	0.633772670639701	1.00660000000000
4.111	0.636260815081641	1.00660000000000
4.112	0.638748959647728	1.00660000000000
4.113	0.641237104249740	1.00660000000000
4.114	0.643725248959299	1.00660000000000
4.115	0.646213393563357	1.00660000000000
4.116	0.648701538279056	1.00660000000000
4.117	0.651189682931772	1.00660000000000
4.118	0.653677827373485	1.00660000000000
4.119	0.656165972060080	1.00660000000000
4.120	0.658654116626849	1.00660000000000
4.121	0.661142261181794	1.00660000000000
4.122	0.663630405797449	1.00660000000000
4.123	0.666118550447209	1.00660000000000
4.124	0.668606695095832	1.00660000000000
4.125	0.671094839870193	1.00660000000000
4.126	0.673582984642962	1.00660000000000
4.127	0.676071129494403	1.00660000000000
4.128	0.678559274165764	1.00660000000000
4.129	0.681047418800972	1.00660000000000
4.130	0.683535563575788	1.00660000000000
4.131	0.686023708421999	1.00660000000000
4.132	0.688511852992633	1.00660000000000
4.133	0.690999997730842	1.00660000000000
4.134	0.693488142322849	1.00660000000000
4.135	0.695976286958057	1.00660000000000
4.136	0.698464431684897	1.00660000000000
4.137	0.700952576215968	1.00660000000000
4.138	0.703440720967137	1.00660000000000
4.139	0.705928865699207	1.00660000000000
4.140	0.708417010437188	1.00660000000000
4.141	0.710905155029195	1.00660000000000
4.142	0.713393299585277	1.00660000000000
4.143	0.715881444229353	1.00660000000000
4.144	0.718369588551468	1.00660000000000
4.145	0.720857733102093	1.00660000000000
4.146	0.723345877585416	1.00660000000000
4.147	0.725834022084655	1.00660000000000
4.148	0.728322166518638	1.00660000000000
4.149	0.730810311178630	1.00660000000000
4.150	0.733298455874319	1.00660000000000
4.151	0.735786600492702	1.00660000000000
4.152	0.738274745166336	1.00660000000000
4.153	0.740762889806547	1.00660000000000
4.154	0.743251034580453	1.00660000000000
4.155	0.745739178907115	1.00660000000000
4.156	0.748227323536412	1.00660000000000
4.157	0.750715468230510	1.00660000000000
4.158	0.753203612945754	1.00660000000000
4.159	0.755691757542991	1.00660000000000
4.160	0.758179901975154	1.00660000000000
4.161	0.760668046704495	1.00660000000000
4.162	0.763156191199414	1.00660000000000
4.163	0.765644335784145	1.00660000000000
4.164	0.768132480288841	1.00660000000000
4.165	0.770620624723733	1.00660000000000
4.166	0.773108769523333	1.00660000000000
4.167	0.775596914213338	1.00660000000000
4.168	0.778085059029763	1.00660000000000
4.169	0.780573203562199	1.00660000000000
4.170	0.783061348223782	1.00660000000000
4.171	0.785549492809878	1.00660000000000
4.172	0.788037637441221	1.00660000000000
4.173	0.790525781948873	1.00660000000000
4.174	0.793013926807362	1.00660000000000
4.175	0.795502071495548	1.00660000000000
4.176	0.797990216236485	1.00660000000000
4.177	0.800478360901934	1.00660000000000
4.178	0.802966505580343	1.00660000000000
4.179	0.805454650256706	1.00660000000000
4.180	0.807942794721157	1.00660000000000
4.181	0.810430939362050	1.00660000000000
4.182	0.812919083880843	1.00660000000000
4.183	0.815407228657705	1.00660000000000
4.184	0.817895373328156	1.00660000000000
4.185	0.820383517874006	1.00660000000000
4.186	0.822871662370517	1.00660000000000
4.187	0.825359806980259	1.00660000000000
4.188	0.827847951761896	1.00660000000000
4.189	0.830336096322981	1.00660000000000
4.190	0.832824240920900	1.00660000000000
4.191	0.835312385428779	1.00660000000000
4.192	0.837800529950528	1.00660000000000
4.193	0.840288674619615	1.00660000000000
4.194	0.842776819186383	1.00660000000000
4.195	0.845264963777254	1.00660000000000
4.196	0.847753108148936	1.00660000000000
4.197	0.850241252832802	1.00660000000000
4.198	0.852729397369785	1.00660000000000
4.199	0.855217541875845	1.00660000000000
4.200	0.857705686505369	1.00660000000000
4.201	0.860193831186734	1.00660000000000
4.202	0.862681975734631	1.00660000000000
4.203	0.865170120332550	1.00660000000000
4.204	0.867658265117825	1.00660000000000
4.205	0.870146409737572	1.00660000000000
4.206	0.872634554467140	1.00660000000000
4.207	0.875122699268331	1.00660000000000
4.208	0.877610844022001	1.00660000000000
4.209	0.880098988704958	1.00660000000000
4.210	0.882587133403604	1.00660000000000
4.211	0.885075278196609	1.00660000000000
4.212	0.887563422789071	1.00660000000000
4.213	0.890051567410637	1.00660000000000
4.214	0.892539712014695	1.00660000000000
4.215	0.895027856609886	1.00660000000000
4.216	0.897516001189842	1.00660000000000
4.217	0.900004145769799	1.00660000000000
4.218	0.902492290519376	1.00660000000000
4.219	0.904980435053403	1.00660000000000
4.220	0.907468579639726	1.00660000000000
4.221	0.909956724281756	1.00660000000000
4.222	0.912444868761213	1.00660000000000
4.223	0.914933013547625	1.00660000000000
4.224	0.917421157982290	1.00660000000000
4.225	0.919909302578844	1.00660000000000
4.226	0.922397447330013	1.00660000000000
4.227	0.924885592053215	1.00660000000000
4.228	0.927373736729123	1.00660000000000
4.229	0.929861881422539	1.00660000000000
4.230	0.932350026182803	1.00660000000000
4.231	0.934838170885769	1.00660000000000
4.232	0.937326315740847	1.00660000000000
4.233	0.939814460580010	1.00660000000000
4.234	0.942302605045370	1.00660000000000
4.235	0.944790749668073	1.00660000000000
4.236	0.947278894221427	1.00660000000000
4.237	0.949767038736127	1.00660000000000
4.238	0.952255183473426	1.00660000000000
4.239	0.954743327982669	1.00660000000000
4.240	0.957231472652666	1.00660000000000
4.241	0.959719617304472	1.00660000000000
4.242	0.962207761876243	1.00660000000000
4.243	0.964695906373208	1.00660000000000
4.244	0.967184050773312	1.00660000000000
4.245	0.969672195549720	1.00660000000000
4.246	0.972160340160599	1.00660000000000
4.247	0.974648484810132	1.00660000000000
4.248	0.977136629271854	1.00660000000000
4.249	0.979624773883643	1.00660000000000
4.250	0.982112918579560	1.00660000000000
4.251	0.984601063311857	1.00660000000000
4.252	0.987089208024599	1.00660000000000
4.253	0.989577352697779	1.00660000000000
4.254	0.992065497327758	1.00660000000000
4.255	0.994553642015944	1.00660000000000
4.256	0.997041786615228	1.00660000000000
4.257	0.999529931221105	1.00660000000000
4.258	1.00201807585199	1.00660000000000
4.259	1.00450622067319	1.00660000000000
4.260	1.00699436531045	1.00660000000000
4.261	1.00948250999227	1.00660000000000
4.262	1.01197065469569	1.00660000000000
4.263	1.01445879924722	1.00660000000000
4.264	1.01694694397474	1.00660000000000
4.265	1.01943508846489	1.00660000000000
4.266	1.02192323320878	1.00660000000000
4.267	1.02441137770870	1.00660000000000
4.268	1.02689952229252	1.00660000000000
4.269	1.02938766707075	1.00660000000000
4.270	1.03187581180941	1.00660000000000
4.271	1.03436395620543	1.00660000000000
4.272	1.03685210083268	1.00660000000000
4.273	1.03934024573891	1.00660000000000
4.274	1.04182839051964	1.00660000000000
4.275	1.04431653518191	1.00660000000000
4.276	1.04680467963567	1.00660000000000
4.277	1.04929282414219	1.00660000000000
4.278	1.05178096875261	1.00660000000000
4.279	1.05426911353675	1.00660000000000
4.280	1.05675725824744	1.00660000000000
4.281	1.05924540291062	1.00660000000000
4.282	1.06173354773364	1.00660000000000
4.283	1.06422169250459	1.00660000000000
4.284	1.06670983721028	1.00660000000000
4.285	1.06919798179615	1.00660000000000
4.286	1.07168612633541	1.00660000000000
4.287	1.07417427100040	1.00660000000000
4.288	1.07666241564812	1.00660000000000
4.289	1.07915056032493	1.00660000000000
4.290	1.08163870496378	1.00660000000000
4.291	1.08412684972791	1.00660000000000
4.292	1.08661499445907	1.00660000000000
4.293	1.08910313902129	1.00660000000000
4.294	1.09159128349370	1.00660000000000
4.295	1.09407942815869	1.00660000000000
4.296	1.09656757306948	1.00660000000000
4.297	1.09905571765808	1.00660000000000
4.298	1.10154386234217	1.00660000000000
4.299	1.10403200699375	1.00660000000000
4.300	1.10652015173673	1.00660000000000
4.301	1.10900829626257	1.00660000000000
4.302	1.11149644114789	1.00660000000000
4.303	1.11398458572148	1.00660000000000
4.304	1.11647273021526	1.00660000000000
4.305	1.11896087495893	1.00660000000000
4.306	1.12144901958550	1.00660000000000
4.307	1.12393716432325	1.00660000000000
4.308	1.12642530902963	1.00660000000000
4.309	1.12891345371031	1.00660000000000
4.310	1.13140159854470	1.00660000000000
4.311	1.13388974323334	1.00660000000000
4.312	1.13637788802885	1.00660000000000
4.313	1.13886603271612	1.00660000000000
4.314	1.14135417745456	1.00660000000000
4.315	1.14384232237626	1.00660000000000
4.316	1.14633046697440	1.00660000000000
4.317	1.14881861152116	1.00660000000000
4.318	1.15130675634714	1.00660000000000
4.319	1.15379490094597	1.00660000000000
4.320	1.15628304566371	1.00660000000000
4.321	1.15877119018433	1.00660000000000
4.322	1.16125933508238	1.00660000000000
4.323	1.16374747961231	1.00660000000000
4.324	1.16623562448353	1.00660000000000
4.325	1.16872376913170	1.00660000000000
4.326	1.17121191376032	1.00660000000000
4.327	1.17370005840917	1.00660000000000
4.328	1.17618820292478	1.00660000000000
4.329	1.17867634771983	1.00660000000000
4.330	1.18116449237709	1.00660000000000
4.331	1.18365263708688	1.00660000000000
4.332	1.18614078172459	1.00660000000000
4.333	1.18862892663606	1.00660000000000
4.334	1.19111707122852	1.00660000000000
4.335	1.19360521561748	1.00660000000000
4.336	1.19609336030794	1.00660000000000
4.337	1.19858150485152	1.00660000000000
4.338	1.20106964949855	1.00660000000000
4.339	1.20355779410852	1.00660000000000
4.340	1.20604593896383	1.00660000000000
4.341	1.20853408362541	1.00660000000000
4.342	1.21102222849686	1.00660000000000
4.343	1.21351037329941	1.00660000000000
4.344	1.21599851804331	1.00660000000000
4.345	1.21848666251958	1.00660000000000
4.346	1.22097480718253	1.00660000000000
4.347	1.22346295198759	1.00660000000000
4.348	1.22595109658278	1.00660000000000
4.349	1.22843924107087	1.00660000000000
4.350	1.23092738561445	1.00660000000000
4.351	1.23341553019441	1.00660000000000
4.352	1.23590367492079	1.00660000000000
4.353	1.23839181953144	1.00660000000000
4.354	1.24087996410094	1.00660000000000
4.355	1.24336810864384	1.00660000000000
4.356	1.24585625327131	1.00660000000000
4.357	1.24834439802771	1.00660000000000
4.358	1.25083254277183	1.00660000000000
4.359	1.25332068754710	1.00660000000000
4.360	1.25580883217640	1.00660000000000
4.361	1.25829697688869	1.00660000000000
4.362	1.26078512155004	1.00660000000000
4.363	1.26327326596720	1.00660000000000
4.364	1.26576141066266	1.00660000000000
4.365	1.26824955548068	1.00660000000000
4.366	1.27073769989806	1.00660000000000
4.367	1.27322584453532	1.00660000000000
4.368	1.27571398928308	1.00660000000000
4.369	1.27820213390601	1.00660000000000
4.370	1.28069027856395	1.00660000000000
4.371	1.28317842344927	1.00660000000000
4.372	1.28566656820658	1.00660000000000
4.373	1.28815471282405	1.00660000000000
4.374	1.29064285750997	1.00660000000000
4.375	1.29313100234117	1.00660000000000
4.376	1.29561914683177	1.00660000000000
4.377	1.29810729146880	1.00660000000000
4.378	1.30059543617494	1.00660000000000
4.379	1.30308358075808	1.00660000000000
4.380	1.30557172541990	1.00660000000000
4.381	1.30805987021063	1.00660000000000
4.382	1.31054801487221	1.00660000000000
4.383	1.31303615955562	1.00660000000000
4.384	1.31552430422357	1.00660000000000
4.385	1.31801244888129	1.00660000000000
4.386	1.32050059341645	1.00660000000000
4.387	1.32298873824698	1.00660000000000
4.388	1.32547688308819	1.00660000000000
4.389	1.32796502769770	1.00660000000000
4.390	1.33045317218489	1.00660000000000
4.391	1.33294131690468	1.00660000000000
4.392	1.33542946169678	1.00660000000000
4.393	1.33791760645931	1.00660000000000
4.394	1.34040575111362	1.00660000000000
4.395	1.34289389584023	1.00660000000000
4.396	1.34538204045498	1.00660000000000
4.397	1.34787018535826	1.00660000000000
4.398	1.35035833006009	1.00660000000000
4.399	1.35284647469507	1.00660000000000
4.400	1.35533461943692	1.00660000000000
4.401	1.35782276436112	1.00660000000000
4.402	1.36031090906431	1.00660000000000
4.403	1.36279905381912	1.00660000000000
4.404	1.36528719866214	1.00660000000000
4.405	1.36777534336284	1.00660000000000
4.406	1.37026348803215	1.00660000000000
4.407	1.37275163285153	1.00660000000000
4.408	1.37523977778301	1.00660000000000
4.409	1.37772792244277	1.00660000000000
4.410	1.38021606733173	1.00660000000000
4.411	1.38270421203219	1.00660000000000
4.412	1.38519235664080	1.00660000000000
4.413	1.38768050130784	1.00660000000000
4.414	1.39016864608561	1.00660000000000
4.415	1.39265679087816	1.00660000000000
4.416	1.39514493548540	1.00660000000000
4.417	1.39763308020247	1.00660000000000
4.418	1.40012122501003	1.00660000000000
4.419	1.40260936978871	1.00660000000000
4.420	1.40509751442482	1.00660000000000
4.421	1.40758565915144	1.00660000000000
4.422	1.41007380364181	1.00660000000000
4.423	1.41256194845278	1.00660000000000
4.424	1.41505009301659	1.00660000000000
4.425	1.41753823756767	1.00660000000000
4.426	1.42002638235590	1.00660000000000
4.427	1.42251452699793	1.00660000000000
4.428	1.42500267153764	1.00660000000000
4.429	1.42749081594729	1.00660000000000
4.430	1.42997896072370	1.00660000000000
4.431	1.43246710549761	1.00660000000000
4.432	1.43495525024377	1.00660000000000
4.433	1.43744339495629	1.00660000000000
4.434	1.43993153960037	1.00660000000000
4.435	1.44241968444226	1.00660000000000
4.436	1.44490782912658	1.00660000000000
4.437	1.44739597384296	1.00660000000000
4.438	1.44988411851227	1.00660000000000
4.439	1.45237226323843	1.00660000000000
4.440	1.45486040790229	1.00660000000000
4.441	1.45734855244882	1.00660000000000
4.442	1.45983669723432	1.00660000000000
4.443	1.46232484178290	1.00660000000000
4.444	1.46481298658546	1.00660000000000
4.445	1.46730113143599	1.00660000000000
4.446	1.46978927628425	1.00660000000000
4.447	1.47227742097812	1.00660000000000
4.448	1.47476556577135	1.00660000000000
4.449	1.47725371068236	1.00660000000000
4.450	1.47974185554654	1.00660000000000
4.451	1.48221432672949	1.00652534527183
4.452	1.48465726277527	1.00644185337232
4.453	1.48707309050860	1.00636877296134
4.454	1.48946213681370	1.00630839287483
4.455	1.49182483467234	1.00622577791534
4.456	1.49416061878674	1.00616547694563
4.457	1.49647154678132	1.00609498982693
4.458	1.49875623578987	1.00602625359126
4.459	1.50101637769126	1.00596334987713
4.460	1.50325165696654	1.00589645308601
4.461	1.50546266253446	1.00583266838874
4.462	1.50764971781314	1.00577056388412
4.463	1.50981325587281	1.00570746346264
4.464	1.51195345320025	1.00564678669096
4.465	1.51407089939062	1.00558676210268
4.466	1.51616572889725	1.00552694262689
4.467	1.51823842875569	1.00546908388485
4.468	1.52028927360584	1.00541130839993
4.469	1.52231861302630	1.00535475451409
4.470	1.52432677253296	1.00529907382957
4.471	1.52631409264200	1.00524415084845
4.472	1.52828087220496	1.00519011174256
4.473	1.53022745948283	1.00513701218143
4.474	1.53215414844158	1.00508457518096
4.475	1.53406126408868	1.00503313425697
4.476	1.53594911087316	1.00498238403996
4.477	1.53781799341414	1.00493249973821
4.478	1.53966821382915	1.00488338841035
4.479	1.54150007016051	1.00483506947571
4.480	1.54331385514683	1.00478751572494
4.481	1.54510986134392	1.00474074680893
4.482	1.54688837465392	1.00469471364236
4.483	1.54864967933190	1.00464944716938
4.484	1.55039405580987	1.00460490754205
4.485	1.55212178072566	1.00456110419254
4.486	1.55383312788285	1.00451801960679
4.487	1.55552836745119	1.00447564892279
4.488	1.55720776640510	1.00443398052643
4.489	1.55887158855785	1.00439300962319
4.490	1.56052009445443	1.00435272358603
4.491	1.56215354148867	1.00431311789029
4.492	1.56377218399348	1.00427418167540
4.493	1.56537627323200	1.00423590831948
4.494	1.56696605735829	1.00419828918913
4.495	1.56854178159847	1.00416131668607
4.496	1.57010368827173	1.00412498277363
4.497	1.57165201661724	1.00408928008961
4.498	1.57318700319865	1.00405420070522
4.499	1.57470888160287	1.00401973742305
4.500	1.47621788262973	1.00398588267547
4.501	1.47762818712681	1.00349465431723
4.502	1.47885247653926	1.00300067066120
4.503	1.47989001258679	1.00250397964515
4.504	1.48074161057025	1.00201432719700
4.505	1.48140835059326	1.00152382966114
4.506	1.48189145307902	1.00103967982582
4.507	1.48219249605586	1.00055833675144
4.508	1.48231284285998	1.00008100172485
4.509	1.48225400045612	0.999607642252964
4.510	1.48201744626431	0.999138314538922
4.511	1.48160460684676	0.998672353345963
4.512	1.48101691846819	0.998210687642692
4.513	1.48025579967134	0.997752303353657
4.514	1.47932261146093	0.997297775358645
4.515	1.47821873190424	0.996846774053432
4.516	1.47694548853110	0.996399268510447
4.517	1.47550419897061	0.995955226926277
4.518	1.47389615427051	0.995514610696557
4.519	1.47212262231665	0.995077272822169
4.520	1.37018484813643	0.994643268916021
4.521	1.36812735727585	0.994439683644087
4.522	1.36599192556309	0.994231310374103
4.523	1.36377694978387	0.994017723821578
4.524	1.36148226353339	0.993808503667038
4.525	1.35910792983123	0.993595715745360
4.526	1.35665413976426	0.993386550668783
4.527	1.35412144437532	0.993177434636224
4.528	1.35151017299086	0.992969651357430
4.529	1.34882083622028	0.992763185224008
4.530	1.34605390543402	0.992558131898453
4.531	1.34320983495923	0.992353867403986
4.532	1.34028909687163	0.992151392438479
4.533	1.33729216409483	0.991949684624563
4.534	1.33421946745989	0.991749404512818
4.535	1.33107147702367	0.991550248783836
4.536	1.32784861896630	0.991352229401527
4.537	1.32455133160556	0.991155358670713
4.538	1.32118004194172	0.990959652127668
4.539	1.31773516925477	0.990764976279796
4.540	1.21460592614358	0.990571461001650
4.541	1.21102845335668	0.990447930084618
4.542	1.20740340565317	0.990320415282910
4.543	1.20372929514519	0.990187616338631
4.544	1.20000587038385	0.990058815542865
4.545	1.19623301742763	0.989925904947154
4.546	1.19241070577937	0.989796001534252
4.547	1.18853924410223	0.989665459116004
4.548	1.18461870857709	0.989535618939749
4.549	1.18064936430847	0.989406414346164
4.550	1.17663143014011	0.989277972425234
4.551	1.17256511900973	0.989149681801732
4.552	1.16845066201017	0.989022556127926
4.553	1.16428829752408	0.988895559158803
4.554	1.16007822288816	0.988769409207754
4.555	1.15582068645585	0.988643775935568
4.556	1.15151588894400	0.988518696078234
4.557	1.14716405750619	0.988394224236442
4.558	1.14276540592300	0.988270331612531
4.559	1.13832014922968	0.988146961613519
4.560	1.06491800833669	0.988024209364495
4.561	1.06040559566668	0.988035783049693
4.562	1.05589698109020	0.988045117196284
4.563	1.05139115020233	0.988050471759991
4.564	1.04688775920226	0.988058040401553
4.565	1.04238649075432	0.988062074299097
4.566	1.03788704876115	0.988067427689709
4.567	1.03338935754346	0.988071554923605
4.568	1.02889317608242	0.988075422921111
4.569	1.02439839988369	0.988078935462703
4.570	1.01990488851789	0.988082228298586
4.571	1.01541250335481	0.988084859812082
4.572	1.01092112053925	0.988087550279344
4.573	1.00643062720042	0.988089604853602
4.574	1.00194088674721	0.988091522697716
4.575	0.997451801583566	0.988093089146964
4.576	0.992963246612135	0.988094348017421
4.577	0.988475118939505	0.988095338588675
4.578	0.983987310778730	0.988096060969411
4.579	0.979499719650448	0.988096482096477
4.580	0.925307578724642	0.988096680543591
4.581	0.920832732763984	0.988162988001070
4.582	0.916382596463791	0.988228206845350
4.583	0.911956516031978	0.988290509902792
4.584	0.907554198323624	0.988354230831587
4.585	0.903175319991988	0.988415096745518
4.586	0.898819547703624	0.988476592887649
4.587	0.894486696739023	0.988536832978302
4.588	0.890176457255620	0.988596539307798
4.589	0.885888617306819	0.988655613989868
4.590	0.881622935692121	0.988714160737644
4.591	0.877379177077273	0.988771882866441
4.592	0.873157115928734	0.988829275703634
4.593	0.868956536910218	0.988885865963772
4.594	0.864777209487102	0.988942005784708
4.595	0.860618932294301	0.988997546607231
4.596	0.856481485973063	0.989052526501037
4.597	0.852364668858400	0.989106976327306
4.598	0.848268276842873	0.989160898877796
4.599	0.844192111527718	0.989214277484049
4.600	0.789884891295287	0.989267169078034
4.601	0.785858256532265	0.989370474175390
4.602	0.781870421202939	0.989473355671979
4.603	0.777920878792429	0.989573490875265
4.604	0.774009382393615	0.989675129534892
4.605	0.770135607582461	0.989773838427364
4.606	0.766299193117675	0.989873106496137
4.607	0.762499913655347	0.989970978669652
4.608	0.758737410937329	0.990068199611498
4.609	0.755011421924792	0.990164637825603
4.610	0.751321651276157	0.990260410463687
4.611	0.747667809554741	0.990355211010111
4.612	0.744049614665755	0.990449528194621
4.613	0.740466794228951	0.990542894812297
4.614	0.736919060420860	0.990635655843707
4.615	0.733406153665783	0.990727663274825
4.616	0.729927796561924	0.990818956453744
4.617	0.726483728533822	0.990909561806335
4.618	0.723073686227735	0.990999480301159
4.619	0.719697411369680	0.991088699023657
4.620	0.657278286414112	0.991177266479929
4.621	0.653981594250354	0.991332932026777
4.622	0.650743566454366	0.991488795079803
4.623	0.647563761535594	0.991641626433256
4.624	0.644441937256943	0.991796283007167
4.625	0.641377706211188	0.991947422370872
4.626	0.638370605969612	0.992099101010057
4.627	0.635420316788668	0.992248966186418
4.628	0.632526439825369	0.992398230822125
4.629	0.629692133958542	0.992569058430515
4.630	0.626926262876395	0.992758904635684
4.631	0.624233683833609	0.992958918257133
4.632	0.621619126137148	0.993172411504107
4.633	0.619087369662793	0.993398249998745
4.634	0.616643092560025	0.993636480179577
4.635	0.614290925622527	0.993886884770333
4.636	0.612035455415025	0.994149435026018
4.637	0.609881208464458	0.994423879130072
4.638	0.607832662006558	0.994710158867234
4.639	0.605894242133218	0.995008097901477
4.640	0.530592166404404	0.995317577084646
4.641	0.528903912404303	0.995689707598277
4.642	0.527308904214578	0.995850554117748
4.643	0.525776831120311	0.996023345973078
4.644	0.524311860049238	0.996206242533631
4.645	0.522917457405356	0.996397418679722
4.646	0.521596393405162	0.996595001860019
4.647	0.520350725405024	0.996797080673463
4.648	0.519181778748362	0.997001688597716
4.649	0.518090128258564	0.997206809562549
4.650	0.517075579270795	0.997410376817363
4.651	0.516137148613552	0.997610273387525
4.652	0.515273046121820	0.997804354875139
4.653	0.514480839483667	0.997991712653849
4.654	0.513758003261273	0.998172379827693
4.655	0.513102016710263	0.998346362033767
4.656	0.512510361344994	0.998513667836982
4.657	0.511980521194346	0.998674303848739
4.658	0.511509983059113	0.998828277146558
4.659	0.511096238085202	0.998975602888281
4.660	0.410736782024287	0.999116291587026
4.661	0.410429220546803	0.999250699668621
4.662	0.410170923874375	0.999377588936185
4.663	0.409958996144042	0.999496606056327
4.664	0.409790289554394	0.999606829196647
4.665	0.409661383526327	0.999707617575853
4.666	0.409568570524016	0.999798159917467
4.667	0.409507827203015	0.999877608687565
4.668	0.409474797223766	0.999945039369408
4.669	0.409464766725478	0.999999469519373
4.670	0.409472596201567	1.00003948567661
4.671	0.409492610108373	1.00006413396040
4.672	0.409519029736885	1.00007348778741
4.673	0.409546112944781	1.00006766503981
4.674	0.409568144594914	1.00004670832247
4.675	0.409585800197874	1.00002802877640
4.676	0.409598173956738	1.00003055430724
4.677	0.409598771249648	0.999980639222450
4.678	0.409589200223763	0.999959887403911
4.679	0.409566593319823	0.999925233109263
4.680	0.409530803669213	0.999887346128917
4.681	0.409481450991962	0.999851997020178
4.682	0.409419666344320	0.999821170864407
4.683	0.409347290476489	0.999795526963450
4.684	0.409266566918859	0.999776929257259
4.685	0.409179670472440	0.999763251617697
4.686	0.409089016439111	0.999757029097470
4.687	0.408997476029754	0.999758785824293
4.688	0.408908311497271	0.999769785461554
4.689	0.408825167658733	0.999790875793497
4.690	0.408752012424429	0.999822901689230
4.691	0.408693114523658	0.999866617827633
4.692	0.408653000340337	0.999922649232625
4.693	0.408636419699405	0.999991544601916
4.694	0.408648212786375	1.00007294329102
4.695	0.408692696075377	1.00016453311934
4.696	0.408773282882748	1.00026414619970
4.697	0.408892614032766	1.00036973767984
4.698	0.409052554474556	1.00047923225057
4.699	0.409254176065815	1.00059050305938
4.700	0.409497739932021	1.00070137737388
4.701	0.409782679570981	1.00080963540046
4.702	0.410107582961246	1.00091301105688
4.703	0.410470175529781	1.00100921101179
4.704	0.410867557204028	1.00109773458943
4.705	0.411296943299931	1.00117892962509
4.706	0.411755476848384	1.00125226993596
4.707	0.412240080790752	1.00131713028252
4.708	0.412747426666328	1.00137280653414
4.709	0.413273915195759	1.00141855898451
4.710	0.413815653468419	1.00145357495697
4.711	0.414368432975607	1.00147699098595
4.712	0.414927707847255	1.00148788138950
4.713	0.415488572652748	1.00148526386264
4.714	0.416045761739269	1.00146852577949
4.715	0.416594440452855	1.00144071462915
4.716	0.417130997165486	1.00140462654348
4.717	0.417652767019490	1.00136267150016
4.718	0.418157977376495	1.00131715752110
4.719	0.418645707464066	1.00127029225015
4.720	0.419115847078729	1.00122417462559
4.721	0.419569055324928	1.00118079005354
4.722	0.420006719296907	1.00114201375539
4.723	0.420430949923684	1.00110991202625
4.724	0.420844438261383	1.00108495628703
4.725	0.421249987658030	1.00106796835456
4.726	0.421650798504970	1.00105998990954
4.727	0.422050458038029	1.00106201398309
4.728	0.422452908387186	1.00107493029346
4.729	0.422862407080856	1.00109952584623
4.730	0.423283491820712	1.00113649735214
4.731	0.423720781276870	1.00118512664930
4.732	0.424178227543280	1.00124303626730
4.733	0.424658891804711	1.00130796063329
4.734	0.425165034362408	1.00137784885249
4.735	0.425698127037776	1.00145057981309
4.736	0.426258835571844	1.00152399259345
4.737	0.426847002683189	1.00159588101827
4.738	0.427461630713651	1.00166399291657
4.739	0.428100871175502	1.00172607443430
4.740	0.428762072656582	1.00178041444772
4.741	0.429442288300606	1.00182686465183
4.742	0.430138437885262	1.00186482510051
4.743	0.430847175234021	1.00189352547253
4.744	0.431564866711142	1.00191219471912
4.745	0.432287570308517	1.00191997504166
4.746	0.433011012131374	1.00191596021057
4.747	0.433730565372798	1.00189921341738
4.748	0.434441541535762	1.00187090514089
4.749	0.435140004895857	1.00183316201301
4.750	0.435822801127870	1.00178819028510
4.751	0.436487652472806	1.00173834077666
4.752	0.437133145072949	1.00168584958968
4.753	0.437758686667848	1.00163284296220
4.754	0.438364465657514	1.00158133513688
4.755	0.438951444427403	1.00153353444296
4.756	0.439521477878770	1.00149178517844
4.757	0.440077221513548	1.00145800773981
4.758	0.440621925183677	1.00143325326757
4.759	0.441159068569050	1.00141807208900
4.760	0.441692453965061	1.00141346381210
4.761	0.442226215120400	1.00142005372886
4.762	0.442764463632784	1.00143710861720
4.763	0.443310956083678	1.00146357191664
4.764	0.443868974292627	1.00149797004433
4.765	0.444441167724108	1.00153842561361
4.766	0.445029404509796	1.00158272262249
4.767	0.445634727365587	1.00162870986404
4.768	0.446257364345001	1.00167420004724
4.769	0.446896698043247	1.00171689774262
4.770	0.447551251110781	1.00175459292713
4.771	0.448218759081101	1.00178532625425
4.772	0.448896279852988	1.00180750980322
4.773	0.449580465355211	1.00182064022294
4.774	0.450267781469620	1.00182398692479
4.775	0.450954383661838	1.00181670441403
4.776	0.451636147349063	1.00179842760084
4.777	0.452309090459949	1.00177005687946
4.778	0.452969598944719	1.00173267326543
4.779	0.453614539929276	1.00168774423159
4.780	0.454241396106227	1.00163705309278
4.781	0.454848369542788	1.00158261517411
4.782	0.455434450541361	1.00152657956256
4.783	0.455999448315879	1.00147112511597
4.784	0.456543982956873	1.00141835789200
4.785	0.457069439374664	1.00137021367391
4.786	0.457577886024865	1.00132836937833
4.787	0.458071962647409	1.00129416791159
4.788	0.458554742840761	1.00126856001878
4.789	0.459029578267291	1.00125206535945
4.790	0.459499931996334	1.00124475425525
4.791	0.459969208998018	1.00124625074690
4.792	0.460440591821452	1.00125575653196
4.793	0.460916888944439	1.00127209431429
4.794	0.461400402791696	1.00129376824545
4.795	0.461892823340349	1.00131903842135
4.796	0.462395151841520	1.00134600579114
4.797	0.462907657836013	1.00137270339624
4.798	0.463429871291282	1.00139718961990
4.799	0.463960609270998	1.00141763908919
4.800	0.464498036047416	1.00143242702531
4.801	0.465039752979237	1.00144020318089
4.802	0.465582913891694	1.00143995202119
4.803	0.466124360030562	1.00143103648311
4.804	0.466660768134716	1.00141322343422
4.805	0.467188804509306	1.00138668982673
4.806	0.467705277711275	1.00135200947091
4.807	0.468207282737012	1.00131012127059
4.808	0.468692330000067	1.00126228063860
4.809	0.469158453209275	1.00120999659558
4.810	0.469604291220776	1.00115495771256
4.811	0.470029140660927	1.00109895055315
4.812	0.470432976755774	1.00104377456751
4.813	0.470816442204296	1.00099115756742
4.814	0.471180804895312	1.00094267573095
4.815	0.471527886883450	1.00089968184932
4.816	0.471859968416311	1.00086324509232
4.817	0.472179671832464	1.00083410494869
4.818	0.472489831128996	1.00081264128908
4.819	0.472793353421139	1.00079886170900
4.820	0.473093078993088	1.00079240648211
4.821	0.473391646454502	1.00079257062912
4.822	0.473691369287735	1.00079834182231
4.823	0.473994129268249	1.00080845213375
4.824	0.474301291807478	1.00082144102725
4.825	0.474613646349553	1.00083572651292
4.826	0.474931375095139	1.00084968104938
4.827	0.475254050113790	1.00086170860261
4.828	0.475580659521029	1.00087031925955
4.829	0.475909660699699	1.00087419794730
4.830	0.476239057774819	1.00087226411797
4.831	0.476566499500450	1.00086371970972
4.832	0.476889392636394	1.00084808326776
4.833	0.477205025333660	1.00082520879032
4.834	0.477510694655621	1.00079528856893
4.835	0.477803832159907	1.00075884008002
4.836	0.478082121560874	1.00071667773196
4.837	0.478343603225994	1.00066987098304
4.838	0.478586760558301	1.00061969097814
4.839	0.478810584583016	1.00056754837328
4.840	0.479014613752724	1.00051492539525
4.841	0.479198947699160	1.00046330546431
4.842	0.479364234675131	1.00041410370038
4.843	0.479511633106540	1.00036860159211
4.844	0.479642750082803	1.00032788885486
4.845	0.479759559539616	1.00029281510748
4.846	0.479864304552621	1.00026395349412
4.847	0.479959388262841	1.00024157778018
4.848	0.480047259032972	1.00022565379456
4.849	0.480130294963601	1.00021584540631
4.850	0.480210693446452	1.00021153454387
4.851	0.480290370690909	1.00021185412098
4.852	0.480370875820199	1.00021573215323
4.853	0.480453323425309	1.00022194485671
4.854	0.480538347427228	1.00022917613672
4.855	0.480626078030809	1.00023608061370
4.856	0.480716142717711	1.00024134720624
4.857	0.480807690885285	1.00024376030070
4.858	0.480899440558233	1.00024225568296
4.859	0.480989744798080	1.00023596868129
4.860	0.481076674518818	1.00022427235927
4.861	0.481158113475658	1.00020680408493
4.862	0.481231860929029	1.00018347936206
4.863	0.481295737045684	1.00015449242738
4.864	0.481347686009258	1.00012030374019
4.865	0.481385872074043	1.00008161510318
4.866	0.481408764072057	1.00003933374580
4.867	0.481415204660152	0.999994527196769
4.868	0.481404461009333	0.999948371211610
4.869	0.481376255205078	0.999902093289266
4.870	0.481330772592855	0.999856914505906
4.871	0.481268648707555	0.999813992436062
4.872	0.481190935021459	0.999774367835452
4.873	0.481099045808833	0.999738917542283
4.874	0.480994688749433	0.999708315722138
4.875	0.480879782783177	0.999683005154956
4.876	0.480756367214553	0.999663179763933
4.877	0.480626506446470	0.999648779040476
4.878	0.480492194931458	0.999639494453367
4.879	0.480355266680590	0.999634787370761
4.880	0.480217313561298	0.999633917495792
4.881	0.480079616104376	0.999635980343716
4.882	0.479943089806739	0.999639951890862
4.883	0.479808249348480	0.999644738219459
4.884	0.479675192025070	0.999649227779967
4.885	0.479543600942407	0.999652343801425
4.886	0.479412767904250	0.999653094403440
4.887	0.479281633936353	0.999650618098560
4.888	0.479148846142607	0.999644222614272
4.889	0.479012827463521	0.999633415298014
4.890	0.478871856184242	0.999617923780880
4.891	0.478724151191500	0.999597706046445
4.892	0.478567959000884	0.999572949558295
4.893	0.478401638434207	0.999544059619106
4.894	0.478223738875386	0.999511637640631
4.895	0.478033068761533	0.999476450473385
4.896	0.477828750901836	0.999439392354474
4.897	0.477610262497365	0.999401441362594
4.898	0.477377457953253	0.999363612505318
4.899	0.477130573739260	0.999326909694778
4.900	0.476870215244617	0.999292278889160
4.901	0.476597326674209	0.999260564589446
4.902	0.476313145368977	0.999232471690024
4.903	0.476019143057101	0.999208534399236
4.904	0.475716956997530	0.999189093586997
4.905	0.475408314228844	0.999174283500365
4.906	0.475094952765630	0.999164028334677
4.907	0.474778543266439	0.999158048680139
4.908	0.474460615063208	0.999155877403203
4.909	0.474142489647875	0.999156884089636
4.910	0.473825224976736	0.999160306791236
4.911	0.473509572776948	0.999165289496910
4.912	0.473195950734635	0.999170923504994
4.913	0.472884430929526	0.999176290716703
4.914	0.472574744306712	0.999180506806707
4.915	0.472266301261925	0.999182762257555
4.916	0.471958227037248	0.999182359368006
4.917	0.471649409973224	0.999178743554623
4.918	0.471338560248341	0.999171527551390
4.919	0.471024276237586	0.999160507459877
4.920	0.470705115315013	0.999145669996022
4.921	0.470379665669498	0.999127190700463
4.922	0.470046615705996	0.999105423307193
4.923	0.469704817950287	0.999080880880001
4.924	0.469353344393539	0.999054209707496
4.925	0.468991530897938	0.999026157277815
4.926	0.468619008439646	0.998997535917413
4.927	0.468235720419898	0.998969183862877
4.928	0.467841924851882	0.998941925632423
4.929	0.467438182022079	0.998916533571008
4.930	0.467025327810688	0.998893692360990
4.931	0.466604434783676	0.998873968124482
4.932	0.466176762537998	0.998857783503334
4.933	0.465743700029861	0.998845399801183
4.934	0.465306702569478	0.998836906924439
4.935	0.464867226658271	0.998832221483008
4.936	0.464426665487736	0.998831093024949
4.937	0.463986288450542	0.998833118000302
4.938	0.463547187077438	0.998837760695300
4.939	0.463110230206439	0.998844380064819
4.940	0.462676029974773	0.998852261131672
4.941	0.462244920444164	0.998860649427321
4.942	0.461816949439253	0.998868786827247
4.943	0.461391883888609	0.998875947090586
4.944	0.460969228236536	0.998881469448184
4.945	0.460548255009371	0.998884788694238
4.946	0.460128045735019	0.998885460417985
4.947	0.459707540261206	0.998883180254595
4.948	0.459285592196693	0.998877796327287
4.949	0.458861027592320	0.998869314381118
4.950	0.458432704123197	0.998857895457806
4.951	0.457999568057403	0.998843846313421
4.952	0.457560706324784	0.998827603120052
4.953	0.457115391294110	0.998809709302689
4.954	0.456663116242453	0.998790788628705
4.955	0.456203620005454	0.998771514877279
4.956	0.455736899928752	0.998752579560282
4.957	0.455263212103773	0.998734659238412
4.958	0.454783059916281	0.998718383974339
4.959	0.454297170928157	0.998704308389362
4.960	0.453806463522596	0.998692886646619
4.961	0.453312005161934	0.998684452480033
4.962	0.452814964087111	0.998679205134975
4.963	0.452316557010818	0.998677201796659
4.964	0.451817995140118	0.998678356770321
4.965	0.451320431312524	0.998682447357742
4.966	0.450824910346000	0.998689126063061
4.967	0.450332325283398	0.998697938471042
4.968	0.449843381205028	0.998708345886101
4.969	0.449358568242587	0.998719751611388
4.970	0.448878145158687	0.998731529592937
4.971	0.448402133844411	0.998743054060732
4.972	0.447930324887238	0.998753728769535
4.973	0.447462294080196	0.998763014478652
4.974	0.446997428536633	0.998770453408384
4.975	0.446534961439056	0.998775689567384
4.976	0.446074013460475	0.998778484051093
4.977	0.445613638860550	0.998778724657427
4.978	0.445152874188352	0.998776429439839
4.979	0.444690787010131	0.998771744106846
4.980	0.444226522659164	0.998764933467360
4.981	0.443759346672550	0.998756367398813
4.982	0.443288680844034	0.998746502067162
4.983	0.442814131830119	0.998735857342424
4.984	0.442335510279008	0.998724991520679
4.985	0.441852840374395	0.998714474576036
4.986	0.441366359128324	0.998704861218799
4.987	0.440876505748065	0.998696665028096
4.988	0.440383901466930	0.998690334858813
4.989	0.439889321334476	0.998686234598933
4.990	0.439393658974723	0.998684627180522
4.991	0.438897886262794	0.998685663535101
4.992	0.438403009882677	0.998689376942381
4.993	0.437910026776081	0.998695682962446
4.994	0.437419880620155	0.998704384877772
4.995	0.436933421384992	0.998715184315170
4.996	0.436451369685983	0.998727696480910
4.997	0.435974287711133	0.998741469234941
4.998	0.435502557931159	0.998756005062065
4.999	0.435036370441139	0.998770784875432
5	0.434575719398708	0.998785292516500
5.001	0.434120408784793	0.998799038797707
5.002	0.433670066748391	0.998811583970030
5.003	0.433224168128163	0.998822557584986
5.004	0.432782063892091	0.998831674854849
5.005	0.432343015724200	0.998838748789516
5.006	0.431906234515509	0.998843697594727
5.007	0.431470920575748	0.998846547044575
5.008	0.431036303918518	0.998847427780523
5.009	0.430601682479619	0.998846567727945
5.010	0.430166456534835	0.998844280048389
5.011	0.429730158209395	0.998840947250602
5.012	0.429292473762644	0.998837002256256
5.013	0.428853259058315	0.998832907349517
5.014	0.428412546258869	0.998829132027023
5.015	0.427970542340518	0.998826130803226
5.016	0.427527619452121	0.998824322013537
5.017	0.427084297612282	0.998824068596803
5.018	0.426641220558167	0.998825661731621
5.019	0.426199126204438	0.998829308054852
5.020	0.425758812999447	0.998835121012284
5.021	0.425321103865372	0.998843116689837
5.022	0.424886809415284	0.998853214259210
5.023	0.424456692226386	0.998865240953968
5.024	0.424031433793971	0.998878941281791
5.025	0.423611605689530	0.998893989984807
5.026	0.423197646185827	0.998910008091898
5.027	0.422789843423516	0.998926581271541
5.028	0.422388325725024	0.998943279597019
5.029	0.421993059680062	0.998959677781787
5.030	0.421603855404783	0.998975374932904
5.031	0.421220379505030	0.998990012905102
5.032	0.420842174168001	0.999003292414973
5.033	0.420468681954617	0.999014986189738
5.034	0.420099274941549	0.999024948572804
5.035	0.419733286586506	0.999033121181179
5.036	0.419370045124879	0.999039534399781
5.037	0.419008906642148	0.999044304695616
5.038	0.418649286309346	0.999047627931261
5.039	0.418290686640376	0.999049769042695
5.040	0.417932720860563	0.999051048613060
5.041	0.417575131206831	0.999051827012978
5.042	0.417217800478511	0.999052486883915
5.043	0.416860757003633	0.999053414808953
5.044	0.416504172839950	0.999054983042074
5.045	0.416148354794814	0.999057532152853
5.046	0.415793729657253	0.999061355388424
5.047	0.415440823746394	0.999066685462983
5.048	0.415090238028142	0.999073684361224
5.049	0.414742620052266	0.999082436592459
5.050	0.414398634124154	0.999092946164469
5.051	0.414058930926331	0.999105137368045
5.052	0.413724118190430	0.999118859283764
5.053	0.413394733812538	0.999133893749747
5.054	0.413071222443023	0.999149966371032
5.055	0.412753916752081	0.999166760015025
5.056	0.412443024224331	0.999183930128813
5.057	0.412138619794405	0.999201121138111
5.058	0.411840644896756	0.999217983146746
5.059	0.411548912758462	0.999234188151759
5.060	0.411263119390242	0.999249445021893
5.061	0.410982860120157	0.999263512554514
5.062	0.410707650489030	0.999276210024473
5.063	0.410436950503254	0.999287424763099
5.064	0.410170191290035	0.999297116450284
5.065	0.409906802574142	0.999305317960667
5.066	0.409646239975018	0.999312132768415
5.067	0.409388010476050	0.999317729076670
5.068	0.409131695443648	0.999322330989423
5.069	0.408876969413313	0.999326207178482
5.070	0.408623614544467	0.999329657610189
5.071	0.408371529842270	0.999332998980428
5.072	0.408120734362228	0.999336549558509
5.073	0.407871365227493	0.999340614159320
5.074	0.407623669453187	0.999345469946910
5.075	0.407377991388557	0.999351353724490
5.076	0.407134755419065	0.999358451286797
5.077	0.406894444937279	0.999366889306054
5.078	0.406657579132570	0.999376730097451
5.079	0.406424688105972	0.999387969470280
5.080	0.406196288018236	0.999400537723516
5.081	0.405972856916605	0.999414303696690
5.082	0.405754812901932	0.999429081645209
5.083	0.405542495170721	0.999444640580472
5.084	0.405336149081904	0.999460715604861
5.085	0.405135915731535	0.999477020684760
5.086	0.404941826476261	0.999493262245091
5.087	0.404753802729374	0.999509152938555
5.088	0.404571660980764	0.999524424943040
5.089	0.404395122235883	0.999538842171073
5.090	0.404223826270936	0.999552210833827
5.091	0.404057349098821	0.999564387886399
5.092	0.403895223351356	0.999575286986068
5.093	0.403736960398419	0.999584881716454
5.094	0.403582072998233	0.999593205961737
5.095	0.403430097747105	0.999600351450183
5.096	0.403280615906169	0.999606462618884
5.097	0.403133272081959	0.999611729075422
5.098	0.402987789330382	0.999616376041529
5.099	0.402843980636590	0.999620653253645
5.100	0.402701755831913	0.999624822861615
5.101	0.402561123919213	0.999629146906630
5.102	0.402422190779816	0.999633874971676
5.103	0.402285152166087	0.999639232581495
5.104	0.402150282701996	0.999645410886119
5.105	0.402017921238212	0.999652558094520
5.106	0.401888453231550	0.999660773036246
5.107	0.401762291550767	0.999670101124090
5.108	0.401639855741905	0.999680532874406
5.109	0.401521551606947	0.999692005019822
5.110	0.401407751472561	0.999704404127242
5.111	0.401298776313979	0.999717572517995
5.112	0.401194880578714	0.999731316182175
5.113	0.401096240214883	0.999745414290066
5.114	0.401002944426409	0.999759629834289
5.115	0.400914991887021	0.999773720889694
5.116	0.400832290809149	0.999787451955784
5.117	0.400754663691714	0.999800604849806
5.118	0.400681855544008	0.999812988646343
5.119	0.400613545926717	0.999824448210445
5.120	0.400549363769187	0.999834870942913
5.121	0.400488904331496	0.999844191444950
5.122	0.400431747488256	0.999852393910550
5.123	0.400377476661106	0.999859512163969
5.124	0.400325696915616	0.999865627371133
5.125	0.400276052300569	0.999870863562588
5.126	0.400228240662727	0.999875381206575
5.127	0.400182025986396	0.999879369159328
5.128	0.400137247248267	0.999883035391610
5.129	0.400093824017631	0.999886596942812
5.130	0.400051757773099	0.999890269584144
5.131	0.400011129519044	0.999894257679905
5.132	0.399972093454153	0.999898744719617
5.133	0.399934867825550	0.999903884956231
5.134	0.399899722342298	0.999909796527550
5.135	0.399866963721934	0.999916556363387
5.136	0.399836919303652	0.999924197093030
5.137	0.399809920174221	0.999932706070929
5.138	0.399786284342326	0.999942026537658
5.139	0.399766300530473	0.999952060833024
5.140	0.399750213663083	0.999962675483198
5.141	0.399738212698367	0.999973707898644
5.142	0.399730421005870	0.999984974347661
5.143	0.399726890097782	0.999996278815312
5.144	0.399727596696494	1.00000742232126
5.145	0.399732443509265	1.00001821225416
5.146	0.399741263171109	1.00002847128546
5.147	0.399753825667176	1.00003804545053
5.148	0.399769848397227	1.00004681102971
5.149	0.399789008751668	1.00005467992243
5.150	0.399810958224634	1.00006160328239
5.151	0.399835337521154	1.00006757326600
5.152	0.399861792260026	1.00007262283677
5.153	0.399889987767665	1.00007682366025
5.154	0.399919623073401	1.00008028221315
5.155	0.399950443250418	1.00008313431258
5.156	0.399982248869719	1.00008553834285
5.157	0.400014903413194	1.00008766751478
5.158	0.400048337037561	1.00008970153340
5.159	0.400082547553893	1.00009181807286
5.160	0.400117598049519	1.00009418446106
5.161	0.400153611597716	1.00009694996111
5.162	0.400190762938564	1.00010023900372
5.163	0.400229268295334	1.00010414567497
5.164	0.400269372863022	1.00010872970103
5.165	0.400311337484027	1.00011401409785
5.166	0.400355424658983	1.00011998457350
5.167	0.400401884659004	1.00012659068756
5.168	0.400450942327097	1.00013374868963
5.169	0.400502785224489	1.00014134588145
5.170	0.400557553949284	1.00014924627784
5.171	0.400615334413033	1.00015729728427
5.172	0.400676153071117	1.00016533706439
5.173	0.400739974837052	1.00017320224384
5.174	0.400806703890794	1.00018073558465
5.175	0.400876187522044	1.00018779327158
5.176	0.400948222277293	1.00019425147391
5.177	0.401022562755088	1.00020001188500
5.178	0.401098932049763	1.00020500599340
5.179	0.401177033412978	1.00020919790185
5.180	0.401256562902972	1.00021258558130
5.181	0.401337222334860	1.00021520052140
5.182	0.401418731355307	1.00021710581515
5.183	0.401500838713673	1.00021839278783
5.184	0.401583332414020	1.00021917634771
5.185	0.401666047187291	1.00021958929334
5.186	0.401748870333677	1.00021977585832
5.187	0.401831744507945	1.00021988480646
5.188	0.401914668209656	1.00022006240724
5.189	0.401997693511476	1.00022044562246
5.190	0.402080921484412	1.00022115582107
5.191	0.402164494954150	1.00022229330956
5.192	0.402248590114596	1.00022393292357
5.193	0.402333405774925	1.00022612087302
5.194	0.402419152632092	1.00022887297170
5.195	0.402506041481502	1.00023217431584
5.196	0.402594271964972	1.00023598040699
5.197	0.402684021674986	1.00024021964732
5.198	0.402775436586353	1.00024479707207
5.199	0.402868623318909	1.00024959912760
5.200	0.402963642989789	1.00025449925747
5.201	0.403060507538612	1.00025936402400
5.202	0.403159178288888	1.00026405947157
5.203	0.403259566965289	1.00026845743036
5.204	0.403361539010348	1.00027244146604
5.205	0.403464918931604	1.00027591220138
5.206	0.403569497936815	1.00027879176861
5.207	0.403675042300392	1.00028102719547
5.208	0.403781303449023	1.00028259258015
5.209	0.403888028215533	1.00028348996912
5.210	0.403994969533414	1.00028374891379
5.211	0.404101896470138	1.00028342474407
5.212	0.404208603181587	1.00028259565679
5.213	0.404314917160718	1.00028135877112
5.214	0.404420705185430	1.00027982534966
5.215	0.404525877941978	1.00027811542044
5.216	0.404630392146146	1.00027635205991
5.217	0.404734250503907	1.00027465560987
5.218	0.404837499782161	1.00027313809996
5.219	0.404940226546387	1.00027189813497
5.220	0.405042551164343	1.00027101648022
5.221	0.405144620680630	1.00027055254259
5.222	0.405246600030068	1.00027054190020
5.223	0.405348662842926	1.00027099498242
5.224	0.405450981980948	1.00027189694651
5.225	0.405553720015632	1.00027320874058
5.226	0.405657020668968	1.00027486928725
5.227	0.405761000791927	1.00027679867054
5.228	0.405865744244238	1.00027890216331
5.229	0.405971297145470	1.00028107489542
5.230	0.406077664958730	1.00028320693531
5.231	0.406184811577987	1.00028518854150
5.232	0.406292660372174	1.00028691533582
5.233	0.406401097019170	1.00028829315687
5.234	0.406509974479604	1.00028924237082
5.235	0.406619118980416	1.00028970144447
5.236	0.406728337413597	1.00028962962302
5.237	0.406837425429558	1.00028900859875
5.238	0.406946176165775	1.00028784310574
5.239	0.407054388698953	1.00028616042690
5.240	0.407161876668170	1.00028400885076
5.241	0.407268475357114	1.00028145516419
5.242	0.407374048151951	1.00027858131152
5.243	0.407478491685879	1.00027548038757
5.244	0.407581739026909	1.00027225216149
5.245	0.407683761357930	1.00026899834748
5.246	0.407784567822318	1.00026581784763
5.247	0.407884203605818	1.00026280219012
5.248	0.407982746367225	1.00026003137439
5.249	0.408080301235032	1.00025757031218
5.250	0.408176994374571	1.00025546602379
5.251	0.408272966037885	1.00025374571040
5.252	0.408368363003092	1.00025241578122
5.253	0.408463330272525	1.00025146186835
5.254	0.408558003726057	1.00025084981505
5.255	0.408652503029089	1.00025052757845
5.256	0.408746925115111	1.00025042794491
5.257	0.408841339331048	1.00025047192033
5.258	0.408935783627385	1.00025057262711
5.259	0.409030262379474	1.00025063951901
5.260	0.409124745807731	1.00025058271159
5.261	0.409219171045606	1.00025031722426
5.262	0.409313444686404	1.00024976693634
5.263	0.409407446938758	1.00024886807527
5.264	0.409501036707525	1.00024757208003
5.265	0.409594057717641	1.00024584771368
5.266	0.409686345639329	1.00024368233590
5.267	0.409777734796990	1.00024108228720
5.268	0.409868065404680	1.00023807237817
5.269	0.409957190409386	1.00023469451998
5.270	0.410044981309056	1.00023100557127
5.271	0.410131333459731	1.00022707451316
5.272	0.410216170111426	1.00022297909333
5.273	0.410299444776683	1.00021880210406
5.274	0.410381142585493	1.00021462747312
5.275	0.410461279898755	1.00021053635365
5.276	0.410539902504524	1.00020660339621
5.277	0.410617082664203	1.00020289337523
5.278	0.410692914663514	1.00019945832361
5.279	0.410767509562447	1.00019633530243
5.280	0.410840989411554	1.00019354490237
5.281	0.410913480876388	1.00019109053672
5.282	0.410985108511341	1.00018895854894
5.283	0.411055988705130	1.00018711911847
5.284	0.411126223867768	1.00018552791184
5.285	0.411195897308517	1.00018412839174
5.286	0.411265069081992	1.00018285466691
5.287	0.411333773172373	1.00018163474240
5.288	0.411402015782642	1.00018039401221
5.289	0.411469775052865	1.00017905882791
5.290	0.411537002139539	1.00017755997455
5.291	0.411603623434075	1.00017583589268
5.292	0.411669544099823	1.00017383549850
5.293	0.411734652348969	1.00017152047561
5.294	0.411798824512516	1.00016886693774
5.295	0.411861930906071	1.00016586639295
5.296	0.411923841614453	1.00016252597336
5.297	0.411984432192412	1.00015886792938
5.298	0.412043589221867	1.00015492842178
5.299	0.412101215425537	1.00015075567768
5.300	0.412157233544122	1.00014640760531
5.301	0.412211589543858	1.00014194898645
5.302	0.412264254591719	1.00013744838397
5.303	0.412315225917155	1.00013297491310
5.304	0.412364526398960	1.00012859502966
5.305	0.412412202996620	1.00012436948562
5.306	0.412458324100726	1.00012035059237
5.307	0.412502975835878	1.00011657991592
5.308	0.412546257701706	1.00011308650628
5.309	0.412588277468558	1.00010988573669
5.310	0.412629146126619	1.00010697879919
5.311	0.412668972513529	1.00010435287106
5.312	0.412707858060003	1.00010198193553
5.313	0.412745892065914	1.00009982820959
5.314	0.412783147725804	1.00009784410371
5.315	0.412819678812184	1.00009597461466
5.316	0.412855517378375	1.00009416003358
5.317	0.412890672556841	1.00009233883829
5.318	0.412925130383883	1.00009045063162
5.319	0.412958854793033	1.00008843898774
5.320	0.412991789627540	1.00008625407439
5.321	0.413023861522333	1.00008385493090
5.322	0.413054983602706	1.00008121129997
5.323	0.413085059883770	1.00007830493324
5.324	0.413113989917974	1.00007513031644
5.325	0.413141673558812	1.00007169478782
5.326	0.413168015725887	1.00006801805232
5.327	0.413192930941705	1.00006413112231
5.328	0.413216347465095	1.00006007474212
5.329	0.413238210299141	1.00005589737703
5.330	0.413258483908066	1.00005165286692
5.331	0.413277153596709	1.00004739785886
5.332	0.413294226143989	1.00004318914209
5.333	0.413309729390676	1.00003908101139
5.334	0.413323710731220	1.00003512278243
5.335	0.413336234902772	1.00003135657322
5.336	0.413347380868572	1.00002781545205
5.337	0.413357238017170	1.00002452203416
5.338	0.413365902199303	1.00002148758648
5.339	0.413373471346858	1.00001871167584
5.340	0.413380041095707	1.00001618236984
5.341	0.413385700403296	1.00001387697340
5.342	0.413390527852243	1.00001176325954
5.343	0.413394588378196	1.00000980112988
5.344	0.413397930615929	1.00000794462163
5.345	0.413400585121281	1.00000614416205
5.346	0.413402563444151	1.00000434896185
5.347	0.413403858151014	1.00000250943319
5.348	0.413404443721447	1.00000057951912
5.349	0.413404278245253	0.999998518826007
5.350	0.413403305973588	0.999996294461979
5.351	0.413401460386694	0.999993882499145
5.352	0.413398667767979	0.999991268995919
5.353	0.413394851131670	0.999988450537462
5.354	0.413389934304860	0.999985434275320
5.355	0.413383845664612	0.999982237470993
5.356	0.413376521848022	0.999978886571419
5.357	0.413367911027763	0.999975415865938
5.358	0.413357975471172	0.999971865793189
5.359	0.413346693520907	0.999968280982009
5.360	0.413334060942589	0.999964708121667
5.361	0.413320091028254	0.999961193763514
5.362	0.413304814262574	0.999957782158035
5.363	0.413288277072070	0.999954513228202
5.364	0.413270539822861	0.999951420772274
5.365	0.413251674238381	0.999948530977229
5.366	0.413231760338022	0.999945861308342
5.367	0.413210882962858	0.999943419821914
5.368	0.413189128065142	0.999941204927713
5.369	0.413166579276322	0.999939205606230
5.370	0.413143314408899	0.999937402064513
5.371	0.413119402321627	0.999935766793988
5.372	0.413094900304941	0.999934265975315
5.373	0.413069851855198	0.999932861159869
5.374	0.413044285503474	0.999931511145313
5.375	0.413018213934947	0.999930173954970
5.376	0.412991634221726	0.999928808826602
5.377	0.412964528580005	0.999927378117606
5.378	0.412936865950087	0.999925849038254
5.379	0.412908604010681	0.999924195134176
5.380	0.412879691910803	0.999922397451908
5.381	0.412850073211530	0.999920445337117
5.382	0.412819689044227	0.999918336833008
5.383	0.412788481437929	0.999916078665464
5.384	0.412756396555551	0.999913685821249
5.385	0.412723387627466	0.999911180744317
5.386	0.412689417549245	0.999908592193020
5.387	0.412654461092870	0.999905953816334
5.388	0.412618506366698	0.999903302519432
5.389	0.412581555715178	0.999900676698170
5.390	0.412543625958733	0.999898114426838
5.391	0.412504747971752	0.999895651684793
5.392	0.412464965433173	0.999893320704576
5.393	0.412424333303989	0.999891148517243
5.394	0.412382915554645	0.999889155760490
5.395	0.412340782576166	0.999887355801936
5.396	0.412298008403468	0.999885754214374
5.397	0.412254667664001	0.999884348622952
5.398	0.412210832561641	0.999883128926413
5.399	0.412166570089312	0.999882077877114
5.400	0.412121939556528	0.999881171987805
5.401	0.412076990449350	0.999880382718391
5.402	0.412031760755554	0.999879677883299
5.403	0.411986275889149	0.999879023210636
5.404	0.411940548206076	0.999878383977967
5.405	0.411894577154271	0.999877726647361
5.406	0.411848349989441	0.999877020422478
5.407	0.411801843110197	0.999876238656625
5.408	0.411755023839078	0.999875360047075
5.409	0.411707852620793	0.999874369562902
5.410	0.411660285536300	0.999873259066292
5.411	0.411612276905316	0.999872027602273
5.412	0.411563782045050	0.999870681347731
5.413	0.411514759912279	0.999869233226605
5.414	0.411465175508738	0.999867702213735
5.415	0.411415001998876	0.999866112364143
5.416	0.411364222388784	0.999864491616903
5.417	0.411312830695351	0.999862870432618
5.418	0.411260832702737	0.999861280330634
5.419	0.411208246029446	0.999859752395871
5.420	0.411155099718599	0.999858315825596
5.421	0.411101433243175	0.999856996583803
5.422	0.411047295055823	0.999855816224734
5.423	0.410992740684378	0.999854790938473
5.424	0.410937830701869	0.999853930860314
5.425	0.410882628289755	0.999853239672812
5.426	0.410827196818218	0.999852714515190
5.427	0.410771597376652	0.999852346200273
5.428	0.410715886369871	0.999852119724700
5.429	0.410660113630456	0.999852015044550
5.430	0.410604320645007	0.999852008076593
5.431	0.410548539232423	0.999852071875189
5.432	0.410492790738999	0.999852177927415
5.433	0.410437085686226	0.999852297504159
5.434	0.410381423895160	0.999852403003052
5.435	0.410325795212430	0.999852469220784
5.436	0.410270180615498	0.999852474495617
5.437	0.410214553762216	0.999852401668719
5.438	0.410158882787982	0.999852238821451
5.439	0.410103132388031	0.999851979757181
5.440	0.410047266049787	0.999851624208317
5.441	0.409991248272945	0.999851177762574
5.442	0.409935046758619	0.999850651515636
5.443	0.409878634236065	0.999850061470143
5.444	0.409821990348519	0.999849427712488
5.445	0.409765102926485	0.999848773409108
5.446	0.409707968869043	0.999848123671355
5.447	0.409650594778213	0.999847504344417
5.448	0.409592996941683	0.999846940777678
5.449	0.409535200906703	0.999846456634436
5.450	0.409477240655633	0.999846072796414
5.451	0.409419157340381	0.999845806412968
5.452	0.409360997819022	0.999845670137747
5.453	0.409302812685837	0.999845671585995
5.454	0.409244654509621	0.999845813035003
5.455	0.409186575637250	0.999846091378528
5.456	0.409128626264646	0.999846498333891
5.457	0.409070852572313	0.999847020888698
5.458	0.409013295033674	0.999847641963067
5.459	0.408955987036279	0.999848341253443
5.460	0.408898953917287	0.999849096216059
5.461	0.408842212184481	0.999849883142137
5.462	0.408785769392125	0.999850678273172
5.463	0.408729624296939	0.999851458903596
5.464	0.408673767476557	0.999852204419294
5.465	0.408618182281316	0.999852897224223
5.466	0.408562846112545	0.999853523513116
5.467	0.408507731959162	0.999854073856229
5.468	0.408452810171184	0.999854543571200
5.469	0.408398050205960	0.999854932867377
5.470	0.408343422586313	0.999855246758964
5.471	0.408288900504431	0.999855494754066
5.472	0.408234461555367	0.999855690337165
5.473	0.408180089068082	0.999855850272122
5.474	0.408125773129996	0.999855993760612
5.475	0.408071511426897	0.999856141497483
5.476	0.408017309542629	0.999856314668574
5.477	0.407963181003652	0.999856533938745
5.478	0.407909146852035	0.999856818477769
5.479	0.407855234955150	0.999857185069092
5.480	0.407801478910642	0.999857647342225
5.481	0.407747916776771	0.999858215163030
5.482	0.407694589560379	0.999858894208438
5.483	0.407641539572523	0.999859685743045
5.484	0.407588808734545	0.999860586605349
5.485	0.407536437026010	0.999861589401531
5.486	0.407484460971318	0.999862682894872
5.487	0.407432912111744	0.999863852570078
5.488	0.407381815924509	0.999865081343552
5.489	0.407331191165213	0.999866350384616
5.490	0.407281049328503	0.999867640007496
5.491	0.407231394461178	0.999868930591601
5.492	0.407182223343170	0.999870203486323
5.493	0.407133526098278	0.999871441858365
5.494	0.407085286907204	0.999872631442625
5.495	0.407037485154888	0.999873761162659
5.496	0.406990096706522	0.999874823593492
5.497	0.406943095406405	0.999875815247123
5.498	0.406896454630896	0.999876736669765
5.499	0.406850148622198	0.999877592348717
5.500	0.406804154049041	0.999878390435786
5.501	0.406758451227688	0.999879142302716
5.502	0.406713025320641	0.999879861951613
5.503	0.406667867141550	0.999880565309955
5.504	0.406622973696813	0.999881269444837
5.505	0.406578348597122	0.999881991734201
5.506	0.406534001863292	0.999882749034570
5.507	0.406489949685238	0.999883556884324
5.508	0.406446213744857	0.999884428779276
5.509	0.406402820301082	0.999885375553668
5.510	0.406359799209440	0.999886404894093
5.511	0.406317182555540	0.999887521007403
5.512	0.406275003227620	0.999888724456023
5.513	0.406233293614605	0.999890012166332
5.514	0.406192084358281	0.999891377607207
5.515	0.406151403044532	0.999892811128314
5.516	0.406111273092392	0.999894300440013
5.517	0.406071712890025	0.999895831210589
5.518	0.406032735136705	0.999897387751304
5.519	0.405994346474927	0.999898953755897
5.520	0.405956547416281	0.999900513059292
5.521	0.405919332522899	0.999902050379592
5.522	0.405882690864473	0.999903552008937
5.523	0.405846606728574	0.999905006421388
5.524	0.405811060561064	0.999906404770600
5.525	0.405776030052039	0.999907741255318
5.526	0.405741491267236	0.999909013337390
5.527	0.405707419994542	0.999910221804012
5.528	0.405673792858579	0.999911370673359
5.529	0.405640588571259	0.999912466950118
5.530	0.405607789118221	0.999913520244390
5.531	0.405575380360915	0.999914542273648
5.532	0.405543353067969	0.999915546272530
5.533	0.405511703085722	0.999916546339660
5.534	0.405480431645628	0.999917556752613
5.535	0.405449545273314	0.999918591283628
5.536	0.405419055524362	0.999919662548391
5.537	0.405388978332667	0.999920781417632
5.538	0.405359333392880	0.999921956518468
5.539	0.405330143033552	0.999923193847529
5.540	0.405301431399948	0.999924496512653
5.541	0.405273223232143	0.999925864613407
5.542	0.405245542728153	0.999927295264260
5.543	0.405218412528484	0.999928782757365
5.544	0.405191852538337	0.999930318855494
5.545	0.405165879207289	0.999931893199695
5.546	0.405140504729843	0.999933493810956
5.547	0.405115736590233	0.999935107661246
5.548	0.405091577243638	0.999936721286168
5.549	0.405068024070260	0.999938321409988
5.550	0.405045069620428	0.999939895553651
5.551	0.405022701948383	0.999941432597436
5.552	0.405000905229372	0.999942923272613
5.553	0.404979660600475	0.999944360559882
5.554	0.404958947033265	0.999945739977244
5.555	0.404938742266040	0.999947059745273
5.556	0.404919023890670	0.999948320823649
5.557	0.404899770413977	0.999949526818942
5.558	0.404880962125390	0.999950683769710
5.559	0.404862581877296	0.999951799820588
5.560	0.404844616197352	0.999952884802141
5.561	0.404827055406258	0.999953949737304
5.562	0.404809894132086	0.999955006298760
5.563	0.404793131448514	0.999956066243110
5.564	0.404776770782064	0.999957140848708
5.565	0.404760819624244	0.999958240383586
5.566	0.404745289125003	0.999959373627899
5.567	0.404730193381511	0.999960547472525
5.568	0.404715548600052	0.999961766611772
5.569	0.404701372345244	0.999963033343122
5.570	0.404687682618260	0.999964347482156
5.571	0.404674496866846	0.999965706395028
5.572	0.404661831110843	0.999967105145402
5.573	0.404649699111360	0.999968536747448
5.574	0.404638111657278	0.999969992511603
5.575	0.404627076024553	0.999971462465721
5.576	0.404616595527386	0.999972935830789
5.577	0.404606669386794	0.999974401528244
5.578	0.404597292630569	0.999975848694665
5.579	0.404588456352030	0.999977267179680
5.580	0.404580147994693	0.999978648003942
5.581	0.404572351905699	0.999979983756232
5.582	0.404565049987468	0.999981268911987
5.583	0.404558222454853	0.999982500059250
5.584	0.404551848652318	0.999983676022804
5.585	0.404545907833381	0.999984797881980
5.586	0.404540380214257	0.999985868882698
5.587	0.404535247477725	0.999986894249329
5.588	0.404530493719449	0.999987880906444
5.589	0.404526105905916	0.999988837124832
5.590	0.404522074275974	0.999989772109096
5.591	0.404518392643240	0.999990695547313
5.592	0.404515058500692	0.999991617143969
5.593	0.404512072908801	0.999992546158550
5.594	0.404509440256788	0.999993490971288
5.595	0.404507167938391	0.999994458695911
5.596	0.404505265662465	0.999995454857035
5.597	0.404503744912745	0.999996483146536
5.598	0.404502618254810	0.999997545269001
5.599	0.404501898361559	0.999998640882705
5.600	0.404501597480703	0.999999767637200
5.601	0.404501726721719	1.00000092130480
5.602	0.404502295050406	1.00000209599841
5.603	0.404503309067877	1.00000328446428
5.604	0.404504772433938	1.00000447843518
5.605	0.404506685559682	1.00000566902632
5.606	0.404509045476971	1.00000684715529
5.607	0.404511845786601	1.00000800396559
5.608	0.404515076772441	1.00000913123428
5.609	0.404518726013521	1.00001022174441
5.610	0.404522778464980	1.00001126960556
5.611	0.404527217122450	1.00001227050824
5.612	0.404532023832417	1.00001322190063
5.613	0.404537179746967	1.00001412308095
5.614	0.404542666081852	1.00001497520200
5.615	0.404548464838626	1.00001578118870
5.616	0.404554559454937	1.00001654557412
5.617	0.404560935309746	1.00001727426207
5.618	0.404567580231742	1.00001797422914
5.619	0.404574484828117	1.00001865318040
5.620	0.404581642672838	1.00001931917556
5.621	0.404589050413506	1.00001998024392
5.622	0.404596707661767	1.00002064400577
5.623	0.404604616737743	1.00002131731818
5.624	0.404612782359891	1.00002200596147
5.625	0.404621211212088	1.00002271438030
5.626	0.404629911348820	1.00002344549111
5.627	0.404638891604463	1.00002420056350
5.628	0.404648160997567	1.00002497918083
5.629	0.404657728055554	1.00002577928027
5.630	0.404667600245375	1.00002659726967
5.631	0.404677783419174	1.00002742821455
5.632	0.404688281370909	1.00002826608562
5.633	0.404699095446176	1.00002910405455
5.634	0.404710224287555	1.00002993482328
5.635	0.404721663806413	1.00003075097108
5.636	0.404733407102867	1.00003154530307
5.637	0.404745444688160	1.00003231118323
5.638	0.404757764724764	1.00003304283733
5.639	0.404770353410186	1.00003373561133
5.640	0.404783195386244	1.00003438617407
5.641	0.404796274345699	1.00003499265535
5.642	0.404809573553393	1.00003555471376
5.643	0.404823076443790	1.00003607353214
5.644	0.404836767173947	1.00003655174173
5.645	0.404850631131012	1.00003699327956
5.646	0.404864655405163	1.00003740318660
5.647	0.404878829160225	1.00003778735718
5.648	0.404893143905156	1.00003815225139
5.649	0.404907593646385	1.00003850458546
5.650	0.404922174896001	1.00003885101396
5.651	0.404936886625364	1.00003919781943
5.652	0.404951730056837	1.00003955062370
5.653	0.404966708381380	1.00003991413394
5.654	0.404981826357925	1.00004029193537
5.655	0.404997089832250	1.00004068633916
5.656	0.405012505288596	1.00004109829217
5.657	0.405028079313070	1.00004152735225
5.658	0.405043818062950	1.00004197172846
5.659	0.405059726747822	1.00004242838461
5.660	0.405075809273058	1.00004289319959
5.661	0.405092067769601	1.00004336117640
5.662	0.405108502417079	1.00004382668974
5.663	0.405125111155485	1.00004428375964
5.664	0.405141889667448	1.00004472633837
5.665	0.405158831389144	1.00004514859644
5.666	0.405175927623986	1.00004554519507
5.667	0.405193167790912	1.00004591153178
5.668	0.405210539772725	1.00004624394857
5.669	0.405228030268972	1.00004653989294
5.670	0.405245625230691	1.00004679802534
5.671	0.405263310347436	1.00004701826812
5.672	0.405281071517493	1.00004720179501
5.673	0.405298895304441	1.00004735096222
5.674	0.405316769382807	1.00004746918483
5.675	0.405334682870944	1.00004756076548
5.676	0.405352626634794	1.00004763068395
5.677	0.405370593501630	1.00004768435753
5.678	0.405388578422844	1.00004772738456
5.679	0.405406578429847	1.00004776528239
5.680	0.405424592588133	1.00004780323312
5.681	0.405442621800376	1.00004784584842
5.682	0.405460668572687	1.00004789696431
5.683	0.405478736680834	1.00004795947512
5.684	0.405496830812808	1.00004803521354
5.685	0.405514956114985	1.00004812488241
5.686	0.405533117799223	1.00004822804039
5.687	0.405551320678569	1.00004834314159
5.688	0.405569568820738	1.00004846762626
5.689	0.405587865136567	1.00004859805802
5.690	0.405606211097165	1.00004873030039
5.691	0.405624606530182	1.00004885972391
5.692	0.405643049473838	1.00004898143338
5.693	0.405661536064599	1.00004909050480
5.694	0.405680060649047	1.00004918222058
5.695	0.405698615844813	1.00004925229180
5.696	0.405717192802058	1.00004929705758
5.697	0.405735781398562	1.00004931365234
5.698	0.405754370618979	1.00004930013366
5.699	0.405772948903632	1.00004925556523
5.700	0.405791504554600	1.00004918005178
5.701	0.405810026050403	1.00004907472426
5.702	0.405828502548502	1.00004894167781
5.703	0.405846924119487	1.00004878386517
5.704	0.405865282098603	1.00004860495136
5.705	0.405883569293565	1.00004840913698
5.706	0.405901780204658	1.00004820095873
5.707	0.405919911044748	1.00004798507706
5.708	0.405937959757466	1.00004776606076
5.709	0.405955925987655	1.00004754817876
5.710	0.405973810893101	1.00004733520876
5.711	0.405991616942629	1.00004713027138
5.712	0.406009347617783	1.00004693569753
5.713	0.406027007139073	1.00004675293430
5.714	0.406044600077166	1.00004658249381
5.715	0.406062131031376	1.00004642394646
5.716	0.406079604257229	1.00004627595829
5.717	0.406097023350412	1.00004613637054
5.718	0.406114390966650	1.00004600231656
5.719	0.406131708573412	1.00004587037067
5.720	0.406148976227087	1.00004573672095
5.721	0.406166192550700	1.00004559735815
5.722	0.406183354615678	1.00004544827110
5.723	0.406200458057810	1.00004528563988
5.724	0.406217497069065	1.00004510601728
5.725	0.406234464694990	1.00004490649050
5.726	0.406251353015250	1.00004468481551
5.727	0.406268153328256	1.00004443951850
5.728	0.406284856610455	1.00004416995978
5.729	0.406301453711876	1.00004387635772
5.730	0.406317935754487	1.00004355977214
5.731	0.406334294401404	1.00004322204847
5.732	0.406350522134289	1.00004286572608
5.733	0.406366612501643	1.00004249391510
5.734	0.406382560327984	1.00004211014809
5.735	0.406398361817082	1.00004171821426
5.736	0.406414014637903	1.00004132198342
5.737	0.406429517858214	1.00004092522891
5.738	0.406444871958684	1.00004053145722
5.739	0.406460078660984	1.00004014375240
5.740	0.406475140763178	1.00003976464244
5.741	0.406490061873228	1.00003939599340
5.742	0.406504846164808	1.00003903893583
5.743	0.406519498098987	1.00003869382700
5.744	0.406534022115920	1.00003836024949
5.745	0.406548422397918	1.00003803704619
5.746	0.406562702505198	1.00003772238945
5.747	0.406576865227180	1.00003741388088
5.748	0.406590912367392	1.00003710867633
5.749	0.406604844578851	1.00003680363036
5.750	0.406618661314042	1.00003649545266
5.751	0.406632360759431	1.00003618086908
5.752	0.406645939894588	1.00003585678015
5.753	0.406659394635881	1.00003552040901
5.754	0.406672719860126	1.00003516943241
5.755	0.406685909738371	1.00003480208869
5.756	0.406698957873232	1.00003441725772
5.757	0.406711857550818	1.00003401451017
5.758	0.406724602046324	1.00003359412332
5.759	0.406737184877329	1.00003315706373
5.760	0.406749600058902	1.00003270493779
5.761	0.406761842273227	1.00003223991286
5.762	0.406773907131992	1.00003176461309
5.763	0.406785791364200	1.00003128199541
5.764	0.406797492749774	1.00003079521132
5.765	0.406809010350571	1.00003030746147
5.766	0.406820344376683	1.00002982184984
5.767	0.406831496185987	1.00002934124437
5.768	0.406842468155446	1.00002886815054
5.769	0.406853263513767	1.00002840460359
5.770	0.406863886158590	1.00002795208406
5.771	0.406874340440481	1.00002751146076
5.772	0.406884630895092	1.00002708296286
5.773	0.406894762041247	1.00002666618232
5.774	0.406904738119010	1.00002626010626
5.775	0.406914562905058	1.00002586317710
5.776	0.406924239469845	1.00002547337747
5.777	0.406933770055275	1.00002508833527
5.778	0.406943155968293	1.00002470544429
5.779	0.406952397502664	1.00002432199375
5.780	0.406961493962626	1.00002393530125
5.781	0.406970443610135	1.00002354284245
5.782	0.406979243880414	1.00002314237160
5.783	0.406987891360586	1.00002273202756
5.784	0.406996382067518	1.00002231041991
5.785	0.407004711560603	1.00002187669243
5.786	0.407012875218243	1.00002143056022
5.787	0.407020868374730	1.00002097231987
5.788	0.407028686607646	1.00002050283177
5.789	0.407036325949775	1.00002002347672
5.790	0.407043783002337	1.00001953608837
5.791	0.407051055139164	1.00001904286547
5.792	0.407058140614026	1.00001854626794
5.793	0.407065038651581	1.00001804890209
5.794	0.407071749468742	1.00001755340058
5.795	0.407078274236028	1.00001706230262
5.796	0.407084615060285	1.00001657794019
5.797	0.407090774872358	1.00001610233513
5.798	0.407096757314775	1.00001563711240
5.799	0.407102566509366	1.00001518343282
5.800	0.407108206959492	1.00001474194872
5.801	0.407113683302214	1.00001431278378
5.802	0.407119000115927	1.00001389553776
5.803	0.407124161744832	1.00001348931595
5.804	0.407129172097029	1.00001309278128
5.805	0.407134034539467	1.00001270422637
5.806	0.407138751683306	1.00001232166190
5.807	0.407143325385277	1.00001194291720
5.808	0.407147756676295	1.00001156574764
5.809	0.407152045733255	1.00001118794419
5.810	0.407156191901322	1.00001080743977
5.811	0.407160193819436	1.00001042240751
5.812	0.407164049500807	1.00001003134627
5.813	0.407167756424769	1.00000963314971
5.814	0.407171311778711	1.00000922715613
5.815	0.407174712578581	1.00000881317642
5.816	0.407177955851694	1.00000839149961
5.817	0.407181038815452	1.00000796287602
5.818	0.407183959043323	1.00000752847878
5.819	0.407186714685849	1.00000708984612
5.820	0.407189304436088	1.00000664880734
5.821	0.407191727790178	1.00000620739595
5.822	0.407193984991409	1.00000576775447
5.823	0.407196077127992	1.00000533203528
5.824	0.407198006060753	1.00000490230235
5.825	0.407199774422224	1.00000448043820
5.826	0.407201385491135	1.00000406806089
5.827	0.407202843091000	1.00000366645390
5.828	0.407204151459155	1.00000327651323
5.829	0.407205315096689	1.00000289871268
5.830	0.407206338631113	1.00000253308972
5.831	0.407207226533046	1.00000217925165
5.832	0.407207983160333	1.00000183640222
5.833	0.407208612432896	1.00000150338627
5.834	0.407209117782713	1.00000117875083
5.835	0.407209502090154	1.00000086081927
5.836	0.407209767492532	1.00000054777493
5.837	0.407209915513249	1.00000023775021
5.838	0.407209946937201	0.999999928916718
5.839	0.407209861888532	0.999999619572317
5.840	0.407209659874752	0.999999308221262
5.841	0.407209339924520	0.999998993643293
5.842	0.407208900644491	0.999998674949000
5.843	0.407208340353009	0.999998351618850
5.844	0.407207657248819	0.999998023524245
5.845	0.407206849613885	0.999997690929990
5.846	0.407205915826580	0.999997354478220
5.847	0.407204854636802	0.999997015154798
5.848	0.407203665167799	0.999996674239960
5.849	0.407202347102611	0.999996333245856
5.850	0.407200900740463	0.999995993843968
5.851	0.407199327004037	0.999995657785984
5.852	0.407197627471760	0.999995326821991
5.853	0.407195804412368	0.999995002619715
5.854	0.407193860628922	0.999994686688737
5.855	0.407191799523844	0.999994380313084
5.856	0.407189624869716	0.999994084495152
5.857	0.407187340797918	0.999993799913694
5.858	0.407184951613544	0.999993526897271
5.859	0.407182461681714	0.999993265414631
5.860	0.407179875296151	0.999993015081835
5.861	0.407177196539124	0.999992775185849
5.862	0.407174429130919	0.999992544723200
5.863	0.407171576441215	0.999992322451588
5.864	0.407168641284898	0.999992106951956
5.865	0.407165625909329	0.999991896698177
5.866	0.407162532008442	0.999991690130493
5.867	0.407159360695914	0.999991485729687
5.868	0.407156112519715	0.999991282088316
5.869	0.407152787518498	0.999991077975723
5.870	0.407149385319372	0.999990872393866
5.871	0.407145905218385	0.999990664621487
5.872	0.407142346311503	0.999990454244670
5.873	0.407138707569629	0.999990241172564
5.874	0.407134988015969	0.999990025637712
5.875	0.407131186837432	0.999989808181147
5.876	0.407127303441484	0.999989589623228
5.877	0.407123337613029	0.999989371021645
5.878	0.407119289568527	0.999989153618868
5.879	0.407115160000103	0.999988938781621
5.880	0.407110950148308	0.999988727935192
5.881	0.407106661772104	0.999988522495884
5.882	0.407102297197071	0.999988323804697
5.883	0.407097859169426	0.999988133065435
5.884	0.407093350883315	0.999987951290154
5.885	0.407088775886223	0.999987779254006
5.886	0.407084137954371	0.999987617462002
5.887	0.407079441012684	0.999987466128821
5.888	0.407074688965622	0.999987325172321
5.889	0.407069885705823	0.999987194221294
5.890	0.407065034851257	0.999987072636250
5.891	0.407060139795249	0.999986959542798
5.892	0.407055203530035	0.999986853875345
5.893	0.407050228648131	0.999986754429157
5.894	0.407045217247287	0.999986659918295
5.895	0.407040170944129	0.999986569036427
5.896	0.407035090859154	0.999986480517799
5.897	0.407029977650836	0.999986393195419
5.898	0.407024831578383	0.999986306053799
5.899	0.407019652566305	0.999986218273897
5.900	0.407014440249895	0.999986129268228
5.901	0.407009194108014	0.999986038704616
5.902	0.407003913502649	0.999985946517683
5.903	0.406998597866732	0.999985852907575
5.904	0.406993246729144	0.999985758326388
5.905	0.406987859857509	0.999985663452835
5.906	0.406982437301849	0.999985569156657
5.907	0.406976979466435	0.999985476454497
5.908	0.406971487166629	0.999985386459433
5.909	0.406965961628430	0.999985300326707
5.910	0.406960404525307	0.999985219198028
5.911	0.406954817941369	0.999985144147321
5.912	0.406949204362263	0.999985076130253
5.913	0.406943566599239	0.999985015940001
5.914	0.406937907718657	0.999984964171139
5.915	0.406932230971051	0.999984921193297
5.916	0.406926539701090	0.999984887135667
5.917	0.406920837258440	0.999984861883156
5.918	0.406915126900003	0.999984845083648
5.919	0.406909411717152	0.999984836166622
5.920	0.406903694542052	0.999984834371577
5.921	0.406897977882636	0.999984838784970
5.922	0.406892263892587	0.999984848383848
5.923	0.406886554329958	0.999984862084107
5.924	0.406880850534890	0.999984878790715
5.925	0.406875153436886	0.999984897447964
5.926	0.406869463601652	0.999984917087076
5.927	0.406863781235188	0.999984936869095
5.928	0.406858106220170	0.999984956121055
5.929	0.406852438287388	0.999984974363930
5.930	0.406846776981638	0.999984991330979
5.931	0.406841121832713	0.999985006976007
5.932	0.406835472365856	0.999985021471069
5.933	0.406829828187711	0.999985035193997
5.934	0.406824189124563	0.999985048706471
5.935	0.406818555237805	0.999985062723716
5.936	0.406812926853945	0.999985078077423
5.937	0.406807304655104	0.999985095673712
5.938	0.406801689639906	0.999985116448170
5.939	0.406796083228073	0.999985141320090
5.940	0.406790487079888	0.999985171147984
5.941	0.406784903262633	0.999985206688671
5.942	0.406779334009570	0.999985248561575
5.943	0.406773781792253	0.999985297219842
5.944	0.406768249242759	0.999985352929669
5.945	0.406762739051828	0.999985415758733
5.946	0.406757253858814	0.999985485573873
5.947	0.406751796249409	0.999985562048286
5.948	0.406746368641052	0.999985644677734
5.949	0.406740973252909	0.999985732804793
5.950	0.406735612022658	0.999985825649888
5.951	0.406730286527363	0.999985922347715
5.952	0.406724998070331	0.999986021987239
5.953	0.406719747590159	0.999986123653228
5.954	0.406714535672563	0.999986226467456
5.955	0.406709362604943	0.999986329627653
5.956	0.406704228387753	0.999986432442342
5.957	0.406699132778158	0.999986534360022
5.958	0.406694075358701	0.999986634991395
5.959	0.406689055580955	0.999986734123681
5.960	0.406684072888766	0.999986831726422
5.961	0.406679126735980	0.999986927948691
5.962	0.406674216636475	0.999987023107877
5.963	0.406669342273290	0.999987117670679
5.964	0.406664503549564	0.999987212227438
5.965	0.406659700578985	0.999987307460944
5.966	0.406654933753089	0.999987404111307
5.967	0.406650203761728	0.999987502938729
5.968	0.406645511545776	0.999987604685693
5.969	0.406640858349874	0.999987710040575
5.970	0.406636245649224	0.999987819604272
5.971	0.406631675115023	0.999987933861446
5.972	0.406627148600364	0.999988053157453
5.973	0.406622668038835	0.999988177682254
5.974	0.406618235416772	0.999988307461790
5.975	0.406613852703686	0.999988442357040
5.976	0.406609521761766	0.999988582070946
5.977	0.406605244329057	0.999988726162597
5.978	0.406601021944425	0.999988874067904
5.979	0.406596855939824	0.999989025125779
5.980	0.406592747366176	0.999989178608539
5.981	0.406588696992003	0.999989333754991
5.982	0.406584705274781	0.999989489804658
5.983	0.406580772470988	0.999989646031532
5.984	0.406576898493768	0.999989801775760
5.985	0.406573083029343	0.999989956471839
5.986	0.406569325627061	0.999990109672032
5.987	0.406565625635722	0.999990261063959
5.988	0.406561982357289	0.999990410481643
5.989	0.406558395039156	0.999990557909537
5.990	0.406554862935082	0.999990703479474
5.991	0.406551385407056	0.999990847460743
5.992	0.406547961917568	0.999990990243835
5.993	0.406544592118280	0.999991132318755
5.994	0.406541275813652	0.999991274248915
5.995	0.406538013082354	0.999991416641950
5.996	0.406534804214516	0.999991560118822
5.997	0.406531649753561	0.999991705282737
5.998	0.406528550394796	0.999991852689295
5.999	0.406525507134575	0.999992002819264
6	0.406522521021088	0.999992156055279
6.001	0.406519593326266	0.999992312663420
6.002	0.406516725325218	0.999992472780555
6.003	0.406513918341716	0.999992636407931
6.004	0.406511173699982	0.999992803411218
6.005	0.406508492606918	0.999992973526907
6.006	0.406505876185747	0.999993146374693
6.007	0.406503325352332	0.999993321475186
6.008	0.406500840884746	0.999993498272025
6.009	0.406498423265930	0.999993676157359
6.010	0.406496072823302	0.999993854499285
6.011	0.406493789600063	0.999994032670129
6.012	0.406491573424773	0.999994210074130
6.013	0.406489423874064	0.999994386173262
6.014	0.406487340400872	0.999994560510007
6.015	0.406485322281696	0.999994732726025
6.016	0.406483368642512	0.999994902576031
6.017	0.406481478577007	0.999995069936142
6.018	0.406479651131576	0.999995234806481
6.019	0.406477885384902	0.999995397307949
6.020	0.406476180480240	0.999995557673395
6.021	0.406474535688176	0.999995716233693
6.022	0.406472950384796	0.999995873399468
6.023	0.406471424153096	0.999996029639267
6.024	0.406469956712499	0.999996185455373
6.025	0.406468548013436	0.999996341358356
6.026	0.406467198187784	0.999996497841573
6.027	0.406465907546590	0.999996655356776
6.028	0.406464676535506	0.999996814292091
6.029	0.406463505756165	0.999996974953160
6.030	0.406462395905692	0.999997137548447
6.031	0.406461347741242	0.999997302179341
6.032	0.406460362032249	0.999997468835393
6.033	0.406459439512219	0.999997637394836
6.034	0.406458580860090	0.999997807630416
6.035	0.406457786645660	0.999997979220066
6.036	0.406457057320495	0.999998151761946
6.037	0.406456393153803	0.999998324793002
6.038	0.406455794215162	0.999998497810236
6.039	0.406455260428629	0.999998670293523
6.040	0.406454791473607	0.999998841728988
6.041	0.406454386875794	0.999999011631766
6.042	0.406454045984447	0.999999179567114
6.043	0.406453767968742	0.999999345168894
6.044	0.406453551893264	0.999999508154607
6.045	0.406453396742563	0.999999668336305
6.046	0.406453301435249	0.999999825626895
6.047	0.406453264870379	0.999999980041697
6.048	0.406453286009310	1.00000013169514
6.049	0.406453363821129	1.00000028079303
6.050	0.406453497410439	1.00000042762041
6.051	0.406453685976885	1.00000057252605
6.052	0.406453928869723	1.00000071590424
6.053	0.406454225599191	1.00000085817454
6.054	0.406454575815587	1.00000099976087
6.055	0.406454979338378	1.00000114107055
6.056	0.406455436148462	1.00000128247444
6.057	0.406455946326332	1.00000142428909
6.058	0.406456510092539	1.00000156676167
6.059	0.406457127708109	1.00000171005839
6.060	0.406457799515920	1.00000185425681
6.061	0.406458525847484	1.00000199934241
6.062	0.406459307038858	1.00000214520973
6.063	0.406460143335607	1.00000229166740
6.064	0.406461034912354	1.00000243844741
6.065	0.406461981845041	1.00000258521779
6.066	0.406462984046811	1.00000273159809
6.067	0.406464041296658	1.00000287717709
6.068	0.406465153210320	1.00000302153160
6.069	0.406466319236188	1.00000316424560
6.070	0.406467538692596	1.00000330492897
6.071	0.406468810753267	1.00000344323469
6.072	0.406470134460051	1.00000357887377
6.073	0.406471508765208	1.00000371162739
6.074	0.406472932564611	1.00000384135553
6.075	0.406474404670462	1.00000396800185
6.076	0.406475923947255	1.00000409159441
6.077	0.406477489260851	1.00000421224280
6.078	0.406479099535318	1.00000433013111
6.079	0.406480753762025	1.00000444550775
6.080	0.406482451067404	1.00000455867226
6.081	0.406484190672018	1.00000466996003
6.082	0.406485971917846	1.00000477972542
6.083	0.406487794323311	1.00000488832440
6.084	0.406489657490511	1.00000499609724
6.085	0.406491561196617	1.00000510335226
6.086	0.406493505275648	1.00000521035130
6.087	0.406495489668032	1.00000531729767
6.088	0.406497514386956	1.00000542432690
6.089	0.406499579506544	1.00000553150089
6.090	0.406501685037256	1.00000563880563
6.091	0.406503831038663	1.00000574615246
6.092	0.406506017490756	1.00000585338283
6.093	0.406508244304405	1.00000596027631
6.094	0.406510511306351	1.00000606656135
6.095	0.406512818249666	1.00000617192837
6.096	0.406515164686425	1.00000627604434
6.097	0.406517550068656	1.00000637856838
6.098	0.406519973751074	1.00000647916752
6.099	0.406522434932413	1.00000657753184
6.100	0.406524932744560	1.00000667338840
6.101	0.406527466195712	1.00000676651332
6.102	0.406530034197658	1.00000685674126
6.103	0.406532635670828	1.00000694397227
6.104	0.406535269443339	1.00000702817548
6.105	0.406537934399694	1.00000710938934
6.106	0.406540629409847	1.00000718771884
6.107	0.406543353452889	1.00000726332957
6.108	0.406546105520192	1.00000733643906
6.109	0.406548884707263	1.00000740730577
6.110	0.406551690235119	1.00000747621634
6.111	0.406554521409817	1.00000754347165
6.112	0.406557377698391	1.00000760937247
6.113	0.406560258612444	1.00000767420524
6.114	0.406563163798182	1.00000773822877
6.115	0.406566093000038	1.00000780166237
6.116	0.406569046037475	1.00000786467606
6.117	0.406572022769979	1.00000792738325
6.118	0.406575023093410	1.00000798983612
6.119	0.406578046916820	1.00000805202404
6.120	0.406581094128342	1.00000811387501
6.121	0.406584164571541	1.00000817525982
6.122	0.406587258035870	1.00000823599904
6.123	0.406590374244843	1.00000829587219
6.124	0.406593512809195	1.00000835462876
6.125	0.406596673300101	1.00000841200044
6.126	0.406599855097284	1.00000846771410
6.127	0.406603057545453	1.00000852150477
6.128	0.406606279879725	1.00000857312804
6.129	0.406609521223345	1.00000862237148
6.130	0.406612780665000	1.00000866906420
6.131	0.406616057213341	1.00000871308443
6.132	0.406619349821540	1.00000875436487
6.133	0.406622657478238	1.00000879289511
6.134	0.406625979151158	1.00000882872157
6.135	0.406629313843041	1.00000886194497
6.136	0.406632660601645	1.00000889271500
6.137	0.406636018496556	1.00000892122296
6.138	0.406639386758798	1.00000894769255
6.139	0.406642764662593	1.00000897236924
6.140	0.406646151559471	1.00000899550884
6.141	0.406649546939207	1.00000901736567
6.142	0.406652950367061	1.00000903818102
6.143	0.406656361455134	1.00000905817233
6.144	0.406659779965139	1.00000907752368
6.145	0.406663205674704	1.00000909637787
6.146	0.406666638415572	1.00000911483067
6.147	0.406670078029038	1.00000913292724
6.148	0.406673524409598	1.00000915066102
6.149	0.406676977400366	1.00000916797510
6.150	0.406680436814440	1.00000918476588
6.151	0.406683902459463	1.00000920088896
6.152	0.406687374021203	1.00000921616684
6.153	0.406690851160874	1.00000923039814
6.154	0.406694333424184	1.00000924336778
6.155	0.406697820311365	1.00000925485772
6.156	0.406701311209872	1.00000926465771
6.157	0.406704805465779	1.00000927257553
6.158	0.406708302298739	1.00000927844624
6.159	0.406711800945232	1.00000928214006
6.160	0.406715300567157	1.00000928356845
6.161	0.406718800303224	1.00000928268821
6.162	0.406722299262583	1.00000927950335
6.163	0.406725796598948	1.00000927406483
6.164	0.406729291481952	1.00000926646787
6.165	0.406732783103507	1.00000925684747
6.166	0.406736270744204	1.00000924537205
6.167	0.406739753740567	1.00000923223559
6.168	0.406743231506880	1.00000921764877
6.169	0.406746703543377	1.00000920182939
6.170	0.406750169395309	1.00000918499266
6.171	0.406753628747993	1.00000916734172
6.172	0.406757081323121	1.00000914905891
6.173	0.406760526905146	1.00000913029807
6.174	0.406763965363552	1.00000911117837
6.175	0.406767396555551	1.00000909177976
6.176	0.406770820391557	1.00000907214037
6.177	0.406774236779711	1.00000905225589
6.178	0.406777645609964	1.00000903208087
6.179	0.406781046764536	1.00000901153204
6.180	0.406784440088813	1.00000899049325
6.181	0.406787825348602	1.00000896882193
6.182	0.406791202310160	1.00000894635670
6.183	0.406794570620605	1.00000892292581
6.184	0.406797929903860	1.00000889835589
6.185	0.406801279687443	1.00000887248073
6.186	0.406804619443847	1.00000884514964
6.187	0.406807948585538	1.00000881623493
6.188	0.406811266523619	1.00000878563830
6.189	0.406814572582789	1.00000875329574
6.190	0.406817866131405	1.00000871918070
6.191	0.406821146472339	1.00000868330560
6.192	0.406824412968490	1.00000864572138
6.193	0.406827664985485	1.00000860651525
6.194	0.406830901938065	1.00000856580682
6.195	0.406834123278713	1.00000852374266
6.196	0.406837328544498	1.00000848048978
6.197	0.406840517305227	1.00000843622809
6.198	0.406843689208017	1.00000839114249
6.199	0.406846843995936	1.00000834541474
6.200	0.406849981446612	1.00000829921563
6.201	0.406853101414072	1.00000825269781
6.202	0.406856203806456	1.00000820598954
6.203	0.406859288569649	1.00000815918969
6.204	0.406862355684098	1.00000811236421
6.205	0.406865405159806	1.00000806554423
6.206	0.406868436985860	1.00000801872571
6.207	0.406871451140887	1.00000797187088
6.208	0.406874447621249	1.00000792491118
6.209	0.406877426375559	1.00000787775152
6.210	0.406880387284218	1.00000783027587
6.211	0.406883330204892	1.00000778235358
6.212	0.406886254957044	1.00000773384642
6.213	0.406889161296022	1.00000768461579
6.214	0.406892048932605	1.00000763452982
6.215	0.406894917500722	1.00000758347015
6.216	0.406897766610655	1.00000753133799
6.217	0.406900595854950	1.00000747805908
6.218	0.406903404802506	1.00000742358754
6.219	0.406906192967654	1.00000736790835
6.220	0.406908959917018	1.00000731103833
6.221	0.406911705222683	1.00000725302562
6.222	0.406914428458549	1.00000719394782
6.223	0.406917129219892	1.00000713390848
6.224	0.406919807191571	1.00000707303281
6.225	0.406922462079365	1.00000701146214
6.226	0.406925093650443	1.00000694934781
6.227	0.406927701720178	1.00000688684460
6.228	0.406930286178522	1.00000682410407
6.229	0.406932846969539	1.00000676126822
6.230	0.406935384051849	1.00000669846348
6.231	0.406937897495027	1.00000663579575
6.232	0.406940387353643	1.00000657334621
6.233	0.406942853720466	1.00000651116857
6.234	0.406945296730100	1.00000644928750
6.235	0.406947716432114	1.00000638769856
6.236	0.406950112966115	1.00000632636938
6.237	0.406952486423506	1.00000626524229
6.238	0.406954836863406	1.00000620423803
6.239	0.406957164314008	1.00000614326041
6.240	0.406959468769855	1.00000608220173
6.241	0.406961750164555	1.00000602094864
6.242	0.406964008423984	1.00000595938822
6.243	0.406966243396710	1.00000589741388
6.244	0.406968454905837	1.00000583493091
6.245	0.406970642758097	1.00000577186136
6.246	0.406972806710655	1.00000570814809
6.247	0.406974946517039	1.00000564375768
6.248	0.406977061911221	1.00000557868229
6.249	0.406979152651729	1.00000551294029
6.250	0.406981218489818	1.00000544657561
6.251	0.406983259199023	1.00000537965592
6.252	0.406985274592898	1.00000531226972
6.253	0.406987264514100	1.00000524452257
6.254	0.406989228846669	1.00000517653248
6.255	0.406991167522847	1.00000510842490
6.256	0.406993080525808	1.00000504032724
6.257	0.406994967878291	1.00000497236363
6.258	0.406996829644413	1.00000490464965
6.259	0.406998665941046	1.00000483728765
6.260	0.407000476918711	1.00000477036270
6.261	0.407002262775677	1.00000470393935
6.262	0.407004023682930	1.00000463805945
6.263	0.407005759874210	1.00000457274097
6.264	0.407007471522320	1.00000450797800
6.265	0.407009158877827	1.00000444374185
6.266	0.407010822083066	1.00000437998313
6.267	0.407012461362683	1.00000431663491
6.268	0.407014076806263	1.00000425361663
6.269	0.407015668541590	1.00000419083846
6.270	0.407017236635056	1.00000412820626
6.271	0.407018781138049	1.00000406562651
6.272	0.407020302044202	1.00000400301130
6.273	0.407021799321683	1.00000394028283
6.274	0.407023272920924	1.00000387737748
6.275	0.407024722773713	1.00000381424912
6.276	0.407026148768637	1.00000375087151
6.277	0.407027550840212	1.00000368723978
6.278	0.407028928852924	1.00000362337078
6.279	0.407030282762207	1.00000355930239
6.280	0.407031612487117	1.00000349509201
6.281	0.407032917997640	1.00000343081392
6.282	0.407034199267855	1.00000336655603
6.283	0.407035456343692	1.00000330241596
6.284	0.407036689277447	1.00000323849674
6.285	0.407037898171438	1.00000317490229
6.286	0.407039083168002	1.00000311173308
6.287	0.407040244421296	1.00000304908183
6.288	0.407041382191892	1.00000298702967
6.289	0.407042496693066	1.00000292564299
6.290	0.407043588181296	1.00000286497092
6.291	0.407044656936705	1.00000280504369
6.292	0.407045703236236	1.00000274587187
6.293	0.407046727374109	1.00000268744649
6.294	0.407047729623628	1.00000262974018
6.295	0.407048710229446	1.00000257270896
6.296	0.407049669458047	1.00000251629486
6.297	0.407050607552719	1.00000246042914
6.298	0.407051524653070	1.00000240503596
6.299	0.407052420957371	1.00000235003635
6.300	0.407053296597496	1.00000229535220
6.301	0.407054151640295	1.00000224091027
6.302	0.407054986196727	1.00000218664586
6.303	0.407055800336821	1.00000213250604
6.304	0.407056594086953	1.00000207845232
6.305	0.407057367473499	1.00000202446257
6.306	0.407058120519196	1.00000197053221
6.307	0.407058853225863	1.00000191667448
6.308	0.407059565667169	1.00000186291991
6.309	0.407060257879039	1.00000180931496
6.310	0.407060929900126	1.00000175591987
6.311	0.407061581843664	1.00000170280595
6.312	0.407062213820154	1.00000165005229
6.313	0.407062825997400	1.00000159774219
6.314	0.407063418557300	1.00000154595939
6.315	0.407063991726773	1.00000149478433
6.316	0.407064545719095	1.00000144429064
6.317	0.407065080808479	1.00000139454196
6.318	0.407065597297333	1.00000134558929
6.319	0.407066095479877	1.00000129746898
6.320	0.407066575673525	1.00000125020152
6.321	0.407067038217065	1.00000120379090
6.322	0.407067483408810	1.00000115822496
6.323	0.407067911588001	1.00000111347633
6.324	0.407068323049771	1.00000106950417
6.325	0.407068718076516	1.00000102625647
6.326	0.407069096917894	1.00000098367278
6.327	0.407069459832201	1.00000094168736
6.328	0.407069807026346	1.00000090023243
6.329	0.407070138674044	1.00000085924154
6.330	0.407070454954464	1.00000081865273
6.331	0.407070755980385	1.00000077841150
6.332	0.407071041869131	1.00000073847335
6.333	0.407071312787139	1.00000069880582
6.334	0.407071568798528	1.00000065938993
6.335	0.407071809989702	1.00000062022103
6.336	0.407072036465706	1.00000058130894
6.337	0.407072248315671	1.00000054267737
6.338	0.407072445672384	1.00000050436280
6.339	0.407072628672267	1.00000046641273
6.340	0.407072797426736	1.00000042888339
6.341	0.407072952101771	1.00000039183711
6.342	0.407073092929295	1.00000035533946
6.343	0.407073220112125	1.00000031945613
6.344	0.407073333880817	1.00000028424997
6.345	0.407073434535050	1.00000024977808
6.346	0.407073522329029	1.00000021608928
6.347	0.407073597567887	1.00000018322188
6.348	0.407073660566766	1.00000015120205
6.349	0.407073711670364	1.00000012004273
6.350	0.407073751186545	1.00000008974327
6.351	0.407073779434086	1.00000006028952
6.352	0.407073796744044	1.00000003165481
6.353	0.407073803407911	1.00000000380132
6.354	0.407073799704904	0.999999976682026
6.355	0.407073785890589	0.999999950243118
6.356	0.407073762240543	0.999999924426591
6.357	0.407073728969863	0.999999899173064
6.358	0.407073686278181	0.999999874424596
6.359	0.407073634340577	0.999999850127382
6.360	0.407073573339403	0.999999826234203
6.361	0.407073503389711	0.999999802706496
6.362	0.407073424639748	0.999999779516012
6.363	0.407073337202291	0.999999756645912
6.364	0.407073241205580	0.999999734091329
6.365	0.407073136769213	0.999999711859345
6.366	0.407073024001420	0.999999689968407
6.367	0.407072903054996	0.999999668447235
6.368	0.407072774089102	0.999999647333256
6.369	0.407072637222427	0.999999626670666
6.370	0.407072492666430	0.999999606508228
6.371	0.407072340611649	0.999999586896885
6.372	0.407072181277727	0.999999567887271
6.373	0.407072014892492	0.999999549527314
6.374	0.407071841713332	0.999999531859958
6.375	0.407071662020826	0.999999514921159
6.376	0.407071476081455	0.999999498738215
6.377	0.407071284183076	0.999999483328458
6.378	0.407071086624455	0.999999468698533
6.379	0.407070883704819	0.999999454844038
6.380	0.407070675687464	0.999999441749737
6.381	0.407070462881620	0.999999429390255
6.382	0.407070245547402	0.999999417731245
6.383	0.407070023929464	0.999999406730958
6.384	0.407069798299744	0.999999396342150
6.385	0.407069568856059	0.999999386514229
6.386	0.407069335810775	0.999999377195531
6.387	0.407069099349428	0.999999368335651
6.388	0.407068859597530	0.999999359887665
6.389	0.407068616737888	0.999999351810178
6.390	0.407068370897832	0.999999344069073
6.391	0.407068122206510	0.999999336638891
6.392	0.407067870770788	0.999999329503781
6.393	0.407067616686163	0.999999322657953
6.394	0.407067360079964	0.999999316105661
6.395	0.407067101072698	0.999999309860676
6.396	0.407066839780782	0.999999303945321
6.397	0.407066576312900	0.999999298389090
6.398	0.407066310817754	0.999999293226965
6.399	0.407066043458144	0.999999288497482
6.400	0.407065774405965	0.999999284240669
6.401	0.407065503861759	0.999999280495944
6.402	0.407065231989236	0.999999277300098
6.403	0.407064959028503	0.999999274685416
6.404	0.407064685181922	0.999999272678068
6.405	0.407064410693238	0.999999271296796
6.406	0.407064135827113	0.999999270551981
6.407	0.407063860786820	0.999999270445098
6.408	0.407063585830201	0.999999270968598
6.409	0.407063311196453	0.999999272106199
6.410	0.407063037087482	0.999999273833555
6.411	0.407062763749309	0.999999276119295
6.412	0.407062491352917	0.999999278926357
6.413	0.407062220116131	0.999999282213545
6.414	0.407061950198113	0.999999285937264
6.415	0.407061681760752	0.999999290053347
6.416	0.407061414970485	0.999999294518865
6.417	0.407061149905530	0.999999299293872
6.418	0.407060886686850	0.999999304343019
6.419	0.407060625425402	0.999999309636950
6.420	0.407060366215319	0.999999315153337
6.421	0.407060109105259	0.999999320877672
6.422	0.407059854203453	0.999999326803634
6.423	0.407059601564015	0.999999332933092
6.424	0.407059351276985	0.999999339275707
6.425	0.407059103419215	0.999999345848151
6.426	0.407058858088476	0.999999352673081
6.427	0.407058615372989	0.999999359777698
6.428	0.407058375399174	0.999999367192182
6.429	0.407058138296179	0.999999374947974
6.430	0.407057904182693	0.999999383076011
6.431	0.407057673201052	0.999999391605008
6.432	0.407057445513146	0.999999400559863
6.433	0.407057221274499	0.999999409960259
6.434	0.407057000681107	0.999999419819557
6.435	0.407056783892585	0.999999430143999
6.436	0.407056571053090	0.999999440932274
6.437	0.407056362389540	0.999999452175462
6.438	0.407056158043361	0.999999463857334
6.439	0.407055958177807	0.999999475955009
6.440	0.407055762967048	0.999999488439893
6.441	0.407055572532499	0.999999501278898
6.442	0.407055386986031	0.999999514435816
6.443	0.407055206454061	0.999999527872822
6.444	0.407055031034815	0.999999541552024
6.445	0.407054860808785	0.999999555436964
6.446	0.407054695863735	0.999999569494034
6.447	0.407054536227861	0.999999583693734
6.448	0.407054381993930	0.999999598011698
6.449	0.407054233160125	0.999999612429492
6.450	0.407054089775556	0.999999626935114
6.451	0.407053951865692	0.999999641523209
6.452	0.407053819483735	0.999999656194985
6.453	0.407053692656518	0.999999670957824
6.454	0.407053571399047	0.999999685824641
6.455	0.407053455774076	0.999999700812989
6.456	0.407053345816166	0.999999715943963
6.457	0.407053241599442	0.999999731240949
6.458	0.407053143185749	0.999999746728293
6.459	0.407053050659670	0.999999762429909
6.460	0.407052964087143	0.999999778367919
6.461	0.407052883582765	0.999999794561397
6.462	0.407052809215656	0.999999811025267
6.463	0.407052741110419	0.999999827769353
6.464	0.407052679363915	0.999999844797707
6.465	0.407052624099379	0.999999862108219
6.466	0.407052575407306	0.999999879692516
6.467	0.407052533388196	0.999999897536175
6.468	0.407052498159828	0.999999915619222
6.469	0.407052469798600	0.999999933916916
6.470	0.407052448360446	0.999999952400734
6.471	0.407052433933131	0.999999971039558
6.472	0.407052426547125	0.999999989800959
6.473	0.407052426256996	1.00000000865256
6.474	0.407052433073659	1.00000002756332
6.475	0.407052447019396	1.00000004650476
6.476	0.407052468108304	1.00000006545206
6.477	0.407052496350843	1.00000008438499
6.478	0.407052531711997	1.00000010328846
6.479	0.407052574204954	1.00000012215296
6.480	0.407052623801064	1.00000014097467
6.481	0.407052680481684	1.00000015975527
6.482	0.407052744244538	1.00000017850154
6.483	0.407052815050520	1.00000019722472
6.484	0.407052892921001	1.00000021593966
6.485	0.407052977860076	1.00000023466387
6.486	0.407053069850463	1.00000025341643
6.487	0.407053168917173	1.00000027221690
6.488	0.407053275087492	1.00000029108421
6.489	0.407053388396434	1.00000031003556
6.490	0.407053508881290	1.00000032908552
6.491	0.407053636537512	1.00000034824518
6.492	0.407053771448773	1.00000036752145
6.493	0.407053913648269	1.00000038691668
6.494	0.407054063170563	1.00000040642829
6.495	0.407054220069313	1.00000042604882
6.496	0.407054384410912	1.00000044576607
6.497	0.407054556194453	1.00000046556350
6.498	0.407054735461315	1.00000048542084
6.499	0.407054922200587	1.00000050531481
6.500	0.407055116455012	1.00000052522006
6.501	0.407055318199127	1.00000054511018
6.502	0.407055527432476	1.00000056495873
6.503	0.407055744141417	1.00000058474030
6.504	0.407055968293662	1.00000060443155
6.505	0.407056199850558	1.00000062401209
6.506	0.407056438766631	1.00000064346528
6.507	0.407056684987765	1.00000066277877
6.508	0.407056938467122	1.00000068194492
6.509	0.407057199137398	1.00000070096091
6.510	0.407057466954029	1.00000071982861
6.511	0.407057741864264	1.00000073855429
6.512	0.407058023806258	1.00000075714804
6.513	0.407058312731806	1.00000077562308
6.514	0.407058608598618	1.00000079399483
6.515	0.407058911364402	1.00000081227999
6.516	0.407059221020973	1.00000083049556
6.517	0.407059537545138	1.00000084865779
6.518	0.407059860900063	1.00000086678130
6.519	0.407060191070741	1.00000088487825
6.520	0.407060528067632	1.00000090295768
6.521	0.407060871888007	1.00000092102494
6.522	0.407061222510038	1.00000093908146
6.523	0.407061579913261	1.00000095712455
6.524	0.407061944123143	1.00000097514751
6.525	0.407062315150597	1.00000099313984
6.526	0.407062692946056	1.00000101108771
6.527	0.407063077498606	1.00000102897445
6.528	0.407063468761862	1.00000104678125
6.529	0.407063866717635	1.00000106448791
6.530	0.407064271336822	1.00000108207362
6.531	0.407064682562577	1.00000109951778
6.532	0.407065100317141	1.00000111680079
6.533	0.407065524574591	1.00000113390478
6.534	0.407065955226699	1.00000115081431
6.535	0.407066392237994	1.00000116751690
6.536	0.407066835491605	1.00000118400349
6.537	0.407067284917503	1.00000120026867
6.538	0.407067740427920	1.00000121631088
6.539	0.407068201956918	1.00000123213228
6.540	0.407068669401724	1.00000124773857
6.541	0.407069142691398	1.00000126313859
6.542	0.407069621743631	1.00000127834376
6.543	0.407070106504762	1.00000129336743
6.544	0.407070596886570	1.00000130822415
6.545	0.407071092854039	1.00000132292879
6.546	0.407071594323043	1.00000133749576
6.547	0.407072101265840	1.00000135193823
6.548	0.407072613635137	1.00000136626731
6.549	0.407073131385914	1.00000138049150
6.550	0.407073654470878	1.00000139461619
6.551	0.407074182857741	1.00000140864336
6.552	0.407074716541047	1.00000142257140
6.553	0.407075255436212	1.00000143639521
6.554	0.407075799533686	1.00000145010642
6.555	0.407076348750252	1.00000146369376
6.556	0.407076903087727	1.00000147714363
6.557	0.407077462477901	1.00000149044069
6.558	0.407078026837098	1.00000150356859
6.559	0.407078596108022	1.00000151651070
6.560	0.407079170241559	1.00000152925081
6.561	0.407079749124932	1.00000154177383
6.562	0.407080332681289	1.00000155406641
6.563	0.407080920827411	1.00000156611742
6.564	0.407081513474623	1.00000157791836
6.565	0.407082110521969	1.00000158946364
6.566	0.407082711868497	1.00000160075071
6.567	0.407083317426441	1.00000161178006
6.568	0.407083927088024	1.00000162255508
6.569	0.407084540770484	1.00000163308184
6.570	0.407085158370592	1.00000164336878
6.571	0.407085779809677	1.00000165342616
6.572	0.407086404990423	1.00000166326568
6.573	0.407087033843709	1.00000167289984
6.574	0.407087666303596	1.00000168234136
6.575	0.407088302271859	1.00000169160255
6.576	0.407088941704842	1.00000170069480
6.577	0.407089584537061	1.00000170962794
6.578	0.407090230716676	1.00000171840979
6.579	0.407090880168653	1.00000172704582
6.580	0.407091532852519	1.00000173553880
6.581	0.407092188716888	1.00000174388868
6.582	0.407092847697641	1.00000175209256
6.583	0.407093509733841	1.00000176014483
6.584	0.407094174790473	1.00000176803740
6.585	0.407094842780680	1.00000177576015
6.586	0.407095513636250	1.00000178330137
6.587	0.407096187303523	1.00000179064839
6.588	0.407096863714287	1.00000179778818
6.589	0.407097542768497	1.00000180470801
6.590	0.407098224404763	1.00000181139608
6.591	0.407098908504395	1.00000181784211
6.592	0.407099594997817	1.00000182403777
6.593	0.407100283778618	1.00000182997713
6.594	0.407100974763580	1.00000183565685
6.595	0.407101667820825	1.00000184107632
6.596	0.407102362875321	1.00000184623765
6.597	0.407103059828387	1.00000185114545
6.598	0.407103758588164	1.00000185580661
6.599	0.407104459064612	1.00000186022990
6.600	0.407105161153595	1.00000186442551
6.601	0.407105864773257	1.00000186840458
6.602	0.407106569861753	1.00000187217866
6.603	0.407107276336774	1.00000187575923
6.604	0.407107984139202	1.00000187915716
6.605	0.407108693166720	1.00000188238232
6.606	0.407109403383402	1.00000188544316
6.607	0.407110114732404	1.00000188834642
6.608	0.407110827144606	1.00000189109688
6.609	0.407111540565438	1.00000189369722
6.610	0.407112254938056	1.00000189614795
6.611	0.407112970206981	1.00000189844748
6.612	0.407113686316734	1.00000190059219
6.613	0.407114403203195	1.00000190257663
6.614	0.407115120809522	1.00000190439385
6.615	0.407115839070229	1.00000190603570
6.616	0.407116557898007	1.00000190749325
6.617	0.407117277252382	1.00000190875723
6.618	0.407117997051500	1.00000190981852
6.619	0.407118717200774	1.00000191066859
6.620	0.407119437632446	1.00000191130002
6.621	0.407120158257840	1.00000191170682
6.622	0.407120878996011	1.00000191188485
6.623	0.407121599764650	1.00000191183208
6.624	0.407122320464623	1.00000191154868
6.625	0.407123041030445	1.00000191103712
6.626	0.407123761336607	1.00000191030208
6.627	0.407124481325354	1.00000190935028
6.628	0.407125200930750	1.00000190819011
6.629	0.407125920053204	1.00000190683136
6.630	0.407126638629052	1.00000190528465
6.631	0.407127356586898	1.00000190356103
6.632	0.407128073864897	1.00000190167144
6.633	0.407128790398929	1.00000189962623
6.634	0.407129506133970	1.00000189743475
6.635	0.407130221012721	1.00000189510494
6.636	0.407130934994257	1.00000189264312
6.637	0.407131648008544	1.00000189005373
6.638	0.407132360025571	1.00000188733929
6.639	0.407133070994860	1.00000188450041
6.640	0.407133780878212	1.00000188153589
6.641	0.407134489619239	1.00000187844290
6.642	0.407135197167463	1.00000187521725
6.643	0.407135903477410	1.00000187185365
6.644	0.407136608484507	1.00000186834608
6.645	0.407137312157829	1.00000186468813
6.646	0.407138014411885	1.00000186087335
6.647	0.407138715213023	1.00000185689556
6.648	0.407139414465291	1.00000185274925
6.649	0.407140112129582	1.00000184842979
6.650	0.407140808125405	1.00000184393371
6.651	0.407141502395916	1.00000183925897
6.652	0.407142194869721	1.00000183440503
6.653	0.407142885480425	1.00000182937295
6.654	0.407143574160273	1.00000182416548
6.655	0.407144260841960	1.00000181878703
6.656	0.407144945468644	1.00000181324350
6.657	0.407145627990758	1.00000180754218
6.658	0.407146308331903	1.00000180169141
6.659	0.407146986400221	1.00000179570038
6.660	0.407147662210718	1.00000178957871
6.661	0.407148335694274	1.00000178333610
6.662	0.407149006797681	1.00000177698192
6.663	0.407149675495930	1.00000177052485
6.664	0.407150341748547	1.00000176397252
6.665	0.407151005507785	1.00000175733121
6.666	0.407151666746358	1.00000175060563
6.667	0.407152325431071	1.00000174379879
6.668	0.407152981534182	1.00000173691193
6.669	0.407153635017949	1.00000172994464
6.670	0.407154285872366	1.00000172289492
6.671	0.407154934051960	1.00000171575950
6.672	0.407155579514892	1.00000170853407
6.673	0.407156222235699	1.00000170121367
6.674	0.407156862170723	1.00000169379303
6.675	0.407157499286768	1.00000168626692
6.676	0.407158133557459	1.00000167863057
6.677	0.407158764915039	1.00000167087991
6.678	0.407159393349048	1.00000166301185
6.679	0.407160018788545	1.00000165502450
6.680	0.407160641188966	1.00000164691727
6.681	0.407161260524390	1.00000163869098
6.682	0.407161876726150	1.00000163034776
6.683	0.407162489752864	1.00000162189105
6.684	0.407163099589980	1.00000161332551
6.685	0.407163706147912	1.00000160465686
6.686	0.407164309421660	1.00000159589168
6.687	0.407164909385756	1.00000158703723
6.688	0.407165506001547	1.00000157810119
6.689	0.407166099239021	1.00000156909143
6.690	0.407166689063160	1.00000156001581
6.691	0.407167275439861	1.00000155088189
6.692	0.407167858373668	1.00000154169669
6.693	0.407168437847758	1.00000153246653
6.694	0.407169013842122	1.00000152319676
6.695	0.407169586324017	1.00000151389163
6.696	0.407170155291624	1.00000150455417
6.697	0.407170720730392	1.00000149518611
6.698	0.407171282628497	1.00000148578786
6.699	0.407171840973206	1.00000147635858
6.700	0.407172395783618	1.00000146689628
6.701	0.407172947003346	1.00000145739800
6.702	0.407173494616927	1.00000144786007
6.703	0.407174038649373	1.00000143827837
6.704	0.407174579055209	1.00000142864865
6.705	0.407175115816244	1.00000141896688
6.706	0.407175648900193	1.00000140922954
6.707	0.407176178317968	1.00000139943386
6.708	0.407176704039102	1.00000138957816
6.709	0.407177226024942	1.00000137966194
6.710	0.407177744269120	1.00000136968598
6.711	0.407178258752538	1.00000135965243
6.712	0.407178769430630	1.00000134956468
6.713	0.407179276275656	1.00000133942731
6.714	0.407179779298986	1.00000132924583
6.715	0.407180278485612	1.00000131902651
6.716	0.407180773820073	1.00000130877611
6.717	0.407181265280087	1.00000129850163
6.718	0.407181752858378	1.00000128820999
6.719	0.407182236554490	1.00000127790788
6.720	0.407182716372063	1.00000126760149
6.721	0.407183192289267	1.00000125729638
6.722	0.407183664332024	1.00000124699729
6.723	0.407184132497150	1.00000123670810
6.724	0.407184596782827	1.00000122643175
6.725	0.407185057204970	1.00000121617022
6.726	0.407185513767217	1.00000120592458
6.727	0.407185966459565	1.00000119569497
6.728	0.407186415296565	1.00000118548072
6.729	0.407186860290494	1.00000117528045
6.730	0.407187301418162	1.00000116509213
6.731	0.407187738711855	1.00000115491328
6.732	0.407188172173846	1.00000114474110
6.733	0.407188601811413	1.00000113457266
6.734	0.407189027610457	1.00000112440510
6.735	0.407189449585530	1.00000111423576
6.736	0.407189867722082	1.00000110406250
6.737	0.407190282016472	1.00000109388382
6.738	0.407190692482345	1.00000108369902
6.739	0.407191099105148	1.00000107350835
6.740	0.407191501899433	1.00000106331309
6.741	0.407191900822454	1.00000105311561
6.742	0.407192295921959	1.00000104291924
6.743	0.407192687169299	1.00000103272831
6.744	0.407193074569477	1.00000102254790
6.745	0.407193458144320	1.00000101238370
6.746	0.407193837889281	1.00000100224172
6.747	0.407194213821640	1.00000099212809
6.748	0.407194585945035	1.00000098204876
6.749	0.407194954267197	1.00000097200924
6.750	0.407195318830873	1.00000096201442
6.751	0.407195679619235	1.00000095206837
6.752	0.407196036677760	1.00000094217422
6.753	0.407196390002355	1.00000093233411
6.754	0.407196739635310	1.00000092254918
6.755	0.407197085584357	1.00000091281965
6.756	0.407197427898154	1.00000090314486
6.757	0.407197766553054	1.00000089352347
6.758	0.407198101611357	1.00000088395360
6.759	0.407198433053964	1.00000087443296
6.760	0.407198760914071	1.00000086495911
6.761	0.407199085212596	1.00000085552952
6.762	0.407199405969550	1.00000084614180
6.763	0.407199723183112	1.00000083679382
6.764	0.407200036888753	1.00000082748376
6.765	0.407200347086928	1.00000081821030
6.766	0.407200653799009	1.00000080897259
6.767	0.407200957038185	1.00000079977039
6.768	0.407201256806729	1.00000079060406
6.769	0.407201553158757	1.00000078147460
6.770	0.407201846055159	1.00000077238368
6.771	0.407202135521402	1.00000076333360
6.772	0.407202421590227	1.00000075432726
6.773	0.407202704280735	1.00000074536812
6.774	0.407202983584739	1.00000073646008
6.775	0.407203259548169	1.00000072760739
6.776	0.407203532180574	1.00000071881450
6.777	0.407203801522428	1.00000071008584
6.778	0.407204067588282	1.00000070142572
6.779	0.407204330395416	1.00000069283810
6.780	0.407204589958837	1.00000068432643
6.781	0.407204846340846	1.00000067589344
6.782	0.407205099563271	1.00000066754109
6.783	0.407205349663400	1.00000065927048
6.784	0.407205596650329	1.00000065108172
6.785	0.407205840574079	1.00000064297417
6.786	0.407206081452387	1.00000063494637
6.787	0.407206319326178	1.00000062699621
6.788	0.407206554209552	1.00000061912106
6.789	0.407206786147981	1.00000061131806
6.790	0.407207015168297	1.00000060358426
6.791	0.407207241271408	1.00000059591683
6.792	0.407207464494604	1.00000058831325
6.793	0.407207684853802	1.00000058077148
6.794	0.407207902389018	1.00000057329004
6.795	0.407208117115260	1.00000056586809
6.796	0.407208329054811	1.00000055850550
6.797	0.407208538224040	1.00000055120275
6.798	0.407208744663421	1.00000054396097
6.799	0.407208948369771	1.00000053678181
6.800	0.407209149383107	1.00000052966735
6.801	0.407209347729804	1.00000052262003
6.802	0.407209543428053	1.00000051564255
6.803	0.407209736514233	1.00000050873770
6.804	0.407209927026543	1.00000050190840
6.805	0.407210114973168	1.00000049515750
6.806	0.407210300382303	1.00000048848775
6.807	0.407210483296694	1.00000048190175
6.808	0.407210663743172	1.00000047540181
6.809	0.407210841762662	1.00000046898993
6.810	0.407211017383361	1.00000046266773
6.811	0.407211190623912	1.00000045643636
6.812	0.407211361538884	1.00000045029645
6.813	0.407211530155109	1.00000044424809
6.814	0.407211696515788	1.00000043829077
6.815	0.407211860652296	1.00000043242340
6.816	0.407212022586918	1.00000042664434
6.817	0.407212182354215	1.00000042095148
6.818	0.407212339994658	1.00000041534231
6.819	0.407212495536896	1.00000040981410
6.820	0.407212649002304	1.00000040436401
6.821	0.407212800429079	1.00000039898927
6.822	0.407212949825407	1.00000039368737
6.823	0.407213097246768	1.00000038845622
6.824	0.407213242701801	1.00000038329422
6.825	0.407213386237345	1.00000037820044
6.826	0.407213527871591	1.00000037317463
6.827	0.407213667617270	1.00000036821721
6.828	0.407213805518495	1.00000036332927
6.829	0.407213941582540	1.00000035851245
6.830	0.407214075840329	1.00000035376881
6.831	0.407214208332334	1.00000034910074
6.832	0.407214339074926	1.00000034451077
6.833	0.407214468106758	1.00000034000142
6.834	0.407214595444657	1.00000033557504
6.835	0.407214721134096	1.00000033123371
6.836	0.407214845194176	1.00000032697914
6.837	0.407214967675827	1.00000032281261
6.838	0.407215088590419	1.00000031873496
6.839	0.407215207987520	1.00000031474656
6.840	0.407215325912603	1.00000031084736
6.841	0.407215442381130	1.00000030703687
6.842	0.407215557427662	1.00000030331429
6.843	0.407215671089944	1.00000029967846
6.844	0.407215783388892	1.00000029612798
6.845	0.407215894371348	1.00000029266118
6.846	0.407216004051861	1.00000028927625
6.847	0.407216112484093	1.00000028597118
6.848	0.407216219665315	1.00000028274390
6.849	0.407216325656918	1.00000027959224
6.850	0.407216430487551	1.00000027651406
6.851	0.407216534155396	1.00000027350726
6.852	0.407216636698195	1.00000027056993
6.853	0.407216738154602	1.00000026770037
6.854	0.407216838545537	1.00000026489722
6.855	0.407216937895555	1.00000026215950
6.856	0.407217036225575	1.00000025948674
6.857	0.407217133541963	1.00000025687892
6.858	0.407217229904745	1.00000025433655
6.859	0.407217325323472	1.00000025186064
6.860	0.407217419808603	1.00000024945256
6.861	0.407217513391515	1.00000024711404
6.862	0.407217606120867	1.00000024484700
6.863	0.407217698003478	1.00000024265336
6.864	0.407217789072092	1.00000024053497
6.865	0.407217879364453	1.00000023849345
6.866	0.407217968897385	1.00000023652997
6.867	0.407218057706814	1.00000023464529
6.868	0.407218145811839	1.00000023283959
6.869	0.407218233255207	1.00000023111250
6.870	0.407218320069205	1.00000022946315
6.871	0.407218406268385	1.00000022789009
6.872	0.407218491891399	1.00000022639157
6.873	0.407218576967807	1.00000022496547
6.874	0.407218661519892	1.00000022360953
6.875	0.407218745574937	1.00000022232140
6.876	0.407218829167505	1.00000022109875
6.877	0.407218912292592	1.00000021993938
6.878	0.407218994996128	1.00000021884124
6.879	0.407219077294030	1.00000021780252
6.880	0.407219159209035	1.00000021682165
6.881	0.407219240768427	1.00000021589728
6.882	0.407219321989942	1.00000021502831
6.883	0.407219402902683	1.00000021421386
6.884	0.407219483515291	1.00000021345326
6.885	0.407219563855506	1.00000021274606
6.886	0.407219643948338	1.00000021209201
6.887	0.407219723784692	1.00000021149105
6.888	0.407219803421867	1.00000021094337
6.889	0.407219882847585	1.00000021044934
6.890	0.407219962109593	1.00000021000952
6.891	0.407220041198343	1.00000020962467
6.892	0.407220120155216	1.00000020929565
6.893	0.407220199005678	1.00000020902340
6.894	0.407220277756096	1.00000020880885
6.895	0.407220356435573	1.00000020865282
6.896	0.407220435064573	1.00000020855593
6.897	0.407220513677657	1.00000020851851
6.898	0.407220592289377	1.00000020854050
6.899	0.407220670907009	1.00000020862141
6.900	0.407220749575117	1.00000020876029
6.901	0.407220828307800	1.00000020895569
6.902	0.407220907127339	1.00000020920577
6.903	0.407220986031007	1.00000020950833
6.904	0.407221065082013	1.00000020986091
6.905	0.407221144274899	1.00000021026091
6.906	0.407221223618762	1.00000021070575
6.907	0.407221303149981	1.00000021119297
6.908	0.407221382860371	1.00000021172035
6.909	0.407221462784037	1.00000021228597
6.910	0.407221542920524	1.00000021288832
6.911	0.407221623300302	1.00000021352629
6.912	0.407221703920641	1.00000021419916
6.913	0.407221784805643	1.00000021490659
6.914	0.407221865960310	1.00000021564854
6.915	0.407221947409198	1.00000021642519
6.916	0.407222029149125	1.00000021723687
6.917	0.407222111192368	1.00000021808397
6.918	0.407222193563939	1.00000021896692
6.919	0.407222276287484	1.00000021988608
6.920	0.407222359359366	1.00000022084175
6.921	0.407222442790498	1.00000022183414
6.922	0.407222526617716	1.00000022286335
6.923	0.407222610836016	1.00000022392940
6.924	0.407222695467681	1.00000022503222
6.925	0.407222780525899	1.00000022617164
6.926	0.407222865992480	1.00000022734739
6.927	0.407222951911535	1.00000022855906
6.928	0.407223038297616	1.00000022980613
6.929	0.407223125184828	1.00000023108787
6.930	0.407223212514509	1.00000023240337
6.931	0.407223300366695	1.00000023375145
6.932	0.407223388727289	1.00000023513071
6.933	0.407223477620391	1.00000023653948
6.934	0.407223567056008	1.00000023797590
6.935	0.407223657050054	1.00000023943790
6.936	0.407223747595253	1.00000024092335
6.937	0.407223838701157	1.00000024243010
6.938	0.407223930381406	1.00000024395612
6.939	0.407224022638729	1.00000024549954
6.940	0.407224115481313	1.00000024705881
6.941	0.407224208912339	1.00000024863271
6.942	0.407224302932264	1.00000025022044
6.943	0.407224397559730	1.00000025182160
6.944	0.407224492798832	1.00000025343617
6.945	0.407224588652298	1.00000025506449
6.946	0.407224685101482	1.00000025670712
6.947	0.407224782184130	1.00000025836481
6.948	0.407224879906153	1.00000026003833
6.949	0.407224978253453	1.00000026172840
6.950	0.407225077245130	1.00000026343560
6.951	0.407225176874817	1.00000026516026
6.952	0.407225277177076	1.00000026690246
6.953	0.407225378123258	1.00000026866198
6.954	0.407225479716544	1.00000027043835
6.955	0.407225581993771	1.00000027223081
6.956	0.407225684949481	1.00000027403844
6.957	0.407225788595042	1.00000027586014
6.958	0.407225892918177	1.00000027769473
6.959	0.407225997945261	1.00000027954099
6.960	0.407226103670837	1.00000028139767
6.961	0.407226210104454	1.00000028326354
6.962	0.407226317250661	1.00000028513737
6.963	0.407226425078079	1.00000028701797
6.964	0.407226533620360	1.00000028890411
6.965	0.407226642887508	1.00000029079459
6.966	0.407226752869519	1.00000029268816
6.967	0.407226863566393	1.00000029458357
6.968	0.407226974972673	1.00000029647958
6.969	0.407227087107003	1.00000029837498
6.970	0.407227199942099	1.00000030026866
6.971	0.407227313501153	1.00000030215964
6.972	0.407227427758244	1.00000030404714
6.973	0.407227542736564	1.00000030593063
6.974	0.407227658425200	1.00000030780982
6.975	0.407227774807325	1.00000030968473
6.976	0.407227891912044	1.00000031155564
6.977	0.407228009724349	1.00000031342304
6.978	0.407228128240604	1.00000031528759
6.979	0.407228247453986	1.00000031715005
6.980	0.407228367371317	1.00000031901111
6.981	0.407228487977591	1.00000032087139
6.982	0.407228609294634	1.00000032273127
6.983	0.407228731307441	1.00000032459092
6.984	0.407228854028290	1.00000032645006
6.985	0.407228977438081	1.00000032830818
6.986	0.407229101556368	1.00000033016441
6.987	0.407229226366326	1.00000033201759
6.988	0.407229351873866	1.00000033386635
6.989	0.407229478101272	1.00000033570919
6.990	0.407229604995791	1.00000033754457
6.991	0.407229732593805	1.00000033937099
6.992	0.407229860876669	1.00000034118706
6.993	0.407229989834377	1.00000034299153
6.994	0.407230119476026	1.00000034478340
6.995	0.407230249790246	1.00000034656183
6.996	0.407230380780220	1.00000034832618
6.997	0.407230512429123	1.00000035007599
6.998	0.407230644727861	1.00000035181089
6.999	0.407230777689165	1.00000035353061
7	0.407230911277111	1.00000035523492
7.001	0.407231045532171	1.00000035692359
7.002	0.407231180408871	1.00000035859643
7.003	0.407231315916306	1.00000036025324
7.004	0.407231452035830	1.00000036189384
7.005	0.407231588775630	1.00000036351814
7.006	0.407231726127520	1.00000036512609
7.007	0.407231864079222	1.00000036671775
7.008	0.407232002624369	1.00000036829331
7.009	0.407232141764325	1.00000036985303
7.010	0.407232281481356	1.00000037139727
7.011	0.407232421791377	1.00000037292642
7.012	0.407232562663012	1.00000037444084
7.013	0.407232704098533	1.00000037594082
7.014	0.407232846092484	1.00000037742649
7.015	0.407232988661235	1.00000037889779
7.016	0.407233131788871	1.00000038035438
7.017	0.407233275442650	1.00000038179567
7.018	0.407233419649856	1.00000038322078
7.019	0.407233564365470	1.00000038462864
7.020	0.407233709612683	1.00000038601796
7.021	0.407233855398772	1.00000038738740
7.022	0.407234001697816	1.00000038873557
7.023	0.407234148503449	1.00000039006121
7.024	0.407234295800663	1.00000039136320
7.025	0.407234443583548	1.00000039264065
7.026	0.407234591825727	1.00000039389296
7.027	0.407234740564945	1.00000039511982
7.028	0.407234889747087	1.00000039632119
7.029	0.407235039373973	1.00000039749727
7.030	0.407235189447420	1.00000039864845
7.031	0.407235339946965	1.00000039977523
7.032	0.407235490868061	1.00000040087814
7.033	0.407235642192518	1.00000040195771
7.034	0.407235793931250	1.00000040301435
7.035	0.407235946049241	1.00000040404838
7.036	0.407236098561953	1.00000040506000
7.037	0.407236251450740	1.00000040604928
7.038	0.407236404708783	1.00000040701618
7.039	0.407236558337900	1.00000040796062
7.040	0.407236712316262	1.00000040888246
7.041	0.407236866625681	1.00000040978160
7.042	0.407237021268884	1.00000041065794
7.043	0.407237176238596	1.00000041151143
7.044	0.407237331526176	1.00000041234204
7.045	0.407237487135717	1.00000041314975
7.046	0.407237643039935	1.00000041393452
7.047	0.407237799222457	1.00000041469623
7.048	0.407237955706933	1.00000041543467
7.049	0.407238112450614	1.00000041614947
7.050	0.407238269477602	1.00000041684015
7.051	0.407238426747881	1.00000041750605
7.052	0.407238584272818	1.00000041814641
7.053	0.407238742032860	1.00000041876041
7.054	0.407238900015273	1.00000041934721
7.055	0.407239058203686	1.00000041990603
7.056	0.407239216599464	1.00000042043623
7.057	0.407239375198060	1.00000042093739
7.058	0.407239533989468	1.00000042140931
7.059	0.407239692925486	1.00000042185206
7.060	0.407239852034763	1.00000042226599
7.061	0.407240011300473	1.00000042265168
7.062	0.407240170698060	1.00000042300990
7.063	0.407240330224340	1.00000042334154
7.064	0.407240489870674	1.00000042364750
7.065	0.407240649632513	1.00000042392865
7.066	0.407240809493032	1.00000042418572
7.067	0.407240969439044	1.00000042441928
7.068	0.407241129476006	1.00000042462965
7.069	0.407241289591639	1.00000042481697
7.070	0.407241449763205	1.00000042498112
7.071	0.407241610003439	1.00000042512184
7.072	0.407241770289147	1.00000042523877
7.073	0.407241930621240	1.00000042533144
7.074	0.407242090986074	1.00000042539942
7.075	0.407242251360003	1.00000042544233
7.076	0.407242411750303	1.00000042545986
7.077	0.407242572144241	1.00000042545182
7.078	0.407242732530449	1.00000042541811
7.079	0.407242892890281	1.00000042535872
7.080	0.407243053230559	1.00000042527370
7.081	0.407243213534002	1.00000042516309
7.082	0.407243373786969	1.00000042502693
7.083	0.407243533984911	1.00000042486519
7.084	0.407243694113276	1.00000042467778
7.085	0.407243854177523	1.00000042446453
7.086	0.407244014141725	1.00000042422525
7.087	0.407244174010884	1.00000042395975
7.088	0.407244333780909	1.00000042366784
7.089	0.407244493430426	1.00000042334946
7.090	0.407244652961708	1.00000042300468
7.091	0.407244812352474	1.00000042263373
7.092	0.407244971610908	1.00000042223702
7.093	0.407245130707452	1.00000042181519
7.094	0.407245289637558	1.00000042136898
7.095	0.407245448383492	1.00000042089926
7.096	0.407245606942524	1.00000042040694
7.097	0.407245765322386	1.00000041989290
7.098	0.407245923525352	1.00000041935792
7.099	0.407246081508220	1.00000041880260
7.100	0.407246239274627	1.00000041822732
7.101	0.407246396827759	1.00000041763223
7.102	0.407246554146241	1.00000041701724
7.103	0.407246711239623	1.00000041638204
7.104	0.407246868083803	1.00000041572618
7.105	0.407247024668777	1.00000041504910
7.106	0.407247180989543	1.00000041435024
7.107	0.407247337056106	1.00000041362907
7.108	0.407247492844817	1.00000041288520
7.109	0.407247648357952	1.00000041211839
7.110	0.407247803565497	1.00000041132859
7.111	0.407247958475637	1.00000041051593
7.112	0.407248113041078	1.00000040968073
7.113	0.407248267327304	1.00000040882340
7.114	0.407248421279746	1.00000040794446
7.115	0.407248574898404	1.00000040704443
7.116	0.407248728168270	1.00000040612382
7.117	0.407248881092983	1.00000040518305
7.118	0.407249033654352	1.00000040422247
7.119	0.407249185856927	1.00000040324234
7.120	0.407249337692065	1.00000040224282
7.121	0.407249489136120	1.00000040122408
7.122	0.407249640200007	1.00000040018625
7.123	0.407249790868264	1.00000039912951
7.124	0.407249941140890	1.00000039805415
7.125	0.407250090986054	1.00000039696051
7.126	0.407250240423764	1.00000039584909
7.127	0.407250389435376	1.00000039472046
7.128	0.407250538029075	1.00000039357527
7.129	0.407250686173938	1.00000039241421
7.130	0.407250833881335	1.00000039123790
7.131	0.407250981140805	1.00000039004691
7.132	0.407251127948257	1.00000038884164
7.133	0.407251274299597	1.00000038762233
7.134	0.407251420197099	1.00000038638900
7.135	0.407251565617116	1.00000038514149
7.136	0.407251710568289	1.00000038387949
7.137	0.407251855042887	1.00000038260256
7.138	0.407251999047276	1.00000038131022
7.139	0.407252142545076	1.00000038000202
7.140	0.407252285553113	1.00000037867762
7.141	0.407252428057291	1.00000037733682
7.142	0.407252570048513	1.00000037597963
7.143	0.407252711522688	1.00000037460627
7.144	0.407252852490274	1.00000037321718
7.145	0.407252992935810	1.00000037181299
7.146	0.407253132841561	1.00000037039447
7.147	0.407253272205253	1.00000036896247
7.148	0.407253411032343	1.00000036751783
7.149	0.407253549313282	1.00000036606133
7.150	0.407253687043067	1.00000036459367
7.151	0.407253824214422	1.00000036311537
7.152	0.407253960824164	1.00000036162681
7.153	0.407254096880934	1.00000036012822
7.154	0.407254232359719	1.00000035861971
7.155	0.407254367259611	1.00000035710132
7.156	0.407254501585157	1.00000035557306
7.157	0.407254635359095	1.00000035403496
7.158	0.407254768545954	1.00000035248713
7.159	0.407254901136639	1.00000035092975
7.160	0.407255033145702	1.00000034936312
7.161	0.407255164566323	1.00000034778762
7.162	0.407255295378036	1.00000034620368
7.163	0.407255425583571	1.00000034461177
7.164	0.407255555192478	1.00000034301233
7.165	0.407255684199754	1.00000034140569
7.166	0.407255812618132	1.00000033979212
7.167	0.407255940413961	1.00000033817170
7.168	0.407256067591334	1.00000033654442
7.169	0.407256194137972	1.00000033491010
7.170	0.407256320092074	1.00000033326853
7.171	0.407256445415442	1.00000033161943
7.172	0.407256570118989	1.00000032996258
7.173	0.407256694208627	1.00000032829786
7.174	0.407256817656617	1.00000032662527
7.175	0.407256940482966	1.00000032494501
7.176	0.407257062674034	1.00000032325749
7.177	0.407257184208902	1.00000032156329
7.178	0.407257305118492	1.00000031986316
7.179	0.407257425387343	1.00000031815797
7.180	0.407257545004541	1.00000031644862
7.181	0.407257663990549	1.00000031473599
7.182	0.407257782312627	1.00000031302087
7.183	0.407257899994420	1.00000031130391
7.184	0.407258017033200	1.00000030958553
7.185	0.407258133416235	1.00000030786602
7.186	0.407258249167171	1.00000030614541
7.187	0.407258364256450	1.00000030442363
7.188	0.407258478687709	1.00000030270048
7.189	0.407258592485960	1.00000030097570
7.190	0.407258705636195	1.00000029924908
7.191	0.407258818120226	1.00000029752045
7.192	0.407258929969885	1.00000029578977
7.193	0.407259041141060	1.00000029405712
7.194	0.407259151662402	1.00000029232274
7.195	0.407259261544823	1.00000029058698
7.196	0.407259370769225	1.00000028885024
7.197	0.407259479341064	1.00000028711301
7.198	0.407259587241697	1.00000028537573
7.199	0.407259694492495	1.00000028363876
7.200	0.407259801099826	1.00000028190241
7.201	0.407259907048683	1.00000028016684
7.202	0.407260012324514	1.00000027843210
7.203	0.407260116972793	1.00000027669816
7.204	0.407260220956232	1.00000027496495
7.205	0.407260324288018	1.00000027323237
7.206	0.407260426977246	1.00000027150038
7.207	0.407260528993447	1.00000026976906
7.208	0.407260630363908	1.00000026803860
7.209	0.407260731088172	1.00000026630935
7.210	0.407260831159419	1.00000026458182
7.211	0.407260930575831	1.00000026285664
7.212	0.407261029338315	1.00000026113452
7.213	0.407261127464608	1.00000025941622
7.214	0.407261224939248	1.00000025770243
7.215	0.407261321782244	1.00000025599376
7.216	0.407261417959035	1.00000025429067
7.217	0.407261513499179	1.00000025259342
7.218	0.407261608403587	1.00000025090208
7.219	0.407261702671804	1.00000024921654
7.220	0.407261796309285	1.00000024753650
7.221	0.407261889307847	1.00000024586162
7.222	0.407261981685679	1.00000024419146
7.223	0.407262073432321	1.00000024252568
7.224	0.407262164553231	1.00000024086396
7.225	0.407262255040678	1.00000023920618
7.226	0.407262344904211	1.00000023755236
7.227	0.407262434147924	1.00000023590269
7.228	0.407262522778183	1.00000023425753
7.229	0.407262610786802	1.00000023261737
7.230	0.407262698179238	1.00000023098277
7.231	0.407262784959130	1.00000022935428
7.232	0.407262871124203	1.00000022773243
7.233	0.407262956688101	1.00000022611763
7.234	0.407263041631722	1.00000022451021
7.235	0.407263125970985	1.00000022291031
7.236	0.407263209711800	1.00000022131798
7.237	0.407263292852349	1.00000021973316
7.238	0.407263375388993	1.00000021815573
7.239	0.407263457313093	1.00000021658558
7.240	0.407263538668303	1.00000021502264
7.241	0.407263619445985	1.00000021346693
7.242	0.407263699621126	1.00000021191858
7.243	0.407263779211917	1.00000021037786
7.244	0.407263858223359	1.00000020884516
7.245	0.407263936685013	1.00000020732093
7.246	0.407264014571410	1.00000020580568
7.247	0.407264091869365	1.00000020429992
7.248	0.407264168607981	1.00000020280405
7.249	0.407264244772250	1.00000020131837
7.250	0.407264320387185	1.00000019984303
7.251	0.407264395451421	1.00000019837799
7.252	0.407264469968595	1.00000019692305
7.253	0.407264543937345	1.00000019547788
7.254	0.407264617354940	1.00000019404207
7.255	0.407264690226384	1.00000019261517
7.256	0.407264762571231	1.00000019119677
7.257	0.407264834367652	1.00000018978659
7.258	0.407264905657939	1.00000018838445
7.259	0.407264976409806	1.00000018699038
7.260	0.407265046656903	1.00000018560459
7.261	0.407265116359667	1.00000018422746
7.262	0.407265185554934	1.00000018285949
7.263	0.407265254237700	1.00000018150126
7.264	0.407265322409330	1.00000018015339
7.265	0.407265390091652	1.00000017881642
7.266	0.407265457264657	1.00000017749081
7.267	0.407265523937440	1.00000017617686
7.268	0.407265590101360	1.00000017487470
7.269	0.407265655786887	1.00000017358431
7.270	0.407265720988562	1.00000017230553
7.271	0.407265785708660	1.00000017103811
7.272	0.407265849940359	1.00000016978173
7.273	0.407265913723222	1.00000016853613
7.274	0.407265977024963	1.00000016730107
7.275	0.407266039855131	1.00000016607644
7.276	0.407266102238282	1.00000016486224
7.277	0.407266164157591	1.00000016365863
7.278	0.407266225633066	1.00000016246585
7.279	0.407266286658341	1.00000016128422
7.280	0.407266347237055	1.00000016011410
7.281	0.407266407387397	1.00000015895582
7.282	0.407266467100726	1.00000015780962
7.283	0.407266526375224	1.00000015667561
7.284	0.407266585230900	1.00000015555378
7.285	0.407266643665935	1.00000015444397
7.286	0.407266701673052	1.00000015334588
7.287	0.407266759279537	1.00000015225915
7.288	0.407266816479478	1.00000015118336
7.289	0.407266873272874	1.00000015011814
7.290	0.407266929666093	1.00000014906317
7.291	0.407266985661408	1.00000014801830
7.292	0.407267041281102	1.00000014698351
7.293	0.407267096496980	1.00000014595896
7.294	0.407267151331325	1.00000014494498
7.295	0.407267205789140	1.00000014394200
7.296	0.407267259872697	1.00000014295054
7.297	0.407267313572447	1.00000014197115
7.298	0.407267366904307	1.00000014100430
7.299	0.407267419887830	1.00000014005036
7.300	0.407267472500280	1.00000013910954
7.301	0.407267524778945	1.00000013818189
7.302	0.407267576685172	1.00000013726726
7.303	0.407267628248974	1.00000013636536
7.304	0.407267679484903	1.00000013547576
7.305	0.407267730397052	1.00000013459801
7.306	0.407267780981329	1.00000013373163
7.307	0.407267831247736	1.00000013287621
7.308	0.407267881161260	1.00000013203145
7.309	0.407267930782382	1.00000013119719
7.310	0.407267980080633	1.00000013037342
7.311	0.407268029076477	1.00000012956028
7.312	0.407268077769004	1.00000012875801
7.313	0.407268126160034	1.00000012796693
7.314	0.407268174254114	1.00000012718735
7.315	0.407268222058974	1.00000012641955
7.316	0.407268269567339	1.00000012566372
7.317	0.407268316796490	1.00000012491991
7.318	0.407268363741878	1.00000012418802
7.319	0.407268410419420	1.00000012346785
7.320	0.407268456823658	1.00000012275908
7.321	0.407268502977786	1.00000012206131
7.322	0.407268548854518	1.00000012137418
7.323	0.407268594494781	1.00000012069733
7.324	0.407268639855829	1.00000012003053
7.325	0.407268684978590	1.00000011937367
7.326	0.407268729868520	1.00000011872680
7.327	0.407268774497879	1.00000011809010
7.328	0.407268818888497	1.00000011746389
7.329	0.407268863054014	1.00000011684855
7.330	0.407268906997615	1.00000011624449
7.331	0.407268950717480	1.00000011565209
7.332	0.407268994204969	1.00000011507160
7.333	0.407269037488732	1.00000011450315
7.334	0.407269080540118	1.00000011394670
7.335	0.407269123394599	1.00000011340202
7.336	0.407269166045808	1.00000011286874
7.337	0.407269208508296	1.00000011234636
7.338	0.407269250760692	1.00000011183432
7.339	0.407269292815272	1.00000011133206
7.340	0.407269334700686	1.00000011083909
7.341	0.407269376396016	1.00000011035503
7.342	0.407269417905354	1.00000010987962
7.343	0.407269459235522	1.00000010941282
7.344	0.407269500393340	1.00000010895472
7.345	0.407269541384721	1.00000010850555
7.346	0.407269582217850	1.00000010806564
7.347	0.407269622872263	1.00000010763534
7.348	0.407269663370698	1.00000010721499
7.349	0.407269703719066	1.00000010680483
7.350	0.407269743910092	1.00000010640500
7.351	0.407269783960601	1.00000010601546
7.352	0.407269823846491	1.00000010563605
7.353	0.407269863604597	1.00000010526647
7.354	0.407269903206725	1.00000010490633
7.355	0.407269942687890	1.00000010455519
7.356	0.407269982048092	1.00000010421263
7.357	0.407270021270506	1.00000010387831
7.358	0.407270060362407	1.00000010355198
7.359	0.407270099331981	1.00000010323355
7.360	0.407270138198328	1.00000010292305
7.361	0.407270176942347	1.00000010262065
7.362	0.407270215578592	1.00000010232659
7.363	0.407270254096602	1.00000010204119
7.364	0.407270292525936	1.00000010176473
7.365	0.407270330838401	1.00000010149742
7.366	0.407270369058551	1.00000010123934
7.367	0.407270407180476	1.00000010099046
7.368	0.407270445207814	1.00000010075054
7.369	0.407270483148295	1.00000010051923
7.370	0.407270521006467	1.00000010029604
7.371	0.407270558770506	1.00000010008041
7.372	0.407270596451781	1.00000009987180
7.373	0.407270634083943	1.00000009966971
7.374	0.407270671619244	1.00000009947372
7.375	0.407270709096792	1.00000009928360
7.376	0.407270746498853	1.00000009909927
7.377	0.407270783817239	1.00000009892081
7.378	0.407270821073780	1.00000009874845
7.379	0.407270858268475	1.00000009858253
7.380	0.407270895402235	1.00000009842342
7.381	0.407270932474603	1.00000009827150
7.382	0.407270969501496	1.00000009812704
7.383	0.407271006468363	1.00000009799021
7.384	0.407271043378842	1.00000009786102
7.385	0.407271080262035	1.00000009773930
7.386	0.407271117103846	1.00000009762476
7.387	0.407271153877900	1.00000009751696
7.388	0.407271190619213	1.00000009741541
7.389	0.407271227330966	1.00000009731961
7.390	0.407271264010433	1.00000009722910
7.391	0.407271300642151	1.00000009714354
7.392	0.407271337237489	1.00000009706269
7.393	0.407271373811000	1.00000009698648
7.394	0.407271410362682	1.00000009691498
7.395	0.407271446882533	1.00000009684835
7.396	0.407271483376917	1.00000009678686
7.397	0.407271519855840	1.00000009673077
7.398	0.407271556316573	1.00000009668032
7.399	0.407271592749567	1.00000009663564
7.400	0.407271629170737	1.00000009659675
7.401	0.407271665590088	1.00000009656350
7.402	0.407271701991704	1.00000009653560
7.403	0.407271738385134	1.00000009651266
7.404	0.407271774766741	1.00000009649418
7.405	0.407271811135615	1.00000009647966
7.406	0.407271847522679	1.00000009646862
7.407	0.407271883877456	1.00000009646067
7.408	0.407271920242692	1.00000009645555
7.409	0.407271956621571	1.00000009645316
7.410	0.407271992971346	1.00000009645355
7.411	0.407272029330670	1.00000009645694
7.412	0.407272065694087	1.00000009646363
7.413	0.407272102057050	1.00000009647400
7.414	0.407272138424105	1.00000009648839
7.415	0.407272174786613	1.00000009650712
7.416	0.407272211181862	1.00000009653034
7.417	0.407272247570745	1.00000009655809
7.418	0.407272283975999	1.00000009659022
7.419	0.407272320405809	1.00000009662641
7.420	0.407272356845169	1.00000009666624
7.421	0.407272393294534	1.00000009670918
7.422	0.407272429762998	1.00000009675469
7.423	0.407272466253289	1.00000009680226
7.424	0.407272502756769	1.00000009685148
7.425	0.407272539269798	1.00000009690205
7.426	0.407272575818297	1.00000009695384
7.427	0.407272612370889	1.00000009700689
7.428	0.407272648952585	1.00000009706135
7.429	0.407272685545195	1.00000009711749
7.430	0.407272722171911	1.00000009717561
7.431	0.407272758817726	1.00000009723600
7.432	0.407272795489007	1.00000009729889
7.433	0.407272832182571	1.00000009736439
7.434	0.407272868885229	1.00000009743247
7.435	0.407272905631544	1.00000009750295
7.436	0.407272942399231	1.00000009757550
7.437	0.407272979194204	1.00000009764971
7.438	0.407273016018735	1.00000009772513
7.439	0.407273052873279	1.00000009780130
7.440	0.407273089763748	1.00000009787783
7.441	0.407273126686960	1.00000009795443
7.442	0.407273163631999	1.00000009803093
7.443	0.407273200608415	1.00000009810741
7.444	0.407273237611662	1.00000009818393
7.445	0.407273274641739	1.00000009826081
7.446	0.407273311702738	1.00000009833839
7.447	0.407273348774197	1.00000009841701
7.448	0.407273385882945	1.00000009849697
7.449	0.407273423031711	1.00000009857847
7.450	0.407273460208671	1.00000009866158
7.451	0.407273497416554	1.00000009874616
7.452	0.407273534652632	1.00000009883197
7.453	0.407273571933274	1.00000009891860
7.454	0.407273609250296	1.00000009900556
7.455	0.407273646582325	1.00000009909229
7.456	0.407273683966196	1.00000009917830
7.457	0.407273721377351	1.00000009926318
7.458	0.407273758823067	1.00000009934661
7.459	0.407273796294703	1.00000009942846
7.460	0.407273833804084	1.00000009950875
7.461	0.407273871339839	1.00000009958767
7.462	0.407273908892876	1.00000009966550
7.463	0.407273946487749	1.00000009974260
7.464	0.407273984121730	1.00000009981935
7.465	0.407274021764806	1.00000009989607
7.466	0.407274059431984	1.00000009997288
7.467	0.407274097132813	1.00000010004993
7.468	0.407274134859563	1.00000010012712
7.469	0.407274172622238	1.00000010020418
7.470	0.407274210415380	1.00000010028079
7.471	0.407274248235353	1.00000010035650
7.472	0.407274286083975	1.00000010043087
7.473	0.407274323956699	1.00000010050348
7.474	0.407274361857617	1.00000010057401
7.475	0.407274399783546	1.00000010064227
7.476	0.407274437741762	1.00000010070820
7.477	0.407274475724989	1.00000010077191
7.478	0.407274513733228	1.00000010083363
7.479	0.407274551744649	1.00000010089368
7.480	0.407274589791541	1.00000010095240
7.481	0.407274627856623	1.00000010101013
7.482	0.407274665944442	1.00000010106709
7.483	0.407274704043175	1.00000010112343
7.484	0.407274742169193	1.00000010117908
7.485	0.407274780326134	1.00000010123390
7.486	0.407274818507176	1.00000010128752
7.487	0.407274856709137	1.00000010133953
7.488	0.407274894921557	1.00000010138945
7.489	0.407274933157169	1.00000010143681
7.490	0.407274971387324	1.00000010148121
7.491	0.407275009665227	1.00000010152235
7.492	0.407275047957683	1.00000010156011
7.493	0.407275086254231	1.00000010159452
7.494	0.407275124548960	1.00000010162576
7.495	0.407275162858696	1.00000010165414
7.496	0.407275201187986	1.00000010168005
7.497	0.407275239529099	1.00000010170391
7.498	0.407275277884310	1.00000010172610
7.499	0.407275316226333	1.00000010174689
7.500	0.407275354592002	1.00000010176642
7.501	0.407275392955398	1.00000010178468
7.502	0.407275431332437	1.00000010180149
7.503	0.407275469721299	1.00000010181655
7.504	0.407275508101066	1.00000010182943
7.505	0.407275546498113	1.00000010183970
7.506	0.407275584892886	1.00000010184693
7.507	0.407275623286296	1.00000010185076
7.508	0.407275661686981	1.00000010185094
7.509	0.407275700079481	1.00000010184740
7.510	0.407275738475164	1.00000010184018
7.511	0.407275776874940	1.00000010182950
7.512	0.407275815254707	1.00000010181567
7.513	0.407275853627198	1.00000010179905
7.514	0.407275892006055	1.00000010178001
7.515	0.407275930379456	1.00000010175888
7.516	0.407275968725571	1.00000010173584
7.517	0.407276007072596	1.00000010171097
7.518	0.407276045410072	1.00000010168418
7.519	0.407276083734359	1.00000010165524
7.520	0.407276122068197	1.00000010162380
7.521	0.407276160364290	1.00000010158945
7.522	0.407276198651289	1.00000010155177
7.523	0.407276236931466	1.00000010151037
7.524	0.407276275177537	1.00000010146497
7.525	0.407276313424518	1.00000010141544
7.526	0.407276351652399	1.00000010136179
7.527	0.407276389856179	1.00000010130419
7.528	0.407276428040859	1.00000010124295
7.529	0.407276466211897	1.00000010117847
7.530	0.407276504338370	1.00000010111118
7.531	0.407276542428463	1.00000010104148
7.532	0.407276580499001	1.00000010096971
7.533	0.407276618533615	1.00000010089606
7.534	0.407276656552313	1.00000010082057
7.535	0.407276694543725	1.00000010074313
7.536	0.407276732524679	1.00000010066347
7.537	0.407276770454700	1.00000010058121
7.538	0.407276808360166	1.00000010049593
7.539	0.407276846232890	1.00000010040719
7.540	0.407276884064686	1.00000010031461
7.541	0.407276921865105	1.00000010021793
7.542	0.407276959625960	1.00000010011704
7.543	0.407276997347253	1.00000010001197
7.544	0.407277035028983	1.00000009990291
7.545	0.407277072680245	1.00000009979018
7.546	0.407277110279665	1.00000009967418
7.547	0.407277147826790	1.00000009955533
7.548	0.407277185337080	1.00000009943401
7.549	0.407277222803714	1.00000009931052
7.550	0.407277260216233	1.00000009918500
7.551	0.407277297568271	1.00000009905748
7.552	0.407277334886203	1.00000009892781
7.553	0.407277372145927	1.00000009879573
7.554	0.407277409378366	1.00000009866086
7.555	0.407277446547141	1.00000009852282
7.556	0.407277483656799	1.00000009838124
7.557	0.407277520704156	1.00000009823582
7.558	0.407277557719681	1.00000009808640
7.559	0.407277594664720	1.00000009793296
7.560	0.407277631550642	1.00000009777562
7.561	0.407277668380630	1.00000009761467
7.562	0.407277705139222	1.00000009745047
7.563	0.407277741839152	1.00000009728347
7.564	0.407277778470416	1.00000009711409
7.565	0.407277815050747	1.00000009694269
7.566	0.407277851566050	1.00000009676952
7.567	0.407277888029967	1.00000009659469
7.568	0.407277924403388	1.00000009641813
7.569	0.407277960724969	1.00000009623964
7.570	0.407277996961966	1.00000009605888
7.571	0.407278033158946	1.00000009587546
7.572	0.407278069251333	1.00000009568895
7.573	0.407278105279602	1.00000009549899
7.574	0.407278141236930	1.00000009530528
7.575	0.407278177131047	1.00000009510771
7.576	0.407278212956953	1.00000009490629
7.577	0.407278248702824	1.00000009470119
7.578	0.407278284373660	1.00000009449273
7.579	0.407278319968555	1.00000009428132
7.580	0.407278355473409	1.00000009406743
7.581	0.407278390910960	1.00000009385147
7.582	0.407278426255743	1.00000009363381
7.583	0.407278461513670	1.00000009341469
7.584	0.407278496686104	1.00000009319419
7.585	0.407278531787142	1.00000009297225
7.586	0.407278566789046	1.00000009274864
7.587	0.407278601716826	1.00000009252305
7.588	0.407278636560022	1.00000009229509
7.589	0.407278671307722	1.00000009206440
7.590	0.407278705968110	1.00000009183065
7.591	0.407278740546190	1.00000009159362
7.592	0.407278775021496	1.00000009135325
7.593	0.407278809418585	1.00000009110963
7.594	0.407278843716540	1.00000009086297
7.595	0.407278877920362	1.00000009061363
7.596	0.407278912025959	1.00000009036203
7.597	0.407278946041515	1.00000009010861
7.598	0.407278979977036	1.00000008985377
7.599	0.407279013804327	1.00000008959781
7.600	0.407279047533848	1.00000008934088
7.601	0.407279081167872	1.00000008908302
7.602	0.407279114691846	1.00000008882406
7.603	0.407279148119414	1.00000008856372
7.604	0.407279181455579	1.00000008830167
7.605	0.407279214691243	1.00000008803748
7.606	0.407279247840961	1.00000008777080
7.607	0.407279280873354	1.00000008750134
7.608	0.407279313800700	1.00000008722892
7.609	0.407279346628002	1.00000008695355
7.610	0.407279379351621	1.00000008667536
7.611	0.407279411963373	1.00000008639466
7.612	0.407279444475080	1.00000008611185
7.613	0.407279476890835	1.00000008582738
7.614	0.407279509186992	1.00000008554173
7.615	0.407279541370826	1.00000008525530
7.616	0.407279573458254	1.00000008496835
7.617	0.407279605459280	1.00000008468103
7.618	0.407279637337069	1.00000008439335
7.619	0.407279669097989	1.00000008410512
7.620	0.407279700763866	1.00000008381603
7.621	0.407279732316965	1.00000008352574
7.622	0.407279763754104	1.00000008323384
7.623	0.407279795081649	1.00000008293997
7.624	0.407279826290505	1.00000008264389
7.625	0.407279857391586	1.00000008234547
7.626	0.407279888378071	1.00000008204473
7.627	0.407279919254052	1.00000008174187
7.628	0.407279950013162	1.00000008143717
7.629	0.407279980655403	1.00000008113107
7.630	0.407280011188504	1.00000008082399
7.631	0.407280041611557	1.00000008051639
7.632	0.407280071900004	1.00000008020858
7.633	0.407280102083860	1.00000007990079
7.634	0.407280132145843	1.00000007959314
7.635	0.407280162078223	1.00000007928555
7.636	0.407280191909194	1.00000007897774
7.637	0.407280221633300	1.00000007866942
7.638	0.407280251230532	1.00000007836023
7.639	0.407280280707710	1.00000007804978
7.640	0.407280310073020	1.00000007773776
7.641	0.407280339329645	1.00000007742398
7.642	0.407280368466218	1.00000007710837
7.643	0.407280397474096	1.00000007679105
7.644	0.407280426355101	1.00000007647225
7.645	0.407280455123328	1.00000007615236
7.646	0.407280483781506	1.00000007583183
7.647	0.407280512302350	1.00000007551115
7.648	0.407280540709053	1.00000007519064
7.649	0.407280568998431	1.00000007487068
7.650	0.407280597163208	1.00000007455144
7.651	0.407280625213389	1.00000007423296
7.652	0.407280653149883	1.00000007391509
7.653	0.407280680954045	1.00000007359761
7.654	0.407280708641338	1.00000007328011
7.655	0.407280736202665	1.00000007296216
7.656	0.407280763628478	1.00000007264344
7.657	0.407280790954246	1.00000007232363
7.658	0.407280818159506	1.00000007200256
7.659	0.407280845241075	1.00000007168020
7.660	0.407280872199408	1.00000007135669
7.661	0.407280899041780	1.00000007103231
7.662	0.407280925770465	1.00000007070744
7.663	0.407280952359997	1.00000007038253
7.664	0.407280978828112	1.00000007005803
7.665	0.407281005173900	1.00000006973432
7.666	0.407281031392358	1.00000006941169
7.667	0.407281057500768	1.00000006909026
7.668	0.407281083491853	1.00000006877002
7.669	0.407281109355154	1.00000006845078
7.670	0.407281135103403	1.00000006813226
7.671	0.407281160722050	1.00000006781412
7.672	0.407281186226101	1.00000006749593
7.673	0.407281211598274	1.00000006717737
7.674	0.407281236856306	1.00000006685820
7.675	0.407281262004290	1.00000006653829
7.676	0.407281287031765	1.00000006621770
7.677	0.407281311935094	1.00000006589660
7.678	0.407281336714732	1.00000006557532
7.679	0.407281361374771	1.00000006525427
7.680	0.407281385907481	1.00000006493390
7.681	0.407281410332416	1.00000006461463
7.682	0.407281434636843	1.00000006429681
7.683	0.407281458814850	1.00000006398066
7.684	0.407281482860526	1.00000006366624
7.685	0.407281506800700	1.00000006335345
7.686	0.407281530626278	1.00000006304208
7.687	0.407281554334531	1.00000006273175
7.688	0.407281577929098	1.00000006242208
7.689	0.407281601409522	1.00000006211268
7.690	0.407281624767620	1.00000006180322
7.691	0.407281648019307	1.00000006149345
7.692	0.407281671146848	1.00000006118331
7.693	0.407281694170706	1.00000006087294
7.694	0.407281717050410	1.00000006056256
7.695	0.407281739823247	1.00000006025238
7.696	0.407281762474668	1.00000005994294
7.697	0.407281785012401	1.00000005963468
7.698	0.407281807429172	1.00000005932802
7.699	0.407281829729072	1.00000005902327
7.700	0.407281851934386	1.00000005872061
7.701	0.407281874010550	1.00000005842007
7.702	0.407281895980304	1.00000005812151
7.703	0.407281917820455	1.00000005782466
7.704	0.407281939550103	1.00000005752917
7.705	0.407281961178342	1.00000005723464
7.706	0.407281982691075	1.00000005694070
7.707	0.407282004101489	1.00000005664702
7.708	0.407282025405493	1.00000005635352
7.709	0.407282046581258	1.00000005606007
7.710	0.407282067654251	1.00000005576679
7.711	0.407282088619013	1.00000005547400
7.712	0.407282109483276	1.00000005518204
7.713	0.407282130240674	1.00000005489135
7.714	0.407282150891660	1.00000005460236
7.715	0.407282171427596	1.00000005431543
7.716	0.407282191838021	1.00000005403081
7.717	0.407282212150221	1.00000005374861
7.718	0.407282232349644	1.00000005346878
7.719	0.407282252455843	1.00000005319112
7.720	0.407282272461998	1.00000005291532
7.721	0.407282292347190	1.00000005264099
7.722	0.407282312144616	1.00000005236770
7.723	0.407282331835177	1.00000005209512
7.724	0.407282351432514	1.00000005182296
7.725	0.407282370905705	1.00000005155111
7.726	0.407282390283399	1.00000005127957
7.727	0.407282409559684	1.00000005100854
7.728	0.407282428737290	1.00000005073832
7.729	0.407282447805756	1.00000005046932
7.730	0.407282466773268	1.00000005020199
7.731	0.407282485643918	1.00000004993674
7.732	0.407282504418163	1.00000004967392
7.733	0.407282523088725	1.00000004941375
7.734	0.407282541658788	1.00000004915628
7.735	0.407282560128806	1.00000004890142
7.736	0.407282578518789	1.00000004864892
7.737	0.407282596808273	1.00000004839844
7.738	0.407282615004988	1.00000004814956
7.739	0.407282633107116	1.00000004790189
7.740	0.407282651116475	1.00000004765506
7.741	0.407282669042161	1.00000004740886
7.742	0.407282686866893	1.00000004716317
7.743	0.407282704600220	1.00000004691804
7.744	0.407282722230320	1.00000004667369
7.745	0.407282739784023	1.00000004643046
7.746	0.407282757242228	1.00000004618874
7.747	0.407282774605392	1.00000004594896
7.748	0.407282791886701	1.00000004571150
7.749	0.407282809068875	1.00000004547665
7.750	0.407282826170103	1.00000004524457
7.751	0.407282843183111	1.00000004501526
7.752	0.407282860104260	1.00000004478856
7.753	0.407282876941736	1.00000004456417
7.754	0.407282893698721	1.00000004434175
7.755	0.407282910363847	1.00000004412085
7.756	0.407282926960761	1.00000004390111
7.757	0.407282943464907	1.00000004368220
7.758	0.407282959875374	1.00000004346394
7.759	0.407282976219904	1.00000004324631
7.760	0.407282992484397	1.00000004302940
7.761	0.407283008651575	1.00000004281348
7.762	0.407283024761000	1.00000004259893
7.763	0.407283040786297	1.00000004238617
7.764	0.407283056733831	1.00000004217561
7.765	0.407283072601331	1.00000004196762
7.766	0.407283088382883	1.00000004176244
7.767	0.407283104099861	1.00000004156016
7.768	0.407283119737713	1.00000004136072
7.769	0.407283135302350	1.00000004116392
7.770	0.407283150798776	1.00000004096940
7.771	0.407283166195157	1.00000004077677
7.772	0.407283181541516	1.00000004058559
7.773	0.407283196806475	1.00000004039548
7.774	0.407283212000493	1.00000004020615
7.775	0.407283227120388	1.00000004001744
7.776	0.407283242174344	1.00000003982933
7.777	0.407283257171457	1.00000003964201
7.778	0.407283272094901	1.00000003945574
7.779	0.407283286930124	1.00000003927091
7.780	0.407283301706229	1.00000003908795
7.781	0.407283316379107	1.00000003890725
7.782	0.407283331025155	1.00000003872913
7.783	0.407283345588894	1.00000003855381
7.784	0.407283360092151	1.00000003838132
7.785	0.407283374532199	1.00000003821155
7.786	0.407283388910400	1.00000003804426
7.787	0.407283403219481	1.00000003787909
7.788	0.407283417474901	1.00000003771563
7.789	0.407283431666201	1.00000003755346
7.790	0.407283445787925	1.00000003739224
7.791	0.407283459857354	1.00000003723172
7.792	0.407283473874486	1.00000003707180
7.793	0.407283487830227	1.00000003691254
7.794	0.407283501708662	1.00000003675414
7.795	0.407283515543440	1.00000003659692
7.796	0.407283529314554	1.00000003644128
7.797	0.407283543014273	1.00000003628762
7.798	0.407283556661241	1.00000003613632
7.799	0.407283570251366	1.00000003598765
7.800	0.407283583773278	1.00000003584174
7.801	0.407283597270180	1.00000003569858
7.802	0.407283610690229	1.00000003555799
7.803	0.407283624059346	1.00000003541966
7.804	0.407283637394357	1.00000003528319
7.805	0.407283650668887	1.00000003514814
7.806	0.407283663897488	1.00000003501411
7.807	0.407283677069700	1.00000003488077
7.808	0.407283690185523	1.00000003474790
7.809	0.407283703248140	1.00000003461546
7.810	0.407283716280290	1.00000003448354
7.811	0.407283729261962	1.00000003435240
7.812	0.407283742171785	1.00000003422239
7.813	0.407283755044318	1.00000003409391
7.814	0.407283767869558	1.00000003396740
7.815	0.407283780648868	1.00000003384318
7.816	0.407283793388615	1.00000003372152
7.817	0.407283806069245	1.00000003360250
7.818	0.407283818725773	1.00000003348606
7.819	0.407283831329096	1.00000003337198
7.820	0.407283843883306	1.00000003325993
7.821	0.407283856390677	1.00000003314951
7.822	0.407283868850300	1.00000003304026
7.823	0.407283881283092	1.00000003293182
7.824	0.407283893674958	1.00000003282387
7.825	0.407283906042721	1.00000003271625
7.826	0.407283918364101	1.00000003260898
7.827	0.407283930640460	1.00000003250217
7.828	0.407283942871345	1.00000003239611
7.829	0.407283955069943	1.00000003229116
7.830	0.407283967232161	1.00000003218773
7.831	0.407283979350268	1.00000003208620
7.832	0.407283991426084	1.00000003198688
7.833	0.407284003471432	1.00000003188995
7.834	0.407284015468576	1.00000003179543
7.835	0.407284027421156	1.00000003170321
7.836	0.407284039350543	1.00000003161300
7.837	0.407284051259467	1.00000003152444
7.838	0.407284063134284	1.00000003143711
7.839	0.407284074975451	1.00000003135058
7.840	0.407284086777054	1.00000003126447
7.841	0.407284098548189	1.00000003117855
7.842	0.407284110280671	1.00000003109274
7.843	0.407284121973589	1.00000003100702
7.844	0.407284133656503	1.00000003092164
7.845	0.407284145304857	1.00000003083691
7.846	0.407284156915921	1.00000003075323
7.847	0.407284168481965	1.00000003067101
7.848	0.407284180027546	1.00000003059062
7.849	0.407284191537201	1.00000003051235
7.850	0.407284203019117	1.00000003043634
7.851	0.407284214479205	1.00000003036256
7.852	0.407284225920193	1.00000003029084
7.853	0.407284237327076	1.00000003022088
7.854	0.407284248705309	1.00000003015227
7.855	0.407284260045799	1.00000003008457
7.856	0.407284271368098	1.00000003001738
7.857	0.407284282661749	1.00000002995038
7.858	0.407284293929934	1.00000002988329
7.859	0.407284305163103	1.00000002981609
7.860	0.407284316412188	1.00000002974887
7.861	0.407284327624893	1.00000002968182
7.862	0.407284338815771	1.00000002961530
7.863	0.407284349970269	1.00000002954974
7.864	0.407284361097481	1.00000002948550
7.865	0.407284372211507	1.00000002942294
7.866	0.407284383289152	1.00000002936229
7.867	0.407284394344970	1.00000002930362
7.868	0.407284405382143	1.00000002924686
7.869	0.407284416373841	1.00000002919180
7.870	0.407284427386912	1.00000002913809
7.871	0.407284438354964	1.00000002908531
7.872	0.407284449323470	1.00000002903305
7.873	0.407284460263327	1.00000002898091
7.874	0.407284471167259	1.00000002892859
7.875	0.407284482075738	1.00000002887594
7.876	0.407284492933741	1.00000002882298
7.877	0.407284503789469	1.00000002876975
7.878	0.407284514622916	1.00000002871668
7.879	0.407284525441355	1.00000002866410
7.880	0.407284536237512	1.00000002861242
7.881	0.407284547013660	1.00000002856202
7.882	0.407284557770709	1.00000002851321
7.883	0.407284568505474	1.00000002846617
7.884	0.407284579235238	1.00000002842094
7.885	0.407284589946357	1.00000002837739
7.886	0.407284600620642	1.00000002833524
7.887	0.407284611283558	1.00000002829412
7.888	0.407284621939652	1.00000002825358
7.889	0.407284632585743	1.00000002821315
7.890	0.407284643214553	1.00000002817257
7.891	0.407284653818351	1.00000002813152
7.892	0.407284664419876	1.00000002808989
7.893	0.407284675008668	1.00000002804771
7.894	0.407284685564719	1.00000002800516
7.895	0.407284696127135	1.00000002796257
7.896	0.407284706659539	1.00000002792033
7.897	0.407284717187849	1.00000002787885
7.898	0.407284727680235	1.00000002783849
7.899	0.407284738172166	1.00000002779954
7.900	0.407284748643178	1.00000002776213
7.901	0.407284759087816	1.00000002772625
7.902	0.407284769528815	1.00000002769172
7.903	0.407284779952988	1.00000002765824
7.904	0.407284790376707	1.00000002762544
7.905	0.407284800773141	1.00000002759284
7.906	0.407284811182308	1.00000002756009
7.907	0.407284821550093	1.00000002752685
7.908	0.407284831925608	1.00000002749290
7.909	0.407284842282934	1.00000002745819
7.910	0.407284852603880	1.00000002742281
7.911	0.407284862938468	1.00000002738700
7.912	0.407284873246681	1.00000002735113
7.913	0.407284883545799	1.00000002731558
7.914	0.407284893838551	1.00000002728076
7.915	0.407284904114022	1.00000002724702
7.916	0.407284914379034	1.00000002721457
7.917	0.407284924625856	1.00000002718350
7.918	0.407284934869040	1.00000002715375
7.919	0.407284945103584	1.00000002712507
7.920	0.407284955324940	1.00000002709712
7.921	0.407284965536746	1.00000002706950
7.922	0.407284975743096	1.00000002704174
7.923	0.407284985921706	1.00000002701346
7.924	0.407284996100771	1.00000002698438
7.925	0.407285006263919	1.00000002695431
7.926	0.407285016426158	1.00000002692327
7.927	0.407285026572481	1.00000002689139
7.928	0.407285036706980	1.00000002685897
7.929	0.407285046831021	1.00000002682644
7.930	0.407285056928686	1.00000002679408
7.931	0.407285067020439	1.00000002676238
7.932	0.407285077102642	1.00000002673163
7.933	0.407285087168930	1.00000002670203
7.934	0.407285097235672	1.00000002667363
7.935	0.407285107282860	1.00000002664630
7.936	0.407285117322317	1.00000002661978
7.937	0.407285127349951	1.00000002659373
7.938	0.407285137378949	1.00000002656770
7.939	0.407285147396578	1.00000002654129
7.940	0.407285157403294	1.00000002651413
7.941	0.407285167381360	1.00000002648598
7.942	0.407285177366248	1.00000002645672
7.943	0.407285187330672	1.00000002642640
7.944	0.407285197291003	1.00000002639522
7.945	0.407285207227687	1.00000002636349
7.946	0.407285217174376	1.00000002633168
7.947	0.407285227091961	1.00000002630005
7.948	0.407285236991356	1.00000002626905
7.949	0.407285246891661	1.00000002623896
7.950	0.407285256777868	1.00000002620990
7.951	0.407285266656800	1.00000002618185
7.952	0.407285276507992	1.00000002615466
7.953	0.407285286338720	1.00000002612800
7.954	0.407285296194914	1.00000002610146
7.955	0.407285306032918	1.00000002607466
7.956	0.407285315853187	1.00000002604718
7.957	0.407285325668909	1.00000002601868
7.958	0.407285335464167	1.00000002598896
7.959	0.407285345263063	1.00000002595798
7.960	0.407285355048316	1.00000002592583
7.961	0.407285364813561	1.00000002589277
7.962	0.407285374563344	1.00000002585914
7.963	0.407285384304487	1.00000002582539
7.964	0.407285394037444	1.00000002579190
7.965	0.407285403757214	1.00000002575903
7.966	0.407285413457430	1.00000002572704
7.967	0.407285423150370	1.00000002569600
7.968	0.407285432843764	1.00000002566587
7.969	0.407285442513057	1.00000002563641
7.970	0.407285452161432	1.00000002560730
7.971	0.407285461820720	1.00000002557811
7.972	0.407285471438172	1.00000002554845
7.973	0.407285481052895	1.00000002551790
7.974	0.407285490672166	1.00000002548619
7.975	0.407285500253693	1.00000002545315
7.976	0.407285509850226	1.00000002541878
7.977	0.407285519422203	1.00000002538324
7.978	0.407285528991451	1.00000002534679
7.979	0.407285538531596	1.00000002530985
7.980	0.407285548068103	1.00000002527278
7.981	0.407285557598698	1.00000002523602
7.982	0.407285567096096	1.00000002519988
7.983	0.407285576591221	1.00000002516453
7.984	0.407285586062699	1.00000002513004
7.985	0.407285595521444	1.00000002509627
7.986	0.407285604977005	1.00000002506300
7.987	0.407285614425746	1.00000002502988
7.988	0.407285623852204	1.00000002499640
7.989	0.407285633268657	1.00000002496223
7.990	0.407285642664647	1.00000002492699
7.991	0.407285652051087	1.00000002489045
7.992	0.407285661425249	1.00000002485250
7.993	0.407285670786223	1.00000002481321
7.994	0.407285680128553	1.00000002477279
7.995	0.407285689462697	1.00000002473155


==> ResultPlots/Strong0_45/deltaPref_MPC0_02Timestep_0_45.txt <==
t       deltaPref
3.909	0
3.910	0
3.911	0
3.912	0
3.913	0
3.914	0
3.915	0
3.916	0
3.917	0
3.918	0
3.919	0
3.920	0
3.921	0
3.922	0
3.923	0
3.924	0
3.925	0
3.926	0
3.927	0
3.928	0
3.929	0
3.930	0
3.931	0
3.932	0
3.933	0
3.934	0
3.935	0
3.936	0
3.937	0
3.938	0
3.939	0
3.940	0
3.941	0
3.942	0
3.943	0
3.944	0
3.945	0
3.946	0
3.947	0
3.948	0
3.949	0
3.950	0
3.951	0
3.952	0
3.953	0
3.954	0
3.955	0
3.956	0
3.957	0
3.958	0
3.959	0
3.960	0
3.961	0
3.962	0
3.963	0
3.964	0
3.965	0
3.966	0
3.967	0
3.968	0
3.969	0
3.970	0
3.971	0
3.972	0
3.973	0
3.974	0
3.975	0
3.976	0
3.977	0
3.978	0
3.979	0
3.980	0
3.981	0
3.982	0
3.983	0
3.984	0
3.985	0
3.986	0
3.987	0
3.988	0
3.989	0
3.990	0
3.991	0
3.992	0
3.993	0
3.994	0
3.995	0
3.996	0
3.997	0
3.998	0
3.999	0
4	0
4.001	0
4.002	0
4.003	0
4.004	0
4.005	0
4.006	0
4.007	0
4.008	0
4.009	0
4.010	0
4.011	0
4.012	0
4.013	0
4.014	0
4.015	0
4.016	0
4.017	0
4.018	0
4.019	0
4.020	0
4.021	0
4.022	0
4.023	0
4.024	0
4.025	0
4.026	0
4.027	0
4.028	0
4.029	0
4.030	0
4.031	0
4.032	0
4.033	0
4.034	0
4.035	0
4.036	0
4.037	0
4.038	0
4.039	0
4.040	0
4.041	0
4.042	0
4.043	0
4.044	0
4.045	0
4.046	0
4.047	0
4.048	0
4.049	0
4.050	0
4.051	0
4.052	0
4.053	0
4.054	0
4.055	0
4.056	0
4.057	0
4.058	0
4.059	0
4.060	0
4.061	0
4.062	0
4.063	0
4.064	0
4.065	0
4.066	0
4.067	0
4.068	0
4.069	0
4.070	0
4.071	0
4.072	0
4.073	0
4.074	0
4.075	0
4.076	0
4.077	0
4.078	0
4.079	0
4.080	0
4.081	0
4.082	0
4.083	0
4.084	0
4.085	0
4.086	0
4.087	0
4.088	0
4.089	0
4.090	0
4.091	0
4.092	0
4.093	0
4.094	0
4.095	0
4.096	0
4.097	0
4.098	0
4.099	0
4.100	0
4.101	0
4.102	0
4.103	0
4.104	0
4.105	0
4.106	0
4.107	0
4.108	0
4.109	0
4.110	0
4.111	0
4.112	0
4.113	0
4.114	0
4.115	0
4.116	0
4.117	0
4.118	0
4.119	0
4.120	0
4.121	0
4.122	0
4.123	0
4.124	0
4.125	0
4.126	0
4.127	0
4.128	0
4.129	0
4.130	0
4.131	0
4.132	0
4.133	0
4.134	0
4.135	0
4.136	0
4.137	0
4.138	0
4.139	0
4.140	0
4.141	0
4.142	0
4.143	0
4.144	0
4.145	0
4.146	0
4.147	0
4.148	0
4.149	0
4.150	0
4.151	0
4.152	0
4.153	0
4.154	0
4.155	0
4.156	0
4.157	0
4.158	0
4.159	0
4.160	0
4.161	0
4.162	0
4.163	0
4.164	0
4.165	0
4.166	0
4.167	0
4.168	0
4.169	0
4.170	0
4.171	0
4.172	0
4.173	0
4.174	0
4.175	0
4.176	0
4.177	0
4.178	0
4.179	0
4.180	0
4.181	0
4.182	0
4.183	0
4.184	0
4.185	0
4.186	0
4.187	0
4.188	0
4.189	0
4.190	0
4.191	0
4.192	0
4.193	0
4.194	0
4.195	0
4.196	0
4.197	0
4.198	0
4.199	0
4.200	0
4.201	0
4.202	0
4.203	0
4.204	0
4.205	0
4.206	0
4.207	0
4.208	0
4.209	0
4.210	0
4.211	0
4.212	0
4.213	0
4.214	0
4.215	0
4.216	0
4.217	0
4.218	0
4.219	0
4.220	0
4.221	0
4.222	0
4.223	0
4.224	0
4.225	0
4.226	0
4.227	0
4.228	0
4.229	0
4.230	0
4.231	0
4.232	0
4.233	0
4.234	0
4.235	0
4.236	0
4.237	0
4.238	0
4.239	0
4.240	0
4.241	0
4.242	0
4.243	0
4.244	0
4.245	0
4.246	0
4.247	0
4.248	0
4.249	0
4.250	0
4.251	0
4.252	0
4.253	0
4.254	0
4.255	0
4.256	0
4.257	0
4.258	0
4.259	0
4.260	0
4.261	0
4.262	0
4.263	0
4.264	0
4.265	0
4.266	0
4.267	0
4.268	0
4.269	0
4.270	0
4.271	0
4.272	0
4.273	0
4.274	0
4.275	0
4.276	0
4.277	0
4.278	0
4.279	0
4.280	0
4.281	0
4.282	0
4.283	0
4.284	0
4.285	0
4.286	0
4.287	0
4.288	0
4.289	0
4.290	0
4.291	0
4.292	0
4.293	0
4.294	0
4.295	0
4.296	0
4.297	0
4.298	0
4.299	0
4.300	0
4.301	0
4.302	0
4.303	0
4.304	0
4.305	0
4.306	0
4.307	0
4.308	0
4.309	0
4.310	0
4.311	0
4.312	0
4.313	0
4.314	0
4.315	0
4.316	0
4.317	0
4.318	0
4.319	0
4.320	0
4.321	0
4.322	0
4.323	0
4.324	0
4.325	0
4.326	0
4.327	0
4.328	0
4.329	0
4.330	0
4.331	0
4.332	0
4.333	0
4.334	0
4.335	0
4.336	0
4.337	0
4.338	0
4.339	0
4.340	0
4.341	0
4.342	0
4.343	0
4.344	0
4.345	0
4.346	0
4.347	0
4.348	0
4.349	0
4.350	0
4.351	0
4.352	0
4.353	0
4.354	0
4.355	0
4.356	0
4.357	0
4.358	0
4.359	0
4.360	0
4.361	0
4.362	0
4.363	0
4.364	0
4.365	0
4.366	0
4.367	0
4.368	0
4.369	0
4.370	0
4.371	0
4.372	0
4.373	0
4.374	0
4.375	0
4.376	0
4.377	0
4.378	0
4.379	0
4.380	0
4.381	0
4.382	0
4.383	0
4.384	0
4.385	0
4.386	0
4.387	0
4.388	0
4.389	0
4.390	0
4.391	0
4.392	0
4.393	0
4.394	0
4.395	0
4.396	0
4.397	0
4.398	0
4.399	0
4.400	0
4.401	0
4.402	0
4.403	0
4.404	0
4.405	0
4.406	0
4.407	0
4.408	0
4.409	0
4.410	0
4.411	0
4.412	0
4.413	0
4.414	0
4.415	0
4.416	0
4.417	0
4.418	0
4.419	0
4.420	0
4.421	0
4.422	0
4.423	0
4.424	0
4.425	0
4.426	0
4.427	0
4.428	0
4.429	0
4.430	0
4.431	0
4.432	0
4.433	0
4.434	0
4.435	0
4.436	0
4.437	0
4.438	0
4.439	0
4.440	0
4.441	0
4.442	0
4.443	0
4.444	0
4.445	0
4.446	0
4.447	0
4.448	0
4.449	0
4.450	0
4.451	0
4.452	0
4.453	0
4.454	0
4.455	0
4.456	0
4.457	0
4.458	0
4.459	0
4.460	0
4.461	0
4.462	0
4.463	0
4.464	0
4.465	0
4.466	0
4.467	0
4.468	0
4.469	0
4.470	0
4.471	0
4.472	0
4.473	0
4.474	0
4.475	0
4.476	0
4.477	0
4.478	0
4.479	0
4.480	0
4.481	0
4.482	0
4.483	0
4.484	0
4.485	0
4.486	0
4.487	0
4.488	0
4.489	0
4.490	0
4.491	0
4.492	0
4.493	0
4.494	0
4.495	0
4.496	0
4.497	0
4.498	0
4.499	0
4.500	-1.82051973100000
4.501	-1.82051973100000
4.502	-1.82051973100000
4.503	-1.82051973100000
4.504	-1.82051973100000
4.505	-1.82051973100000
4.506	-1.82051973100000
4.507	-1.82051973100000
4.508	-1.82051973100000
4.509	-1.82051973100000
4.510	-1.82051973100000
4.511	-1.82051973100000
4.512	-1.82051973100000
4.513	-1.82051973100000
4.514	-1.82051973100000
4.515	-1.82051973100000
4.516	-1.82051973100000
4.517	-1.82051973100000
4.518	-1.82051973100000
4.519	-1.82051973100000
4.520	-0.891374930000000
4.521	-0.891374930000000
4.522	-0.891374930000000
4.523	-0.891374930000000
4.524	-0.891374930000000
4.525	-0.891374930000000
4.526	-0.891374930000000
4.527	-0.891374930000000
4.528	-0.891374930000000
4.529	-0.891374930000000
4.530	-0.891374930000000
4.531	-0.891374930000000
4.532	-0.891374930000000
4.533	-0.891374930000000
4.534	-0.891374930000000
4.535	-0.891374930000000
4.536	-0.891374930000000
4.537	-0.891374930000000
4.538	-0.891374930000000
4.539	-0.891374930000000
4.540	-0.602067403000000
4.541	-0.602067403000000
4.542	-0.602067403000000
4.543	-0.602067403000000
4.544	-0.602067403000000
4.545	-0.602067403000000
4.546	-0.602067403000000
4.547	-0.602067403000000
4.548	-0.602067403000000
4.549	-0.602067403000000
4.550	-0.602067403000000
4.551	-0.602067403000000
4.552	-0.602067403000000
4.553	-0.602067403000000
4.554	-0.602067403000000
4.555	-0.602067403000000
4.556	-0.602067403000000
4.557	-0.602067403000000
4.558	-0.602067403000000
4.559	-0.602067403000000
4.560	-0.0587812940000000
4.561	-0.0587812940000000
4.562	-0.0587812940000000
4.563	-0.0587812940000000
4.564	-0.0587812940000000
4.565	-0.0587812940000000
4.566	-0.0587812940000000
4.567	-0.0587812940000000
4.568	-0.0587812940000000
4.569	-0.0587812940000000
4.570	-0.0587812940000000
4.571	-0.0587812940000000
4.572	-0.0587812940000000
4.573	-0.0587812940000000
4.574	-0.0587812940000000
4.575	-0.0587812940000000
4.576	-0.0587812940000000
4.577	-0.0587812940000000
4.578	-0.0587812940000000
4.579	-0.0587812940000000
4.580	0.210139756000000
4.581	0.210139756000000
4.582	0.210139756000000
4.583	0.210139756000000
4.584	0.210139756000000
4.585	0.210139756000000
4.586	0.210139756000000
4.587	0.210139756000000
4.588	0.210139756000000
4.589	0.210139756000000
4.590	0.210139756000000
4.591	0.210139756000000
4.592	0.210139756000000
4.593	0.210139756000000
4.594	0.210139756000000
4.595	0.210139756000000
4.596	0.210139756000000
4.597	0.210139756000000
4.598	0.210139756000000
4.599	0.210139756000000
4.600	0.414974406000000
4.601	0.414974406000000
4.602	0.414974406000000
4.603	0.414974406000000
4.604	0.414974406000000
4.605	0.414974406000000
4.606	0.414974406000000
4.607	0.414974406000000
4.608	0.414974406000000
4.609	0.414974406000000
4.610	0.414974406000000
4.611	0.414974406000000
4.612	0.414974406000000
4.613	0.414974406000000
4.614	0.414974406000000
4.615	0.414974406000000
4.616	0.414974406000000
4.617	0.414974406000000
4.618	0.414974406000000
4.619	0.414974406000000
4.620	0.685072483000000
4.621	0.685072483000000
4.622	0.685072483000000
4.623	0.685072483000000
4.624	0.685072483000000
4.625	0.685072483000000
4.626	0.685072483000000
4.627	0.685072483000000
4.628	0.685072483000000
4.629	0.685072483000000
4.630	0.685072483000000
4.631	0.685072483000000
4.632	0.685072483000000
4.633	0.685072483000000
4.634	0.685072483000000
4.635	0.685072483000000
4.636	0.685072483000000
4.637	0.685072483000000
4.638	0.685072483000000
4.639	0.685072483000000
4.640	1.07513371400000
4.641	0
4.642	0
4.643	0
4.644	0
4.645	0
4.646	0
4.647	0
4.648	0
4.649	0
4.650	0
4.651	0
4.652	0
4.653	0
4.654	0
4.655	0
4.656	0
4.657	0
4.658	0
4.659	0
4.660	0
4.661	0
4.662	0
4.663	0
4.664	0
4.665	0
4.666	0
4.667	0
4.668	0
4.669	0
4.670	0
4.671	0
4.672	0
4.673	0
4.674	0
4.675	0
4.676	0
4.677	0
4.678	0
4.679	0
4.680	0
4.681	0
4.682	0
4.683	0
4.684	0
4.685	0
4.686	0
4.687	0
4.688	0
4.689	0
4.690	0
4.691	0
4.692	0
4.693	0
4.694	0
4.695	0
4.696	0
4.697	0
4.698	0
4.699	0
4.700	0
4.701	0
4.702	0
4.703	0
4.704	0
4.705	0
4.706	0
4.707	0
4.708	0
4.709	0
4.710	0
4.711	0
4.712	0
4.713	0
4.714	0
4.715	0
4.716	0
4.717	0
4.718	0
4.719	0
4.720	0
4.721	0
4.722	0
4.723	0
4.724	0
4.725	0
4.726	0
4.727	0
4.728	0
4.729	0
4.730	0
4.731	0
4.732	0
4.733	0
4.734	0
4.735	0
4.736	0
4.737	0
4.738	0
4.739	0
4.740	0
4.741	0
4.742	0
4.743	0
4.744	0
4.745	0
4.746	0
4.747	0
4.748	0
4.749	0
4.750	0
4.751	0
4.752	0
4.753	0
4.754	0
4.755	0
4.756	0
4.757	0
4.758	0
4.759	0
4.760	0
4.761	0
4.762	0
4.763	0
4.764	0
4.765	0
4.766	0
4.767	0
4.768	0
4.769	0
4.770	0
4.771	0
4.772	0
4.773	0
4.774	0
4.775	0
4.776	0
4.777	0
4.778	0
4.779	0
4.780	0
4.781	0
4.782	0
4.783	0
4.784	0
4.785	0
4.786	0
4.787	0
4.788	0
4.789	0
4.790	0
4.791	0
4.792	0
4.793	0
4.794	0
4.795	0
4.796	0
4.797	0
4.798	0
4.799	0
4.800	0
4.801	0
4.802	0
4.803	0
4.804	0
4.805	0
4.806	0
4.807	0
4.808	0
4.809	0
4.810	0
4.811	0
4.812	0
4.813	0
4.814	0
4.815	0
4.816	0
4.817	0
4.818	0
4.819	0
4.820	0
4.821	0
4.822	0
4.823	0
4.824	0
4.825	0
4.826	0
4.827	0
4.828	0
4.829	0
4.830	0
4.831	0
4.832	0
4.833	0
4.834	0
4.835	0
4.836	0
4.837	0
4.838	0
4.839	0
4.840	0
4.841	0
4.842	0
4.843	0
4.844	0
4.845	0
4.846	0
4.847	0
4.848	0
4.849	0
4.850	0
4.851	0
4.852	0
4.853	0
4.854	0
4.855	0
4.856	0
4.857	0
4.858	0
4.859	0
4.860	0
4.861	0
4.862	0
4.863	0
4.864	0
4.865	0
4.866	0
4.867	0
4.868	0
4.869	0
4.870	0
4.871	0
4.872	0
4.873	0
4.874	0
4.875	0
4.876	0
4.877	0
4.878	0
4.879	0
4.880	0
4.881	0
4.882	0
4.883	0
4.884	0
4.885	0
4.886	0
4.887	0
4.888	0
4.889	0
4.890	0
4.891	0
4.892	0
4.893	0
4.894	0
4.895	0
4.896	0
4.897	0
4.898	0
4.899	0
4.900	0
4.901	0
4.902	0
4.903	0
4.904	0
4.905	0
4.906	0
4.907	0
4.908	0
4.909	0
4.910	0
4.911	0
4.912	0
4.913	0
4.914	0
4.915	0
4.916	0
4.917	0
4.918	0
4.919	0
4.920	0
4.921	0
4.922	0
4.923	0
4.924	0
4.925	0
4.926	0
4.927	0
4.928	0
4.929	0
4.930	0
4.931	0
4.932	0
4.933	0
4.934	0
4.935	0
4.936	0
4.937	0
4.938	0
4.939	0
4.940	0
4.941	0
4.942	0
4.943	0
4.944	0
4.945	0
4.946	0
4.947	0
4.948	0
4.949	0
4.950	0
4.951	0
4.952	0
4.953	0
4.954	0
4.955	0
4.956	0
4.957	0
4.958	0
4.959	0
4.960	0
4.961	0
4.962	0
4.963	0
4.964	0
4.965	0
4.966	0
4.967	0
4.968	0
4.969	0
4.970	0
4.971	0
4.972	0
4.973	0
4.974	0
4.975	0
4.976	0
4.977	0
4.978	0
4.979	0
4.980	0
4.981	0
4.982	0
4.983	0
4.984	0
4.985	0
4.986	0
4.987	0
4.988	0
4.989	0
4.990	0
4.991	0
4.992	0
4.993	0
4.994	0
4.995	0
4.996	0
4.997	0
4.998	0
4.999	0
5	0
5.001	0
5.002	0
5.003	0
5.004	0
5.005	0
5.006	0
5.007	0
5.008	0
5.009	0
5.010	0
5.011	0
5.012	0
5.013	0
5.014	0
5.015	0
5.016	0
5.017	0
5.018	0
5.019	0
5.020	0
5.021	0
5.022	0
5.023	0
5.024	0
5.025	0
5.026	0
5.027	0
5.028	0
5.029	0
5.030	0
5.031	0
5.032	0
5.033	0
5.034	0
5.035	0
5.036	0
5.037	0
5.038	0
5.039	0
5.040	0
5.041	0
5.042	0
5.043	0
5.044	0
5.045	0
5.046	0
5.047	0
5.048	0
5.049	0
5.050	0
5.051	0
5.052	0
5.053	0
5.054	0
5.055	0
5.056	0
5.057	0
5.058	0
5.059	0
5.060	0
5.061	0
5.062	0
5.063	0
5.064	0
5.065	0
5.066	0
5.067	0
5.068	0
5.069	0
5.070	0
5.071	0
5.072	0
5.073	0
5.074	0
5.075	0
5.076	0
5.077	0
5.078	0
5.079	0
5.080	0
5.081	0
5.082	0
5.083	0
5.084	0
5.085	0
5.086	0
5.087	0
5.088	0
5.089	0
5.090	0
5.091	0
5.092	0
5.093	0
5.094	0
5.095	0
5.096	0
5.097	0
5.098	0
5.099	0
5.100	0
5.101	0
5.102	0
5.103	0
5.104	0
5.105	0
5.106	0
5.107	0
5.108	0
5.109	0
5.110	0
5.111	0
5.112	0
5.113	0
5.114	0
5.115	0
5.116	0
5.117	0
5.118	0
5.119	0
5.120	0
5.121	0
5.122	0
5.123	0
5.124	0
5.125	0
5.126	0
5.127	0
5.128	0
5.129	0
5.130	0
5.131	0
5.132	0
5.133	0
5.134	0
5.135	0
5.136	0
5.137	0
5.138	0
5.139	0
5.140	0
5.141	0
5.142	0
5.143	0
5.144	0
5.145	0
5.146	0
5.147	0
5.148	0
5.149	0
5.150	0
5.151	0
5.152	0
5.153	0
5.154	0
5.155	0
5.156	0
5.157	0
5.158	0
5.159	0
5.160	0
5.161	0
5.162	0
5.163	0
5.164	0
5.165	0
5.166	0
5.167	0
5.168	0
5.169	0
5.170	0
5.171	0
5.172	0
5.173	0
5.174	0
5.175	0
5.176	0
5.177	0
5.178	0
5.179	0
5.180	0
5.181	0
5.182	0
5.183	0
5.184	0
5.185	0
5.186	0
5.187	0
5.188	0
5.189	0
5.190	0
5.191	0
5.192	0
5.193	0
5.194	0
5.195	0
5.196	0
5.197	0
5.198	0
5.199	0
5.200	0
5.201	0
5.202	0
5.203	0
5.204	0
5.205	0
5.206	0
5.207	0
5.208	0
5.209	0
5.210	0
5.211	0
5.212	0
5.213	0
5.214	0
5.215	0
5.216	0
5.217	0
5.218	0
5.219	0
5.220	0
5.221	0
5.222	0
5.223	0
5.224	0
5.225	0
5.226	0
5.227	0
5.228	0
5.229	0
5.230	0
5.231	0
5.232	0
5.233	0
5.234	0
5.235	0
5.236	0
5.237	0
5.238	0
5.239	0
5.240	0
5.241	0
5.242	0
5.243	0
5.244	0
5.245	0
5.246	0
5.247	0
5.248	0
5.249	0
5.250	0
5.251	0
5.252	0
5.253	0
5.254	0
5.255	0
5.256	0
5.257	0
5.258	0
5.259	0
5.260	0
5.261	0
5.262	0
5.263	0
5.264	0
5.265	0
5.266	0
5.267	0
5.268	0
5.269	0
5.270	0
5.271	0
5.272	0
5.273	0
5.274	0
5.275	0
5.276	0
5.277	0
5.278	0
5.279	0
5.280	0
5.281	0
5.282	0
5.283	0
5.284	0
5.285	0
5.286	0
5.287	0
5.288	0
5.289	0
5.290	0
5.291	0
5.292	0
5.293	0
5.294	0
5.295	0
5.296	0
5.297	0
5.298	0
5.299	0
5.300	0
5.301	0
5.302	0
5.303	0
5.304	0
5.305	0
5.306	0
5.307	0
5.308	0
5.309	0
5.310	0
5.311	0
5.312	0
5.313	0
5.314	0
5.315	0
5.316	0
5.317	0
5.318	0
5.319	0
5.320	0
5.321	0
5.322	0
5.323	0
5.324	0
5.325	0
5.326	0
5.327	0
5.328	0
5.329	0
5.330	0
5.331	0
5.332	0
5.333	0
5.334	0
5.335	0
5.336	0
5.337	0
5.338	0
5.339	0
5.340	0
5.341	0
5.342	0
5.343	0
5.344	0
5.345	0
5.346	0
5.347	0
5.348	0
5.349	0
5.350	0
5.351	0
5.352	0
5.353	0
5.354	0
5.355	0
5.356	0
5.357	0
5.358	0
5.359	0
5.360	0
5.361	0
5.362	0
5.363	0
5.364	0
5.365	0
5.366	0
5.367	0
5.368	0
5.369	0
5.370	0
5.371	0
5.372	0
5.373	0
5.374	0
5.375	0
5.376	0
5.377	0
5.378	0
5.379	0
5.380	0
5.381	0
5.382	0
5.383	0
5.384	0
5.385	0
5.386	0
5.387	0
5.388	0
5.389	0
5.390	0
5.391	0
5.392	0
5.393	0
5.394	0
5.395	0
5.396	0
5.397	0
5.398	0
5.399	0
5.400	0
5.401	0
5.402	0
5.403	0
5.404	0
5.405	0
5.406	0
5.407	0
5.408	0
5.409	0
5.410	0
5.411	0
5.412	0
5.413	0
5.414	0
5.415	0
5.416	0
5.417	0
5.418	0
5.419	0
5.420	0
5.421	0
5.422	0
5.423	0
5.424	0
5.425	0
5.426	0
5.427	0
5.428	0
5.429	0
5.430	0
5.431	0
5.432	0
5.433	0
5.434	0
5.435	0
5.436	0
5.437	0
5.438	0
5.439	0
5.440	0
5.441	0
5.442	0
5.443	0
5.444	0
5.445	0
5.446	0
5.447	0
5.448	0
5.449	0
5.450	0
5.451	0
5.452	0
5.453	0
5.454	0
5.455	0
5.456	0
5.457	0
5.458	0
5.459	0
5.460	0
5.461	0
5.462	0
5.463	0
5.464	0
5.465	0
5.466	0
5.467	0
5.468	0
5.469	0
5.470	0
5.471	0
5.472	0
5.473	0
5.474	0
5.475	0
5.476	0
5.477	0
5.478	0
5.479	0
5.480	0
5.481	0
5.482	0
5.483	0
5.484	0
5.485	0
5.486	0
5.487	0
5.488	0
5.489	0
5.490	0
5.491	0
5.492	0
5.493	0
5.494	0
5.495	0
5.496	0
5.497	0
5.498	0
5.499	0
5.500	0
5.501	0
5.502	0
5.503	0
5.504	0
5.505	0
5.506	0
5.507	0
5.508	0
5.509	0
5.510	0
5.511	0
5.512	0
5.513	0
5.514	0
5.515	0
5.516	0
5.517	0
5.518	0
5.519	0
5.520	0
5.521	0
5.522	0
5.523	0
5.524	0
5.525	0
5.526	0
5.527	0
5.528	0
5.529	0
5.530	0
5.531	0
5.532	0
5.533	0
5.534	0
5.535	0
5.536	0
5.537	0
5.538	0
5.539	0
5.540	0
5.541	0
5.542	0
5.543	0
5.544	0
5.545	0
5.546	0
5.547	0
5.548	0
5.549	0
5.550	0
5.551	0
5.552	0
5.553	0
5.554	0
5.555	0
5.556	0
5.557	0
5.558	0
5.559	0
5.560	0
5.561	0
5.562	0
5.563	0
5.564	0
5.565	0
5.566	0
5.567	0
5.568	0
5.569	0
5.570	0
5.571	0
5.572	0
5.573	0
5.574	0
5.575	0
5.576	0
5.577	0
5.578	0
5.579	0
5.580	0
5.581	0
5.582	0
5.583	0
5.584	0
5.585	0
5.586	0
5.587	0
5.588	0
5.589	0
5.590	0
5.591	0
5.592	0
5.593	0
5.594	0
5.595	0
5.596	0
5.597	0
5.598	0
5.599	0
5.600	0
5.601	0
5.602	0
5.603	0
5.604	0
5.605	0
5.606	0
5.607	0
5.608	0
5.609	0
5.610	0
5.611	0
5.612	0
5.613	0
5.614	0
5.615	0
5.616	0
5.617	0
5.618	0
5.619	0
5.620	0
5.621	0
5.622	0
5.623	0
5.624	0
5.625	0
5.626	0
5.627	0
5.628	0
5.629	0
5.630	0
5.631	0
5.632	0
5.633	0
5.634	0
5.635	0
5.636	0
5.637	0
5.638	0
5.639	0
5.640	0
5.641	0
5.642	0
5.643	0
5.644	0
5.645	0
5.646	0
5.647	0
5.648	0
5.649	0
5.650	0
5.651	0
5.652	0
5.653	0
5.654	0
5.655	0
5.656	0
5.657	0
5.658	0
5.659	0
5.660	0
5.661	0
5.662	0
5.663	0
5.664	0
5.665	0
5.666	0
5.667	0
5.668	0
5.669	0
5.670	0
5.671	0
5.672	0
5.673	0
5.674	0
5.675	0
5.676	0
5.677	0
5.678	0
5.679	0
5.680	0
5.681	0
5.682	0
5.683	0
5.684	0
5.685	0
5.686	0
5.687	0
5.688	0
5.689	0
5.690	0
5.691	0
5.692	0
5.693	0
5.694	0
5.695	0
5.696	0
5.697	0
5.698	0
5.699	0
5.700	0
5.701	0
5.702	0
5.703	0
5.704	0
5.705	0
5.706	0
5.707	0
5.708	0
5.709	0
5.710	0
5.711	0
5.712	0
5.713	0
5.714	0
5.715	0
5.716	0
5.717	0
5.718	0
5.719	0
5.720	0
5.721	0
5.722	0
5.723	0
5.724	0
5.725	0
5.726	0
5.727	0
5.728	0
5.729	0
5.730	0
5.731	0
5.732	0
5.733	0
5.734	0
5.735	0
5.736	0
5.737	0
5.738	0
5.739	0
5.740	0
5.741	0
5.742	0
5.743	0
5.744	0
5.745	0
5.746	0
5.747	0
5.748	0
5.749	0
5.750	0
5.751	0
5.752	0
5.753	0
5.754	0
5.755	0
5.756	0
5.757	0
5.758	0
5.759	0
5.760	0
5.761	0
5.762	0
5.763	0
5.764	0
5.765	0
5.766	0
5.767	0
5.768	0
5.769	0
5.770	0
5.771	0
5.772	0
5.773	0
5.774	0
5.775	0
5.776	0
5.777	0
5.778	0
5.779	0
5.780	0
5.781	0
5.782	0
5.783	0
5.784	0
5.785	0
5.786	0
5.787	0
5.788	0
5.789	0
5.790	0
5.791	0
5.792	0
5.793	0
5.794	0
5.795	0
5.796	0
5.797	0
5.798	0
5.799	0
5.800	0
5.801	0
5.802	0
5.803	0
5.804	0
5.805	0
5.806	0
5.807	0
5.808	0
5.809	0
5.810	0
5.811	0
5.812	0
5.813	0
5.814	0
5.815	0
5.816	0
5.817	0
5.818	0
5.819	0
5.820	0
5.821	0
5.822	0
5.823	0
5.824	0
5.825	0
5.826	0
5.827	0
5.828	0
5.829	0
5.830	0
5.831	0
5.832	0
5.833	0
5.834	0
5.835	0
5.836	0
5.837	0
5.838	0
5.839	0
5.840	0
5.841	0
5.842	0
5.843	0
5.844	0
5.845	0
5.846	0
5.847	0
5.848	0
5.849	0
5.850	0
5.851	0
5.852	0
5.853	0
5.854	0
5.855	0
5.856	0
5.857	0
5.858	0
5.859	0
5.860	0
5.861	0
5.862	0
5.863	0
5.864	0
5.865	0
5.866	0
5.867	0
5.868	0
5.869	0
5.870	0
5.871	0
5.872	0
5.873	0
5.874	0
5.875	0
5.876	0
5.877	0
5.878	0
5.879	0
5.880	0
5.881	0
5.882	0
5.883	0
5.884	0
5.885	0
5.886	0
5.887	0
5.888	0
5.889	0
5.890	0
5.891	0
5.892	0
5.893	0
5.894	0
5.895	0
5.896	0
5.897	0
5.898	0
5.899	0
5.900	0
5.901	0
5.902	0
5.903	0
5.904	0
5.905	0
5.906	0
5.907	0
5.908	0
5.909	0
5.910	0
5.911	0
5.912	0
5.913	0
5.914	0
5.915	0
5.916	0
5.917	0
5.918	0
5.919	0
5.920	0
5.921	0
5.922	0
5.923	0
5.924	0
5.925	0
5.926	0
5.927	0
5.928	0
5.929	0
5.930	0
5.931	0
5.932	0
5.933	0
5.934	0
5.935	0
5.936	0
5.937	0
5.938	0
5.939	0
5.940	0
5.941	0
5.942	0
5.943	0
5.944	0
5.945	0
5.946	0
5.947	0
5.948	0
5.949	0
5.950	0
5.951	0
5.952	0
5.953	0
5.954	0
5.955	0
5.956	0
5.957	0
5.958	0
5.959	0
5.960	0
5.961	0
5.962	0
5.963	0
5.964	0
5.965	0
5.966	0
5.967	0
5.968	0
5.969	0
5.970	0
5.971	0
5.972	0
5.973	0
5.974	0
5.975	0
5.976	0
5.977	0
5.978	0
5.979	0
5.980	0
5.981	0
5.982	0
5.983	0
5.984	0
5.985	0
5.986	0
5.987	0
5.988	0
5.989	0
5.990	0
5.991	0
5.992	0
5.993	0
5.994	0
5.995	0
5.996	0
5.997	0
5.998	0
5.999	0
6	0
6.001	0
6.002	0
6.003	0
6.004	0
6.005	0
6.006	0
6.007	0
6.008	0
6.009	0
6.010	0
6.011	0
6.012	0
6.013	0
6.014	0
6.015	0
6.016	0
6.017	0
6.018	0
6.019	0
6.020	0
6.021	0
6.022	0
6.023	0
6.024	0
6.025	0
6.026	0
6.027	0
6.028	0
6.029	0
6.030	0
6.031	0
6.032	0
6.033	0
6.034	0
6.035	0
6.036	0
6.037	0
6.038	0
6.039	0
6.040	0
6.041	0
6.042	0
6.043	0
6.044	0
6.045	0
6.046	0
6.047	0
6.048	0
6.049	0
6.050	0
6.051	0
6.052	0
6.053	0
6.054	0
6.055	0
6.056	0
6.057	0
6.058	0
6.059	0
6.060	0
6.061	0
6.062	0
6.063	0
6.064	0
6.065	0
6.066	0
6.067	0
6.068	0
6.069	0
6.070	0
6.071	0
6.072	0
6.073	0
6.074	0
6.075	0
6.076	0
6.077	0
6.078	0
6.079	0
6.080	0
6.081	0
6.082	0
6.083	0
6.084	0
6.085	0
6.086	0
6.087	0
6.088	0
6.089	0
6.090	0
6.091	0
6.092	0
6.093	0
6.094	0
6.095	0
6.096	0
6.097	0
6.098	0
6.099	0
6.100	0
6.101	0
6.102	0
6.103	0
6.104	0
6.105	0
6.106	0
6.107	0
6.108	0
6.109	0
6.110	0
6.111	0
6.112	0
6.113	0
6.114	0
6.115	0
6.116	0
6.117	0
6.118	0
6.119	0
6.120	0
6.121	0
6.122	0
6.123	0
6.124	0
6.125	0
6.126	0
6.127	0
6.128	0
6.129	0
6.130	0
6.131	0
6.132	0
6.133	0
6.134	0
6.135	0
6.136	0
6.137	0
6.138	0
6.139	0
6.140	0
6.141	0
6.142	0
6.143	0
6.144	0
6.145	0
6.146	0
6.147	0
6.148	0
6.149	0
6.150	0
6.151	0
6.152	0
6.153	0
6.154	0
6.155	0
6.156	0
6.157	0
6.158	0
6.159	0
6.160	0
6.161	0
6.162	0
6.163	0
6.164	0
6.165	0
6.166	0
6.167	0
6.168	0
6.169	0
6.170	0
6.171	0
6.172	0
6.173	0
6.174	0
6.175	0
6.176	0
6.177	0
6.178	0
6.179	0
6.180	0
6.181	0
6.182	0
6.183	0
6.184	0
6.185	0
6.186	0
6.187	0
6.188	0
6.189	0
6.190	0
6.191	0
6.192	0
6.193	0
6.194	0
6.195	0
6.196	0
6.197	0
6.198	0
6.199	0
6.200	0
6.201	0
6.202	0
6.203	0
6.204	0
6.205	0
6.206	0
6.207	0
6.208	0
6.209	0
6.210	0
6.211	0
6.212	0
6.213	0
6.214	0
6.215	0
6.216	0
6.217	0
6.218	0
6.219	0
6.220	0
6.221	0
6.222	0
6.223	0
6.224	0
6.225	0
6.226	0
6.227	0
6.228	0
6.229	0
6.230	0
6.231	0
6.232	0
6.233	0
6.234	0
6.235	0
6.236	0
6.237	0
6.238	0
6.239	0
6.240	0
6.241	0
6.242	0
6.243	0
6.244	0
6.245	0
6.246	0
6.247	0
6.248	0
6.249	0
6.250	0
6.251	0
6.252	0
6.253	0
6.254	0
6.255	0
6.256	0
6.257	0
6.258	0
6.259	0
6.260	0
6.261	0
6.262	0
6.263	0
6.264	0
6.265	0
6.266	0
6.267	0
6.268	0
6.269	0
6.270	0
6.271	0
6.272	0
6.273	0
6.274	0
6.275	0
6.276	0
6.277	0
6.278	0
6.279	0
6.280	0
6.281	0
6.282	0
6.283	0
6.284	0
6.285	0
6.286	0
6.287	0
6.288	0
6.289	0
6.290	0
6.291	0
6.292	0
6.293	0
6.294	0
6.295	0
6.296	0
6.297	0
6.298	0
6.299	0
6.300	0
6.301	0
6.302	0
6.303	0
6.304	0
6.305	0
6.306	0
6.307	0
6.308	0
6.309	0
6.310	0
6.311	0
6.312	0
6.313	0
6.314	0
6.315	0
6.316	0
6.317	0
6.318	0
6.319	0
6.320	0
6.321	0
6.322	0
6.323	0
6.324	0
6.325	0
6.326	0
6.327	0
6.328	0
6.329	0
6.330	0
6.331	0
6.332	0
6.333	0
6.334	0
6.335	0
6.336	0
6.337	0
6.338	0
6.339	0
6.340	0
6.341	0
6.342	0
6.343	0
6.344	0
6.345	0
6.346	0
6.347	0
6.348	0
6.349	0
6.350	0
6.351	0
6.352	0
6.353	0
6.354	0
6.355	0
6.356	0
6.357	0
6.358	0
6.359	0
6.360	0
6.361	0
6.362	0
6.363	0
6.364	0
6.365	0
6.366	0
6.367	0
6.368	0
6.369	0
6.370	0
6.371	0
6.372	0
6.373	0
6.374	0
6.375	0
6.376	0
6.377	0
6.378	0
6.379	0
6.380	0
6.381	0
6.382	0
6.383	0
6.384	0
6.385	0
6.386	0
6.387	0
6.388	0
6.389	0
6.390	0
6.391	0
6.392	0
6.393	0
6.394	0
6.395	0
6.396	0
6.397	0
6.398	0
6.399	0
6.400	0
6.401	0
6.402	0
6.403	0
6.404	0
6.405	0
6.406	0
6.407	0
6.408	0
6.409	0
6.410	0
6.411	0
6.412	0
6.413	0
6.414	0
6.415	0
6.416	0
6.417	0
6.418	0
6.419	0
6.420	0
6.421	0
6.422	0
6.423	0
6.424	0
6.425	0
6.426	0
6.427	0
6.428	0
6.429	0
6.430	0
6.431	0
6.432	0
6.433	0
6.434	0
6.435	0
6.436	0
6.437	0
6.438	0
6.439	0
6.440	0
6.441	0
6.442	0
6.443	0
6.444	0
6.445	0
6.446	0
6.447	0
6.448	0
6.449	0
6.450	0
6.451	0
6.452	0
6.453	0
6.454	0
6.455	0
6.456	0
6.457	0
6.458	0
6.459	0
6.460	0
6.461	0
6.462	0
6.463	0
6.464	0
6.465	0
6.466	0
6.467	0
6.468	0
6.469	0
6.470	0
6.471	0
6.472	0
6.473	0
6.474	0
6.475	0
6.476	0
6.477	0
6.478	0
6.479	0
6.480	0
6.481	0
6.482	0
6.483	0
6.484	0
6.485	0
6.486	0
6.487	0
6.488	0
6.489	0
6.490	0
6.491	0
6.492	0
6.493	0
6.494	0
6.495	0
6.496	0
6.497	0
6.498	0
6.499	0
6.500	0
6.501	0
6.502	0
6.503	0
6.504	0
6.505	0
6.506	0
6.507	0
6.508	0
6.509	0
6.510	0
6.511	0
6.512	0
6.513	0
6.514	0
6.515	0
6.516	0
6.517	0
6.518	0
6.519	0
6.520	0
6.521	0
6.522	0
6.523	0
6.524	0
6.525	0
6.526	0
6.527	0
6.528	0
6.529	0
6.530	0
6.531	0
6.532	0
6.533	0
6.534	0
6.535	0
6.536	0
6.537	0
6.538	0
6.539	0
6.540	0
6.541	0
6.542	0
6.543	0
6.544	0
6.545	0
6.546	0
6.547	0
6.548	0
6.549	0
6.550	0
6.551	0
6.552	0
6.553	0
6.554	0
6.555	0
6.556	0
6.557	0
6.558	0
6.559	0
6.560	0
6.561	0
6.562	0
6.563	0
6.564	0
6.565	0
6.566	0
6.567	0
6.568	0
6.569	0
6.570	0
6.571	0
6.572	0
6.573	0
6.574	0
6.575	0
6.576	0
6.577	0
6.578	0
6.579	0
6.580	0
6.581	0
6.582	0
6.583	0
6.584	0
6.585	0
6.586	0
6.587	0
6.588	0
6.589	0
6.590	0
6.591	0
6.592	0
6.593	0
6.594	0
6.595	0
6.596	0
6.597	0
6.598	0
6.599	0
6.600	0
6.601	0
6.602	0
6.603	0
6.604	0
6.605	0
6.606	0
6.607	0
6.608	0
6.609	0
6.610	0
6.611	0
6.612	0
6.613	0
6.614	0
6.615	0
6.616	0
6.617	0
6.618	0
6.619	0
6.620	0
6.621	0
6.622	0
6.623	0
6.624	0
6.625	0
6.626	0
6.627	0
6.628	0
6.629	0
6.630	0
6.631	0
6.632	0
6.633	0
6.634	0
6.635	0
6.636	0
6.637	0
6.638	0
6.639	0
6.640	0
6.641	0
6.642	0
6.643	0
6.644	0
6.645	0
6.646	0
6.647	0
6.648	0
6.649	0
6.650	0
6.651	0
6.652	0
6.653	0
6.654	0
6.655	0
6.656	0
6.657	0
6.658	0
6.659	0
6.660	0
6.661	0
6.662	0
6.663	0
6.664	0
6.665	0
6.666	0
6.667	0
6.668	0
6.669	0
6.670	0
6.671	0
6.672	0
6.673	0
6.674	0
6.675	0
6.676	0
6.677	0
6.678	0
6.679	0
6.680	0
6.681	0
6.682	0
6.683	0
6.684	0
6.685	0
6.686	0
6.687	0
6.688	0
6.689	0
6.690	0
6.691	0
6.692	0
6.693	0
6.694	0
6.695	0
6.696	0
6.697	0
6.698	0
6.699	0
6.700	0
6.701	0
6.702	0
6.703	0
6.704	0
6.705	0
6.706	0
6.707	0
6.708	0
6.709	0
6.710	0
6.711	0
6.712	0
6.713	0
6.714	0
6.715	0
6.716	0
6.717	0
6.718	0
6.719	0
6.720	0
6.721	0
6.722	0
6.723	0
6.724	0
6.725	0
6.726	0
6.727	0
6.728	0
6.729	0
6.730	0
6.731	0
6.732	0
6.733	0
6.734	0
6.735	0
6.736	0
6.737	0
6.738	0
6.739	0
6.740	0
6.741	0
6.742	0
6.743	0
6.744	0
6.745	0
6.746	0
6.747	0
6.748	0
6.749	0
6.750	0
6.751	0
6.752	0
6.753	0
6.754	0
6.755	0
6.756	0
6.757	0
6.758	0
6.759	0
6.760	0
6.761	0
6.762	0
6.763	0
6.764	0
6.765	0
6.766	0
6.767	0
6.768	0
6.769	0
6.770	0
6.771	0
6.772	0
6.773	0
6.774	0
6.775	0
6.776	0
6.777	0
6.778	0
6.779	0
6.780	0
6.781	0
6.782	0
6.783	0
6.784	0
6.785	0
6.786	0
6.787	0
6.788	0
6.789	0
6.790	0
6.791	0
6.792	0
6.793	0
6.794	0
6.795	0
6.796	0
6.797	0
6.798	0
6.799	0
6.800	0
6.801	0
6.802	0
6.803	0
6.804	0
6.805	0
6.806	0
6.807	0
6.808	0
6.809	0
6.810	0
6.811	0
6.812	0
6.813	0
6.814	0
6.815	0
6.816	0
6.817	0
6.818	0
6.819	0
6.820	0
6.821	0
6.822	0
6.823	0
6.824	0
6.825	0
6.826	0
6.827	0
6.828	0
6.829	0
6.830	0
6.831	0
6.832	0
6.833	0
6.834	0
6.835	0
6.836	0
6.837	0
6.838	0
6.839	0
6.840	0
6.841	0
6.842	0
6.843	0
6.844	0
6.845	0
6.846	0
6.847	0
6.848	0
6.849	0
6.850	0
6.851	0
6.852	0
6.853	0
6.854	0
6.855	0
6.856	0
6.857	0
6.858	0
6.859	0
6.860	0
6.861	0
6.862	0
6.863	0
6.864	0
6.865	0
6.866	0
6.867	0
6.868	0
6.869	0
6.870	0
6.871	0
6.872	0
6.873	0
6.874	0
6.875	0
6.876	0
6.877	0
6.878	0
6.879	0
6.880	0
6.881	0
6.882	0
6.883	0
6.884	0
6.885	0
6.886	0
6.887	0
6.888	0
6.889	0
6.890	0
6.891	0
6.892	0
6.893	0
6.894	0
6.895	0
6.896	0
6.897	0
6.898	0
6.899	0
6.900	0
6.901	0
6.902	0
6.903	0
6.904	0
6.905	0
6.906	0
6.907	0
6.908	0
6.909	0
6.910	0
6.911	0
6.912	0
6.913	0
6.914	0
6.915	0
6.916	0
6.917	0
6.918	0
6.919	0
6.920	0
6.921	0
6.922	0
6.923	0
6.924	0
6.925	0
6.926	0
6.927	0
6.928	0
6.929	0
6.930	0
6.931	0
6.932	0
6.933	0
6.934	0
6.935	0
6.936	0
6.937	0
6.938	0
6.939	0
6.940	0
6.941	0
6.942	0
6.943	0
6.944	0
6.945	0
6.946	0
6.947	0
6.948	0
6.949	0
6.950	0
6.951	0
6.952	0
6.953	0
6.954	0
6.955	0
6.956	0
6.957	0
6.958	0
6.959	0
6.960	0
6.961	0
6.962	0
6.963	0
6.964	0
6.965	0
6.966	0
6.967	0
6.968	0
6.969	0
6.970	0
6.971	0
6.972	0
6.973	0
6.974	0
6.975	0
6.976	0
6.977	0
6.978	0
6.979	0
6.980	0
6.981	0
6.982	0
6.983	0
6.984	0
6.985	0
6.986	0
6.987	0
6.988	0
6.989	0
6.990	0
6.991	0
6.992	0
6.993	0
6.994	0
6.995	0
6.996	0
6.997	0
6.998	0
6.999	0
7	0
7.001	0
7.002	0
7.003	0
7.004	0
7.005	0
7.006	0
7.007	0
7.008	0
7.009	0
7.010	0
7.011	0
7.012	0
7.013	0
7.014	0
7.015	0
7.016	0
7.017	0
7.018	0
7.019	0
7.020	0
7.021	0
7.022	0
7.023	0
7.024	0
7.025	0
7.026	0
7.027	0
7.028	0
7.029	0
7.030	0
7.031	0
7.032	0
7.033	0
7.034	0
7.035	0
7.036	0
7.037	0
7.038	0
7.039	0
7.040	0
7.041	0
7.042	0
7.043	0
7.044	0
7.045	0
7.046	0
7.047	0
7.048	0
7.049	0
7.050	0
7.051	0
7.052	0
7.053	0
7.054	0
7.055	0
7.056	0
7.057	0
7.058	0
7.059	0
7.060	0
7.061	0
7.062	0
7.063	0
7.064	0
7.065	0
7.066	0
7.067	0
7.068	0
7.069	0
7.070	0
7.071	0
7.072	0
7.073	0
7.074	0
7.075	0
7.076	0
7.077	0
7.078	0
7.079	0
7.080	0
7.081	0
7.082	0
7.083	0
7.084	0
7.085	0
7.086	0
7.087	0
7.088	0
7.089	0
7.090	0
7.091	0
7.092	0
7.093	0
7.094	0
7.095	0
7.096	0
7.097	0
7.098	0
7.099	0
7.100	0
7.101	0
7.102	0
7.103	0
7.104	0
7.105	0
7.106	0
7.107	0
7.108	0
7.109	0
7.110	0
7.111	0
7.112	0
7.113	0
7.114	0
7.115	0
7.116	0
7.117	0
7.118	0
7.119	0
7.120	0
7.121	0
7.122	0
7.123	0
7.124	0
7.125	0
7.126	0
7.127	0
7.128	0
7.129	0
7.130	0
7.131	0
7.132	0
7.133	0
7.134	0
7.135	0
7.136	0
7.137	0
7.138	0
7.139	0
7.140	0
7.141	0
7.142	0
7.143	0
7.144	0
7.145	0
7.146	0
7.147	0
7.148	0
7.149	0
7.150	0
7.151	0
7.152	0
7.153	0
7.154	0
7.155	0
7.156	0
7.157	0
7.158	0
7.159	0
7.160	0
7.161	0
7.162	0
7.163	0
7.164	0
7.165	0
7.166	0
7.167	0
7.168	0
7.169	0
7.170	0
7.171	0
7.172	0
7.173	0
7.174	0
7.175	0
7.176	0
7.177	0
7.178	0
7.179	0
7.180	0
7.181	0
7.182	0
7.183	0
7.184	0
7.185	0
7.186	0
7.187	0
7.188	0
7.189	0
7.190	0
7.191	0
7.192	0
7.193	0
7.194	0
7.195	0
7.196	0
7.197	0
7.198	0
7.199	0
7.200	0
7.201	0
7.202	0
7.203	0
7.204	0
7.205	0
7.206	0
7.207	0
7.208	0
7.209	0
7.210	0
7.211	0
7.212	0
7.213	0
7.214	0
7.215	0
7.216	0
7.217	0
7.218	0
7.219	0
7.220	0
7.221	0
7.222	0
7.223	0
7.224	0
7.225	0
7.226	0
7.227	0
7.228	0
7.229	0
7.230	0
7.231	0
7.232	0
7.233	0
7.234	0
7.235	0
7.236	0
7.237	0
7.238	0
7.239	0
7.240	0
7.241	0
7.242	0
7.243	0
7.244	0
7.245	0
7.246	0
7.247	0
7.248	0
7.249	0
7.250	0
7.251	0
7.252	0
7.253	0
7.254	0
7.255	0
7.256	0
7.257	0
7.258	0
7.259	0
7.260	0
7.261	0
7.262	0
7.263	0
7.264	0
7.265	0
7.266	0
7.267	0
7.268	0
7.269	0
7.270	0
7.271	0
7.272	0
7.273	0
7.274	0
7.275	0
7.276	0
7.277	0
7.278	0
7.279	0
7.280	0
7.281	0
7.282	0
7.283	0
7.284	0
7.285	0
7.286	0
7.287	0
7.288	0
7.289	0
7.290	0
7.291	0
7.292	0
7.293	0
7.294	0
7.295	0
7.296	0
7.297	0
7.298	0
7.299	0
7.300	0
7.301	0
7.302	0
7.303	0
7.304	0
7.305	0
7.306	0
7.307	0
7.308	0
7.309	0
7.310	0
7.311	0
7.312	0
7.313	0
7.314	0
7.315	0
7.316	0
7.317	0
7.318	0
7.319	0
7.320	0
7.321	0
7.322	0
7.323	0
7.324	0
7.325	0
7.326	0
7.327	0
7.328	0
7.329	0
7.330	0
7.331	0
7.332	0
7.333	0
7.334	0
7.335	0
7.336	0
7.337	0
7.338	0
7.339	0
7.340	0
7.341	0
7.342	0
7.343	0
7.344	0
7.345	0
7.346	0
7.347	0
7.348	0
7.349	0
7.350	0
7.351	0
7.352	0
7.353	0
7.354	0
7.355	0
7.356	0
7.357	0
7.358	0
7.359	0
7.360	0
7.361	0
7.362	0
7.363	0
7.364	0
7.365	0
7.366	0
7.367	0
7.368	0
7.369	0
7.370	0
7.371	0
7.372	0
7.373	0
7.374	0
7.375	0
7.376	0
7.377	0
7.378	0
7.379	0
7.380	0
7.381	0
7.382	0
7.383	0
7.384	0
7.385	0
7.386	0
7.387	0
7.388	0
7.389	0
7.390	0
7.391	0
7.392	0
7.393	0
7.394	0
7.395	0
7.396	0
7.397	0
7.398	0
7.399	0
7.400	0
7.401	0
7.402	0
7.403	0
7.404	0
7.405	0
7.406	0
7.407	0
7.408	0
7.409	0
7.410	0
7.411	0
7.412	0
7.413	0
7.414	0
7.415	0
7.416	0
7.417	0
7.418	0
7.419	0
7.420	0
7.421	0
7.422	0
7.423	0
7.424	0
7.425	0
7.426	0
7.427	0
7.428	0
7.429	0
7.430	0
7.431	0
7.432	0
7.433	0
7.434	0
7.435	0
7.436	0
7.437	0
7.438	0
7.439	0
7.440	0
7.441	0
7.442	0
7.443	0
7.444	0
7.445	0
7.446	0
7.447	0
7.448	0
7.449	0
7.450	0
7.451	0
7.452	0
7.453	0
7.454	0
7.455	0
7.456	0
7.457	0
7.458	0
7.459	0
7.460	0
7.461	0
7.462	0
7.463	0
7.464	0
7.465	0
7.466	0
7.467	0
7.468	0
7.469	0
7.470	0
7.471	0
7.472	0
7.473	0
7.474	0
7.475	0
7.476	0
7.477	0
7.478	0
7.479	0
7.480	0
7.481	0
7.482	0
7.483	0
7.484	0
7.485	0
7.486	0
7.487	0
7.488	0
7.489	0
7.490	0
7.491	0
7.492	0
7.493	0
7.494	0
7.495	0
7.496	0
7.497	0
7.498	0
7.499	0
7.500	0
7.501	0
7.502	0
7.503	0
7.504	0
7.505	0
7.506	0
7.507	0
7.508	0
7.509	0
7.510	0
7.511	0
7.512	0
7.513	0
7.514	0
7.515	0
7.516	0
7.517	0
7.518	0
7.519	0
7.520	0
7.521	0
7.522	0
7.523	0
7.524	0
7.525	0
7.526	0
7.527	0
7.528	0
7.529	0
7.530	0
7.531	0
7.532	0
7.533	0
7.534	0
7.535	0
7.536	0
7.537	0
7.538	0
7.539	0
7.540	0
7.541	0
7.542	0
7.543	0
7.544	0
7.545	0
7.546	0
7.547	0
7.548	0
7.549	0
7.550	0
7.551	0
7.552	0
7.553	0
7.554	0
7.555	0
7.556	0
7.557	0
7.558	0
7.559	0
7.560	0
7.561	0
7.562	0
7.563	0
7.564	0
7.565	0
7.566	0
7.567	0
7.568	0
7.569	0
7.570	0
7.571	0
7.572	0
7.573	0
7.574	0
7.575	0
7.576	0
7.577	0
7.578	0
7.579	0
7.580	0
7.581	0
7.582	0
7.583	0
7.584	0
7.585	0
7.586	0
7.587	0
7.588	0
7.589	0
7.590	0
7.591	0
7.592	0
7.593	0
7.594	0
7.595	0
7.596	0
7.597	0
7.598	0
7.599	0
7.600	0
7.601	0
7.602	0
7.603	0
7.604	0
7.605	0
7.606	0
7.607	0
7.608	0
7.609	0
7.610	0
7.611	0
7.612	0
7.613	0
7.614	0
7.615	0
7.616	0
7.617	0
7.618	0
7.619	0
7.620	0
7.621	0
7.622	0
7.623	0
7.624	0
7.625	0
7.626	0
7.627	0
7.628	0
7.629	0
7.630	0
7.631	0
7.632	0
7.633	0
7.634	0
7.635	0
7.636	0
7.637	0
7.638	0
7.639	0
7.640	0
7.641	0
7.642	0
7.643	0
7.644	0
7.645	0
7.646	0
7.647	0
7.648	0
7.649	0
7.650	0
7.651	0
7.652	0
7.653	0
7.654	0
7.655	0
7.656	0
7.657	0
7.658	0
7.659	0
7.660	0
7.661	0
7.662	0
7.663	0
7.664	0
7.665	0
7.666	0
7.667	0
7.668	0
7.669	0
7.670	0
7.671	0
7.672	0
7.673	0
7.674	0
7.675	0
7.676	0
7.677	0
7.678	0
7.679	0
7.680	0
7.681	0
7.682	0
7.683	0
7.684	0
7.685	0
7.686	0
7.687	0
7.688	0
7.689	0
7.690	0
7.691	0
7.692	0
7.693	0
7.694	0
7.695	0
7.696	0
7.697	0
7.698	0
7.699	0
7.700	0
7.701	0
7.702	0
7.703	0
7.704	0
7.705	0
7.706	0
7.707	0
7.708	0
7.709	0
7.710	0
7.711	0
7.712	0
7.713	0
7.714	0
7.715	0
7.716	0
7.717	0
7.718	0
7.719	0
7.720	0
7.721	0
7.722	0
7.723	0
7.724	0
7.725	0
7.726	0
7.727	0
7.728	0
7.729	0
7.730	0
7.731	0
7.732	0
7.733	0
7.734	0
7.735	0
7.736	0
7.737	0
7.738	0
7.739	0
7.740	0
7.741	0
7.742	0
7.743	0
7.744	0
7.745	0
7.746	0
7.747	0
7.748	0
7.749	0
7.750	0
7.751	0
7.752	0
7.753	0
7.754	0
7.755	0
7.756	0
7.757	0
7.758	0
7.759	0
7.760	0
7.761	0
7.762	0
7.763	0
7.764	0
7.765	0
7.766	0
7.767	0
7.768	0
7.769	0
7.770	0
7.771	0
7.772	0
7.773	0
7.774	0
7.775	0
7.776	0
7.777	0
7.778	0
7.779	0
7.780	0
7.781	0
7.782	0
7.783	0
7.784	0
7.785	0
7.786	0
7.787	0
7.788	0
7.789	0
7.790	0
7.791	0
7.792	0
7.793	0
7.794	0
7.795	0
7.796	0
7.797	0
7.798	0
7.799	0
7.800	0
7.801	0
7.802	0
7.803	0
7.804	0
7.805	0
7.806	0
7.807	0
7.808	0
7.809	0
7.810	0
7.811	0
7.812	0
7.813	0
7.814	0
7.815	0
7.816	0
7.817	0
7.818	0
7.819	0
7.820	0
7.821	0
7.822	0
7.823	0
7.824	0
7.825	0
7.826	0
7.827	0
7.828	0
7.829	0
7.830	0
7.831	0
7.832	0
7.833	0
7.834	0
7.835	0
7.836	0
7.837	0
7.838	0
7.839	0
7.840	0
7.841	0
7.842	0
7.843	0
7.844	0
7.845	0
7.846	0
7.847	0
7.848	0
7.849	0
7.850	0
7.851	0
7.852	0
7.853	0
7.854	0
7.855	0
7.856	0
7.857	0
7.858	0
7.859	0
7.860	0
7.861	0
7.862	0
7.863	0
7.864	0
7.865	0
7.866	0
7.867	0
7.868	0
7.869	0
7.870	0
7.871	0
7.872	0
7.873	0
7.874	0
7.875	0
7.876	0
7.877	0
7.878	0
7.879	0
7.880	0
7.881	0
7.882	0
7.883	0
7.884	0
7.885	0
7.886	0
7.887	0
7.888	0
7.889	0
7.890	0
7.891	0
7.892	0
7.893	0
7.894	0
7.895	0
7.896	0
7.897	0
7.898	0
7.899	0
7.900	0
7.901	0
7.902	0
7.903	0
7.904	0
7.905	0
7.906	0
7.907	0
7.908	0
7.909	0
7.910	0
7.911	0
7.912	0
7.913	0
7.914	0
7.915	0
7.916	0
7.917	0
7.918	0
7.919	0
7.920	0
7.921	0
7.922	0
7.923	0
7.924	0
7.925	0
7.926	0
7.927	0
7.928	0
7.929	0
7.930	0
7.931	0
7.932	0
7.933	0
7.934	0
7.935	0
7.936	0
7.937	0
7.938	0
7.939	0
7.940	0
7.941	0
7.942	0
7.943	0
7.944	0
7.945	0
7.946	0
7.947	0
7.948	0
7.949	0
7.950	0
7.951	0
7.952	0
7.953	0
7.954	0
7.955	0
7.956	0
7.957	0
7.958	0
7.959	0
7.960	0
7.961	0
7.962	0
7.963	0
7.964	0
7.965	0
7.966	0
7.967	0
7.968	0
7.969	0
7.970	0
7.971	0
7.972	0
7.973	0
7.974	0
7.975	0
7.976	0
7.977	0
7.978	0
7.979	0
7.980	0
7.981	0
7.982	0
7.983	0
7.984	0
7.985	0
7.986	0
7.987	0
7.988	0
7.989	0
7.990	0
7.991	0
7.992	0
7.993	0
7.994	0
7.995	0
7.996	0
7.997	0
7.998	0
7.999	0
8	0

==> ResultPlots/Strong0_45/deltaThetaC_MPC0_02Timestep_0_45.txt <==
t     deltaThetaC
3.9	0
3.901	0
3.902	0
3.903	0
3.904	0
3.905	0
3.906	0
3.907	0
3.908	0
3.909	0
3.91	0
3.911	0
3.912	0
3.913	0
3.914	0
3.915	0
3.916	0
3.917	0
3.918	0
3.919	0
3.92	0
3.921	0
3.922	0
3.923	0
3.924	0
3.925	0
3.926	0
3.927	0
3.928	0
3.929	0
3.93	0
3.931	0
3.932	0
3.933	0
3.934	0
3.935	0
3.936	0
3.937	0
3.938	0
3.939	0
3.94	0
3.941	0
3.942	0
3.943	0
3.944	0
3.945	0
3.946	0
3.947	0
3.948	0
3.949	0
3.95	0
3.951	0
3.952	0
3.953	0
3.954	0
3.955	0
3.956	0
3.957	0
3.958	0
3.959	0
3.96	0
3.961	0
3.962	0
3.963	0
3.964	0
3.965	0
3.966	0
3.967	0
3.968	0
3.969	0
3.97	0
3.971	0
3.972	0
3.973	0
3.974	0
3.975	0
3.976	0
3.977	0
3.978	0
3.979	0
3.98	0
3.981	0
3.982	0
3.983	0
3.984	0
3.985	0
3.986	0
3.987	0
3.988	0
3.989	0
3.99	0
3.991	0
3.992	0
3.993	0
3.994	0
3.995	0
3.996	0
3.997	0
3.998	0
3.999	0
4	0
4.001	0
4.002	0
4.003	0
4.004	0
4.005	0
4.006	0
4.007	0
4.008	0
4.009	0
4.01	0
4.011	0
4.012	0
4.013	0
4.014	0
4.015	0
4.016	0
4.017	0
4.018	0
4.019	0
4.02	0
4.021	0
4.022	0
4.023	0
4.024	0
4.025	0
4.026	0
4.027	0
4.028	0
4.029	0
4.03	0
4.031	0
4.032	0
4.033	0
4.034	0
4.035	0
4.036	0
4.037	0
4.038	0
4.039	0
4.04	0
4.041	0
4.042	0
4.043	0
4.044	0
4.045	0
4.046	0
4.047	0
4.048	0
4.049	0
4.05	0
4.051	0
4.052	0
4.053	0
4.054	0
4.055	0
4.056	0
4.057	0
4.058	0
4.059	0
4.06	0
4.061	0
4.062	0
4.063	0
4.064	0
4.065	0
4.066	0
4.067	0
4.068	0
4.069	0
4.07	0
4.071	0
4.072	0
4.073	0
4.074	0
4.075	0
4.076	0
4.077	0
4.078	0
4.079	0
4.08	0
4.081	0
4.082	0
4.083	0
4.084	0
4.085	0
4.086	0
4.087	0
4.088	0
4.089	0
4.09	0
4.091	0
4.092	0
4.093	0
4.094	0
4.095	0
4.096	0
4.097	0
4.098	0
4.099	0
4.1	0
4.101	0
4.102	0
4.103	0
4.104	0
4.105	0
4.106	0
4.107	0
4.108	0
4.109	0
4.11	0
4.111	0
4.112	0
4.113	0
4.114	0
4.115	0
4.116	0
4.117	0
4.118	0
4.119	0
4.12	0
4.121	0
4.122	0
4.123	0
4.124	0
4.125	0
4.126	0
4.127	0
4.128	0
4.129	0
4.13	0
4.131	0
4.132	0
4.133	0
4.134	0
4.135	0
4.136	0
4.137	0
4.138	0
4.139	0
4.14	0
4.141	0
4.142	0
4.143	0
4.144	0
4.145	0
4.146	0
4.147	0
4.148	0
4.149	0
4.15	0
4.151	0
4.152	0
4.153	0
4.154	0
4.155	0
4.156	0
4.157	0
4.158	0
4.159	0
4.16	0
4.161	0
4.162	0
4.163	0
4.164	0
4.165	0
4.166	0
4.167	0
4.168	0
4.169	0
4.17	0
4.171	0
4.172	0
4.173	0
4.174	0
4.175	0
4.176	0
4.177	0
4.178	0
4.179	0
4.18	0
4.181	0
4.182	0
4.183	0
4.184	0
4.185	0
4.186	0
4.187	0
4.188	0
4.189	0
4.19	0
4.191	0
4.192	0
4.193	0
4.194	0
4.195	0
4.196	0
4.197	0
4.198	0
4.199	0
4.2	0
4.201	0
4.202	0
4.203	0
4.204	0
4.205	0
4.206	0
4.207	0
4.208	0
4.209	0
4.21	0
4.211	0
4.212	0
4.213	0
4.214	0
4.215	0
4.216	0
4.217	0
4.218	0
4.219	0
4.22	0
4.221	0
4.222	0
4.223	0
4.224	0
4.225	0
4.226	0
4.227	0
4.228	0
4.229	0
4.23	0
4.231	0
4.232	0
4.233	0
4.234	0
4.235	0
4.236	0
4.237	0
4.238	0
4.239	0
4.24	0
4.241	0
4.242	0
4.243	0
4.244	0
4.245	0
4.246	0
4.247	0
4.248	0
4.249	0
4.25	0
4.251	0
4.252	0
4.253	0
4.254	0
4.255	0
4.256	0
4.257	0
4.258	0
4.259	0
4.26	0
4.261	0
4.262	0
4.263	0
4.264	0
4.265	0
4.266	0
4.267	0
4.268	0
4.269	0
4.27	0
4.271	0
4.272	0
4.273	0
4.274	0
4.275	0
4.276	0
4.277	0
4.278	0
4.279	0
4.28	0
4.281	0
4.282	0
4.283	0
4.284	0
4.285	0
4.286	0
4.287	0
4.288	0
4.289	0
4.29	0
4.291	0
4.292	0
4.293	0
4.294	0
4.295	0
4.296	0
4.297	0
4.298	0
4.299	0
4.3	0
4.301	0
4.302	0
4.303	0
4.304	0
4.305	0
4.306	0
4.307	0
4.308	0
4.309	0
4.31	0
4.311	0
4.312	0
4.313	0
4.314	0
4.315	0
4.316	0
4.317	0
4.318	0
4.319	0
4.32	0
4.321	0
4.322	0
4.323	0
4.324	0
4.325	0
4.326	0
4.327	0
4.328	0
4.329	0
4.33	0
4.331	0
4.332	0
4.333	0
4.334	0
4.335	0
4.336	0
4.337	0
4.338	0
4.339	0
4.34	0
4.341	0
4.342	0
4.343	0
4.344	0
4.345	0
4.346	0
4.347	0
4.348	0
4.349	0
4.35	0
4.351	0
4.352	0
4.353	0
4.354	0
4.355	0
4.356	0
4.357	0
4.358	0
4.359	0
4.36	0
4.361	0
4.362	0
4.363	0
4.364	0
4.365	0
4.366	0
4.367	0
4.368	0
4.369	0
4.37	0
4.371	0
4.372	0
4.373	0
4.374	0
4.375	0
4.376	0
4.377	0
4.378	0
4.379	0
4.38	0
4.381	0
4.382	0
4.383	0
4.384	0
4.385	0
4.386	0
4.387	0
4.388	0
4.389	0
4.39	0
4.391	0
4.392	0
4.393	0
4.394	0
4.395	0
4.396	0
4.397	0
4.398	0
4.399	0
4.4	0
4.401	0
4.402	0
4.403	0
4.404	0
4.405	0
4.406	0
4.407	0
4.408	0
4.409	0
4.41	0
4.411	0
4.412	0
4.413	0
4.414	0
4.415	0
4.416	0
4.417	0
4.418	0
4.419	0
4.42	0
4.421	0
4.422	0
4.423	0
4.424	0
4.425	0
4.426	0
4.427	0
4.428	0
4.429	0
4.43	0
4.431	0
4.432	0
4.433	0
4.434	0
4.435	0
4.436	0
4.437	0
4.438	0
4.439	0
4.44	0
4.441	0
4.442	0
4.443	0
4.444	0
4.445	0
4.446	0
4.447	0
4.448	0
4.449	0
4.45	0
4.451	0
4.452	0
4.453	0
4.454	0
4.455	0
4.456	0
4.457	0
4.458	0
4.459	0
4.46	0
4.461	0
4.462	0
4.463	0
4.464	0
4.465	0
4.466	0
4.467	0
4.468	0
4.469	0
4.47	0
4.471	0
4.472	0
4.473	0
4.474	0
4.475	0
4.476	0
4.477	0
4.478	0
4.479	0
4.48	0
4.481	0
4.482	0
4.483	0
4.484	0
4.485	0
4.486	0
4.487	0
4.488	0
4.489	0
4.49	0
4.491	0
4.492	0
4.493	0
4.494	0
4.495	0
4.496	0
4.497	0
4.498	0
4.499	0
4.5	-0.10
4.501	-0.10
4.502	-0.10
4.503	-0.10
4.504	-0.10
4.505	-0.10
4.506	-0.10
4.507	-0.10
4.508	-0.10
4.509	-0.10
4.51	-0.10
4.511	-0.10
4.512	-0.10
4.513	-0.10
4.514	-0.10
4.515	-0.10
4.516	-0.10
4.517	-0.10
4.518	-0.10
4.519	-0.10
4.52	-0.200000000093098
4.521	-0.200000000093098
4.522	-0.200000000093098
4.523	-0.200000000093098
4.524	-0.200000000093098
4.525	-0.200000000093098
4.526	-0.200000000093098
4.527	-0.200000000093098
4.528	-0.200000000093098
4.529	-0.200000000093098
4.53	-0.200000000093098
4.531	-0.200000000093098
4.532	-0.200000000093098
4.533	-0.200000000093098
4.534	-0.200000000093098
4.535	-0.200000000093098
4.536	-0.200000000093098
4.537	-0.200000000093098
4.538	-0.200000000093098
4.539	-0.200000000093098
4.54	-0.299611199243456
4.541	-0.299611199243456
4.542	-0.299611199243456
4.543	-0.299611199243456
4.544	-0.299611199243456
4.545	-0.299611199243456
4.546	-0.299611199243456
4.547	-0.299611199243456
4.548	-0.299611199243456
4.549	-0.299611199243456
4.55	-0.299611199243456
4.551	-0.299611199243456
4.552	-0.299611199243456
4.553	-0.299611199243456
4.554	-0.299611199243456
4.555	-0.299611199243456
4.556	-0.299611199243456
4.557	-0.299611199243456
4.558	-0.299611199243456
4.559	-0.299611199243456
4.56	-0.368521690000336
4.561	-0.368521690000336
4.562	-0.368521690000336
4.563	-0.368521690000336
4.564	-0.368521690000336
4.565	-0.368521690000336
4.566	-0.368521690000336
4.567	-0.368521690000336
4.568	-0.368521690000336
4.569	-0.368521690000336
4.57	-0.368521690000336
4.571	-0.368521690000336
4.572	-0.368521690000336
4.573	-0.368521690000336
4.574	-0.368521690000336
4.575	-0.368521690000336
4.576	-0.368521690000336
4.577	-0.368521690000336
4.578	-0.368521690000336
4.579	-0.368521690000336
4.58	-0.418226355884897
4.581	-0.418226355884897
4.582	-0.418226355884897
4.583	-0.418226355884897
4.584	-0.418226355884897
4.585	-0.418226355884897
4.586	-0.418226355884897
4.587	-0.418226355884897
4.588	-0.418226355884897
4.589	-0.418226355884897
4.59	-0.418226355884897
4.591	-0.418226355884897
4.592	-0.418226355884897
4.593	-0.418226355884897
4.594	-0.418226355884897
4.595	-0.418226355884897
4.596	-0.418226355884897
4.597	-0.418226355884897
4.598	-0.418226355884897
4.599	-0.418226355884897
4.6	-0.468477441586686
4.601	-0.468477441586686
4.602	-0.468477441586686
4.603	-0.468477441586686
4.604	-0.468477441586686
4.605	-0.468477441586686
4.606	-0.468477441586686
4.607	-0.468477441586686
4.608	-0.468477441586686
4.609	-0.468477441586686
4.61	-0.468477441586686
4.611	-0.468477441586686
4.612	-0.468477441586686
4.613	-0.468477441586686
4.614	-0.468477441586686
4.615	-0.468477441586686
4.616	-0.468477441586686
4.617	-0.468477441586686
4.618	-0.468477441586686
4.619	-0.468477441586686
4.62	-0.527553802922680
4.621	-0.527553802922680
4.622	-0.527553802922680
4.623	-0.527553802922680
4.624	-0.527553802922680
4.625	-0.527553802922680
4.626	-0.527553802922680
4.627	-0.527553802922680
4.628	-0.527553802922680
4.629	-0.527553802922680
4.63	-0.527553802922680
4.631	-0.527553802922680
4.632	-0.527553802922680
4.633	-0.527553802922680
4.634	-0.527553802922680
4.635	-0.527553802922680
4.636	-0.527553802922680
4.637	-0.527553802922680
4.638	-0.527553802922680
4.639	-0.527553802922680
4.64	-0.601031959373777
4.641	-0.601031959373777
4.642	-0.601031959373777
4.643	-0.601031959373777
4.644	-0.601031959373777
4.645	-0.601031959373777
4.646	-0.601031959373777
4.647	-0.601031959373777
4.648	-0.601031959373777
4.649	-0.601031959373777
4.65	-0.601031959373777
4.651	-0.601031959373777
4.652	-0.601031959373777
4.653	-0.601031959373777
4.654	-0.601031959373777
4.655	-0.601031959373777
4.656	-0.601031959373777
4.657	-0.601031959373777
4.658	-0.601031959373777
4.659	-0.601031959373777
4.66	-0.701031959373775
4.661	-0.701031959373775
4.662	-0.701031959373775
4.663	-0.701031959373775
4.664	-0.701031959373775
4.665	-0.701031959373775
4.666	-0.701031959373775
4.667	-0.701031959373775
4.668	-0.701031959373775
4.669	-0.701031959373775
4.67	-0.701031959373775
4.671	-0.701031959373775
4.672	-0.701031959373775
4.673	-0.701031959373775
4.674	-0.701031959373775
4.675	-0.701031959373775
4.676	-0.701031959373775
4.677	-0.701031959373775
4.678	-0.701031959373775
4.679	-0.701031959373775
4.68	-0.701031959373775
4.681	-0.701031959373775
4.682	-0.701031959373775
4.683	-0.701031959373775
4.684	-0.701031959373775
4.685	-0.701031959373775
4.686	-0.701031959373775
4.687	-0.701031959373775
4.688	-0.701031959373775
4.689	-0.701031959373775
4.69	-0.701031959373775
4.691	-0.701031959373775
4.692	-0.701031959373775
4.693	-0.701031959373775
4.694	-0.701031959373775
4.695	-0.701031959373775
4.696	-0.701031959373775
4.697	-0.701031959373775
4.698	-0.701031959373775
4.699	-0.701031959373775
4.7	-0.701031959373775
4.701	-0.701031959373775
4.702	-0.701031959373775
4.703	-0.701031959373775
4.704	-0.701031959373775
4.705	-0.701031959373775
4.706	-0.701031959373775
4.707	-0.701031959373775
4.708	-0.701031959373775
4.709	-0.701031959373775
4.71	-0.701031959373775
4.711	-0.701031959373775
4.712	-0.701031959373775
4.713	-0.701031959373775
4.714	-0.701031959373775
4.715	-0.701031959373775
4.716	-0.701031959373775
4.717	-0.701031959373775
4.718	-0.701031959373775
4.719	-0.701031959373775
4.72	-0.701031959373775
4.721	-0.701031959373775
4.722	-0.701031959373775
4.723	-0.701031959373775
4.724	-0.701031959373775
4.725	-0.701031959373775
4.726	-0.701031959373775
4.727	-0.701031959373775
4.728	-0.701031959373775
4.729	-0.701031959373775
4.73	-0.701031959373775
4.731	-0.701031959373775
4.732	-0.701031959373775
4.733	-0.701031959373775
4.734	-0.701031959373775
4.735	-0.701031959373775
4.736	-0.701031959373775
4.737	-0.701031959373775
4.738	-0.701031959373775
4.739	-0.701031959373775
4.74	-0.701031959373775
4.741	-0.701031959373775
4.742	-0.701031959373775
4.743	-0.701031959373775
4.744	-0.701031959373775
4.745	-0.701031959373775
4.746	-0.701031959373775
4.747	-0.701031959373775
4.748	-0.701031959373775
4.749	-0.701031959373775
4.75	-0.701031959373775
4.751	-0.701031959373775
4.752	-0.701031959373775
4.753	-0.701031959373775
4.754	-0.701031959373775
4.755	-0.701031959373775
4.756	-0.701031959373775
4.757	-0.701031959373775
4.758	-0.701031959373775
4.759	-0.701031959373775
4.76	-0.701031959373775
4.761	-0.701031959373775
4.762	-0.701031959373775
4.763	-0.701031959373775
4.764	-0.701031959373775
4.765	-0.701031959373775
4.766	-0.701031959373775
4.767	-0.701031959373775
4.768	-0.701031959373775
4.769	-0.701031959373775
4.77	-0.701031959373775
4.771	-0.701031959373775
4.772	-0.701031959373775
4.773	-0.701031959373775
4.774	-0.701031959373775
4.775	-0.701031959373775
4.776	-0.701031959373775
4.777	-0.701031959373775
4.778	-0.701031959373775
4.779	-0.701031959373775
4.78	-0.701031959373775
4.781	-0.701031959373775
4.782	-0.701031959373775
4.783	-0.701031959373775
4.784	-0.701031959373775
4.785	-0.701031959373775
4.786	-0.701031959373775
4.787	-0.701031959373775
4.788	-0.701031959373775
4.789	-0.701031959373775
4.79	-0.701031959373775
4.791	-0.701031959373775
4.792	-0.701031959373775
4.793	-0.701031959373775
4.794	-0.701031959373775
4.795	-0.701031959373775
4.796	-0.701031959373775
4.797	-0.701031959373775
4.798	-0.701031959373775
4.799	-0.701031959373775
4.8	-0.701031959373775
4.801	-0.701031959373775
4.802	-0.701031959373775
4.803	-0.701031959373775
4.804	-0.701031959373775
4.805	-0.701031959373775
4.806	-0.701031959373775
4.807	-0.701031959373775
4.808	-0.701031959373775
4.809	-0.701031959373775
4.81	-0.701031959373775
4.811	-0.701031959373775
4.812	-0.701031959373775
4.813	-0.701031959373775
4.814	-0.701031959373775
4.815	-0.701031959373775
4.816	-0.701031959373775
4.817	-0.701031959373775
4.818	-0.701031959373775
4.819	-0.701031959373775
4.82	-0.701031959373775
4.821	-0.701031959373775
4.822	-0.701031959373775
4.823	-0.701031959373775
4.824	-0.701031959373775
4.825	-0.701031959373775
4.826	-0.701031959373775
4.827	-0.701031959373775
4.828	-0.701031959373775
4.829	-0.701031959373775
4.83	-0.701031959373775
4.831	-0.701031959373775
4.832	-0.701031959373775
4.833	-0.701031959373775
4.834	-0.701031959373775
4.835	-0.701031959373775
4.836	-0.701031959373775
4.837	-0.701031959373775
4.838	-0.701031959373775
4.839	-0.701031959373775
4.84	-0.701031959373775
4.841	-0.701031959373775
4.842	-0.701031959373775
4.843	-0.701031959373775
4.844	-0.701031959373775
4.845	-0.701031959373775
4.846	-0.701031959373775
4.847	-0.701031959373775
4.848	-0.701031959373775
4.849	-0.701031959373775
4.85	-0.701031959373775
4.851	-0.701031959373775
4.852	-0.701031959373775
4.853	-0.701031959373775
4.854	-0.701031959373775
4.855	-0.701031959373775
4.856	-0.701031959373775
4.857	-0.701031959373775
4.858	-0.701031959373775
4.859	-0.701031959373775
4.86	-0.701031959373775
4.861	-0.701031959373775
4.862	-0.701031959373775
4.863	-0.701031959373775
4.864	-0.701031959373775
4.865	-0.701031959373775
4.866	-0.701031959373775
4.867	-0.701031959373775
4.868	-0.701031959373775
4.869	-0.701031959373775
4.87	-0.701031959373775
4.871	-0.701031959373775
4.872	-0.701031959373775
4.873	-0.701031959373775
4.874	-0.701031959373775
4.875	-0.701031959373775
4.876	-0.701031959373775
4.877	-0.701031959373775
4.878	-0.701031959373775
4.879	-0.701031959373775
4.88	-0.701031959373775
4.881	-0.701031959373775
4.882	-0.701031959373775
4.883	-0.701031959373775
4.884	-0.701031959373775
4.885	-0.701031959373775
4.886	-0.701031959373775
4.887	-0.701031959373775
4.888	-0.701031959373775
4.889	-0.701031959373775
4.89	-0.701031959373775
4.891	-0.701031959373775
4.892	-0.701031959373775
4.893	-0.701031959373775
4.894	-0.701031959373775
4.895	-0.701031959373775
4.896	-0.701031959373775
4.897	-0.701031959373775
4.898	-0.701031959373775
4.899	-0.701031959373775
4.9	-0.701031959373775
4.901	-0.701031959373775
4.902	-0.701031959373775
4.903	-0.701031959373775
4.904	-0.701031959373775
4.905	-0.701031959373775
4.906	-0.701031959373775
4.907	-0.701031959373775
4.908	-0.701031959373775
4.909	-0.701031959373775
4.91	-0.701031959373775
4.911	-0.701031959373775
4.912	-0.701031959373775
4.913	-0.701031959373775
4.914	-0.701031959373775
4.915	-0.701031959373775
4.916	-0.701031959373775
4.917	-0.701031959373775
4.918	-0.701031959373775
4.919	-0.701031959373775
4.92	-0.701031959373775
4.921	-0.701031959373775
4.922	-0.701031959373775
4.923	-0.701031959373775
4.924	-0.701031959373775
4.925	-0.701031959373775
4.926	-0.701031959373775
4.927	-0.701031959373775
4.928	-0.701031959373775
4.929	-0.701031959373775
4.93	-0.701031959373775
4.931	-0.701031959373775
4.932	-0.701031959373775
4.933	-0.701031959373775
4.934	-0.701031959373775
4.935	-0.701031959373775
4.936	-0.701031959373775
4.937	-0.701031959373775
4.938	-0.701031959373775
4.939	-0.701031959373775
4.94	-0.701031959373775
4.941	-0.701031959373775
4.942	-0.701031959373775
4.943	-0.701031959373775
4.944	-0.701031959373775
4.945	-0.701031959373775
4.946	-0.701031959373775
4.947	-0.701031959373775
4.948	-0.701031959373775
4.949	-0.701031959373775
4.95	-0.701031959373775
4.951	-0.701031959373775
4.952	-0.701031959373775
4.953	-0.701031959373775
4.954	-0.701031959373775
4.955	-0.701031959373775
4.956	-0.701031959373775
4.957	-0.701031959373775
4.958	-0.701031959373775
4.959	-0.701031959373775
4.96	-0.701031959373775
4.961	-0.701031959373775
4.962	-0.701031959373775
4.963	-0.701031959373775
4.964	-0.701031959373775
4.965	-0.701031959373775
4.966	-0.701031959373775
4.967	-0.701031959373775
4.968	-0.701031959373775
4.969	-0.701031959373775
4.97	-0.701031959373775
4.971	-0.701031959373775
4.972	-0.701031959373775
4.973	-0.701031959373775
4.974	-0.701031959373775
4.975	-0.701031959373775
4.976	-0.701031959373775
4.977	-0.701031959373775
4.978	-0.701031959373775
4.979	-0.701031959373775
4.98	-0.701031959373775
4.981	-0.701031959373775
4.982	-0.701031959373775
4.983	-0.701031959373775
4.984	-0.701031959373775
4.985	-0.701031959373775
4.986	-0.701031959373775
4.987	-0.701031959373775
4.988	-0.701031959373775
4.989	-0.701031959373775
4.99	-0.701031959373775
4.991	-0.701031959373775
4.992	-0.701031959373775
4.993	-0.701031959373775
4.994	-0.701031959373775
4.995	-0.701031959373775
4.996	-0.701031959373775
4.997	-0.701031959373775
4.998	-0.701031959373775
4.999	-0.701031959373775
5	-0.701031959373775
5.001	-0.701031959373775
5.002	-0.701031959373775
5.003	-0.701031959373775
5.004	-0.701031959373775
5.005	-0.701031959373775
5.006	-0.701031959373775
5.007	-0.701031959373775
5.008	-0.701031959373775
5.009	-0.701031959373775
5.01	-0.701031959373775
5.011	-0.701031959373775
5.012	-0.701031959373775
5.013	-0.701031959373775
5.014	-0.701031959373775
5.015	-0.701031959373775
5.016	-0.701031959373775
5.017	-0.701031959373775
5.018	-0.701031959373775
5.019	-0.701031959373775
5.02	-0.701031959373775
5.021	-0.701031959373775
5.022	-0.701031959373775
5.023	-0.701031959373775
5.024	-0.701031959373775
5.025	-0.701031959373775
5.026	-0.701031959373775
5.027	-0.701031959373775
5.028	-0.701031959373775
5.029	-0.701031959373775
5.03	-0.701031959373775
5.031	-0.701031959373775
5.032	-0.701031959373775
5.033	-0.701031959373775
5.034	-0.701031959373775
5.035	-0.701031959373775
5.036	-0.701031959373775
5.037	-0.701031959373775
5.038	-0.701031959373775
5.039	-0.701031959373775
5.04	-0.701031959373775
5.041	-0.701031959373775
5.042	-0.701031959373775
5.043	-0.701031959373775
5.044	-0.701031959373775
5.045	-0.701031959373775
5.046	-0.701031959373775
5.047	-0.701031959373775
5.048	-0.701031959373775
5.049	-0.701031959373775
5.05	-0.701031959373775
5.051	-0.701031959373775
5.052	-0.701031959373775
5.053	-0.701031959373775
5.054	-0.701031959373775
5.055	-0.701031959373775
5.056	-0.701031959373775
5.057	-0.701031959373775
5.058	-0.701031959373775
5.059	-0.701031959373775
5.06	-0.701031959373775
5.061	-0.701031959373775
5.062	-0.701031959373775
5.063	-0.701031959373775
5.064	-0.701031959373775
5.065	-0.701031959373775
5.066	-0.701031959373775
5.067	-0.701031959373775
5.068	-0.701031959373775
5.069	-0.701031959373775
5.07	-0.701031959373775
5.071	-0.701031959373775
5.072	-0.701031959373775
5.073	-0.701031959373775
5.074	-0.701031959373775
5.075	-0.701031959373775
5.076	-0.701031959373775
5.077	-0.701031959373775
5.078	-0.701031959373775
5.079	-0.701031959373775
5.08	-0.701031959373775
5.081	-0.701031959373775
5.082	-0.701031959373775
5.083	-0.701031959373775
5.084	-0.701031959373775
5.085	-0.701031959373775
5.086	-0.701031959373775
5.087	-0.701031959373775
5.088	-0.701031959373775
5.089	-0.701031959373775
5.09	-0.701031959373775
5.091	-0.701031959373775
5.092	-0.701031959373775
5.093	-0.701031959373775
5.094	-0.701031959373775
5.095	-0.701031959373775
5.096	-0.701031959373775
5.097	-0.701031959373775
5.098	-0.701031959373775
5.099	-0.701031959373775
5.1	-0.701031959373775
5.101	-0.701031959373775
5.102	-0.701031959373775
5.103	-0.701031959373775
5.104	-0.701031959373775
5.105	-0.701031959373775
5.106	-0.701031959373775
5.107	-0.701031959373775
5.108	-0.701031959373775
5.109	-0.701031959373775
5.11	-0.701031959373775
5.111	-0.701031959373775
5.112	-0.701031959373775
5.113	-0.701031959373775
5.114	-0.701031959373775
5.115	-0.701031959373775
5.116	-0.701031959373775
5.117	-0.701031959373775
5.118	-0.701031959373775
5.119	-0.701031959373775
5.12	-0.701031959373775
5.121	-0.701031959373775
5.122	-0.701031959373775
5.123	-0.701031959373775
5.124	-0.701031959373775
5.125	-0.701031959373775
5.126	-0.701031959373775
5.127	-0.701031959373775
5.128	-0.701031959373775
5.129	-0.701031959373775
5.13	-0.701031959373775
5.131	-0.701031959373775
5.132	-0.701031959373775
5.133	-0.701031959373775
5.134	-0.701031959373775
5.135	-0.701031959373775
5.136	-0.701031959373775
5.137	-0.701031959373775
5.138	-0.701031959373775
5.139	-0.701031959373775
5.14	-0.701031959373775
5.141	-0.701031959373775
5.142	-0.701031959373775
5.143	-0.701031959373775
5.144	-0.701031959373775
5.145	-0.701031959373775
5.146	-0.701031959373775
5.147	-0.701031959373775
5.148	-0.701031959373775
5.149	-0.701031959373775
5.15	-0.701031959373775
5.151	-0.701031959373775
5.152	-0.701031959373775
5.153	-0.701031959373775
5.154	-0.701031959373775
5.155	-0.701031959373775
5.156	-0.701031959373775
5.157	-0.701031959373775
5.158	-0.701031959373775
5.159	-0.701031959373775
5.16	-0.701031959373775
5.161	-0.701031959373775
5.162	-0.701031959373775
5.163	-0.701031959373775
5.164	-0.701031959373775
5.165	-0.701031959373775
5.166	-0.701031959373775
5.167	-0.701031959373775
5.168	-0.701031959373775
5.169	-0.701031959373775
5.17	-0.701031959373775
5.171	-0.701031959373775
5.172	-0.701031959373775
5.173	-0.701031959373775
5.174	-0.701031959373775
5.175	-0.701031959373775
5.176	-0.701031959373775
5.177	-0.701031959373775
5.178	-0.701031959373775
5.179	-0.701031959373775
5.18	-0.701031959373775
5.181	-0.701031959373775
5.182	-0.701031959373775
5.183	-0.701031959373775
5.184	-0.701031959373775
5.185	-0.701031959373775
5.186	-0.701031959373775
5.187	-0.701031959373775
5.188	-0.701031959373775
5.189	-0.701031959373775
5.19	-0.701031959373775
5.191	-0.701031959373775
5.192	-0.701031959373775
5.193	-0.701031959373775
5.194	-0.701031959373775
5.195	-0.701031959373775
5.196	-0.701031959373775
5.197	-0.701031959373775
5.198	-0.701031959373775
5.199	-0.701031959373775
5.2	-0.701031959373775
5.201	-0.701031959373775
5.202	-0.701031959373775
5.203	-0.701031959373775
5.204	-0.701031959373775
5.205	-0.701031959373775
5.206	-0.701031959373775
5.207	-0.701031959373775
5.208	-0.701031959373775
5.209	-0.701031959373775
5.21	-0.701031959373775
5.211	-0.701031959373775
5.212	-0.701031959373775
5.213	-0.701031959373775
5.214	-0.701031959373775
5.215	-0.701031959373775
5.216	-0.701031959373775
5.217	-0.701031959373775
5.218	-0.701031959373775
5.219	-0.701031959373775
5.22	-0.701031959373775
5.221	-0.701031959373775
5.222	-0.701031959373775
5.223	-0.701031959373775
5.224	-0.701031959373775
5.225	-0.701031959373775
5.226	-0.701031959373775
5.227	-0.701031959373775
5.228	-0.701031959373775
5.229	-0.701031959373775
5.23	-0.701031959373775
5.231	-0.701031959373775
5.232	-0.701031959373775
5.233	-0.701031959373775
5.234	-0.701031959373775
5.235	-0.701031959373775
5.236	-0.701031959373775
5.237	-0.701031959373775
5.238	-0.701031959373775
5.239	-0.701031959373775
5.24	-0.701031959373775
5.241	-0.701031959373775
5.242	-0.701031959373775
5.243	-0.701031959373775
5.244	-0.701031959373775
5.245	-0.701031959373775
5.246	-0.701031959373775
5.247	-0.701031959373775
5.248	-0.701031959373775
5.249	-0.701031959373775
5.25	-0.701031959373775
5.251	-0.701031959373775
5.252	-0.701031959373775
5.253	-0.701031959373775
5.254	-0.701031959373775
5.255	-0.701031959373775
5.256	-0.701031959373775
5.257	-0.701031959373775
5.258	-0.701031959373775
5.259	-0.701031959373775
5.26	-0.701031959373775
5.261	-0.701031959373775
5.262	-0.701031959373775
5.263	-0.701031959373775
5.264	-0.701031959373775
5.265	-0.701031959373775
5.266	-0.701031959373775
5.267	-0.701031959373775
5.268	-0.701031959373775
5.269	-0.701031959373775
5.27	-0.701031959373775
5.271	-0.701031959373775
5.272	-0.701031959373775
5.273	-0.701031959373775
5.274	-0.701031959373775
5.275	-0.701031959373775
5.276	-0.701031959373775
5.277	-0.701031959373775
5.278	-0.701031959373775
5.279	-0.701031959373775
5.28	-0.701031959373775
5.281	-0.701031959373775
5.282	-0.701031959373775
5.283	-0.701031959373775
5.284	-0.701031959373775
5.285	-0.701031959373775
5.286	-0.701031959373775
5.287	-0.701031959373775
5.288	-0.701031959373775
5.289	-0.701031959373775
5.29	-0.701031959373775
5.291	-0.701031959373775
5.292	-0.701031959373775
5.293	-0.701031959373775
5.294	-0.701031959373775
5.295	-0.701031959373775
5.296	-0.701031959373775
5.297	-0.701031959373775
5.298	-0.701031959373775
5.299	-0.701031959373775
5.3	-0.701031959373775
5.301	-0.701031959373775
5.302	-0.701031959373775
5.303	-0.701031959373775
5.304	-0.701031959373775
5.305	-0.701031959373775
5.306	-0.701031959373775
5.307	-0.701031959373775
5.308	-0.701031959373775
5.309	-0.701031959373775
5.31	-0.701031959373775
5.311	-0.701031959373775
5.312	-0.701031959373775
5.313	-0.701031959373775
5.314	-0.701031959373775
5.315	-0.701031959373775
5.316	-0.701031959373775
5.317	-0.701031959373775
5.318	-0.701031959373775
5.319	-0.701031959373775
5.32	-0.701031959373775
5.321	-0.701031959373775
5.322	-0.701031959373775
5.323	-0.701031959373775
5.324	-0.701031959373775
5.325	-0.701031959373775
5.326	-0.701031959373775
5.327	-0.701031959373775
5.328	-0.701031959373775
5.329	-0.701031959373775
5.33	-0.701031959373775
5.331	-0.701031959373775
5.332	-0.701031959373775
5.333	-0.701031959373775
5.334	-0.701031959373775
5.335	-0.701031959373775
5.336	-0.701031959373775
5.337	-0.701031959373775
5.338	-0.701031959373775
5.339	-0.701031959373775
5.34	-0.701031959373775
5.341	-0.701031959373775
5.342	-0.701031959373775
5.343	-0.701031959373775
5.344	-0.701031959373775
5.345	-0.701031959373775
5.346	-0.701031959373775
5.347	-0.701031959373775
5.348	-0.701031959373775
5.349	-0.701031959373775
5.35	-0.701031959373775
5.351	-0.701031959373775
5.352	-0.701031959373775
5.353	-0.701031959373775
5.354	-0.701031959373775
5.355	-0.701031959373775
5.356	-0.701031959373775
5.357	-0.701031959373775
5.358	-0.701031959373775
5.359	-0.701031959373775
5.36	-0.701031959373775
5.361	-0.701031959373775
5.362	-0.701031959373775
5.363	-0.701031959373775
5.364	-0.701031959373775
5.365	-0.701031959373775
5.366	-0.701031959373775
5.367	-0.701031959373775
5.368	-0.701031959373775
5.369	-0.701031959373775
5.37	-0.701031959373775
5.371	-0.701031959373775
5.372	-0.701031959373775
5.373	-0.701031959373775
5.374	-0.701031959373775
5.375	-0.701031959373775
5.376	-0.701031959373775
5.377	-0.701031959373775
5.378	-0.701031959373775
5.379	-0.701031959373775
5.38	-0.701031959373775
5.381	-0.701031959373775
5.382	-0.701031959373775
5.383	-0.701031959373775
5.384	-0.701031959373775
5.385	-0.701031959373775
5.386	-0.701031959373775
5.387	-0.701031959373775
5.388	-0.701031959373775
5.389	-0.701031959373775
5.39	-0.701031959373775
5.391	-0.701031959373775
5.392	-0.701031959373775
5.393	-0.701031959373775
5.394	-0.701031959373775
5.395	-0.701031959373775
5.396	-0.701031959373775
5.397	-0.701031959373775
5.398	-0.701031959373775
5.399	-0.701031959373775
5.4	-0.701031959373775
5.401	-0.701031959373775
5.402	-0.701031959373775
5.403	-0.701031959373775
5.404	-0.701031959373775
5.405	-0.701031959373775
5.406	-0.701031959373775
5.407	-0.701031959373775
5.408	-0.701031959373775
5.409	-0.701031959373775
5.41	-0.701031959373775
5.411	-0.701031959373775
5.412	-0.701031959373775
5.413	-0.701031959373775
5.414	-0.701031959373775
5.415	-0.701031959373775
5.416	-0.701031959373775
5.417	-0.701031959373775
5.418	-0.701031959373775
5.419	-0.701031959373775
5.42	-0.701031959373775
5.421	-0.701031959373775
5.422	-0.701031959373775
5.423	-0.701031959373775
5.424	-0.701031959373775
5.425	-0.701031959373775
5.426	-0.701031959373775
5.427	-0.701031959373775
5.428	-0.701031959373775
5.429	-0.701031959373775
5.43	-0.701031959373775
5.431	-0.701031959373775
5.432	-0.701031959373775
5.433	-0.701031959373775
5.434	-0.701031959373775
5.435	-0.701031959373775
5.436	-0.701031959373775
5.437	-0.701031959373775
5.438	-0.701031959373775
5.439	-0.701031959373775
5.44	-0.701031959373775
5.441	-0.701031959373775
5.442	-0.701031959373775
5.443	-0.701031959373775
5.444	-0.701031959373775
5.445	-0.701031959373775
5.446	-0.701031959373775
5.447	-0.701031959373775
5.448	-0.701031959373775
5.449	-0.701031959373775
5.45	-0.701031959373775
5.451	-0.701031959373775
5.452	-0.701031959373775
5.453	-0.701031959373775
5.454	-0.701031959373775
5.455	-0.701031959373775
5.456	-0.701031959373775
5.457	-0.701031959373775
5.458	-0.701031959373775
5.459	-0.701031959373775
5.46	-0.701031959373775
5.461	-0.701031959373775
5.462	-0.701031959373775
5.463	-0.701031959373775
5.464	-0.701031959373775
5.465	-0.701031959373775
5.466	-0.701031959373775
5.467	-0.701031959373775
5.468	-0.701031959373775
5.469	-0.701031959373775
5.47	-0.701031959373775
5.471	-0.701031959373775
5.472	-0.701031959373775
5.473	-0.701031959373775
5.474	-0.701031959373775
5.475	-0.701031959373775
5.476	-0.701031959373775
5.477	-0.701031959373775
5.478	-0.701031959373775
5.479	-0.701031959373775
5.48	-0.701031959373775
5.481	-0.701031959373775
5.482	-0.701031959373775
5.483	-0.701031959373775
5.484	-0.701031959373775
5.485	-0.701031959373775
5.486	-0.701031959373775
5.487	-0.701031959373775
5.488	-0.701031959373775
5.489	-0.701031959373775
5.49	-0.701031959373775
5.491	-0.701031959373775
5.492	-0.701031959373775
5.493	-0.701031959373775
5.494	-0.701031959373775
5.495	-0.701031959373775
5.496	-0.701031959373775
5.497	-0.701031959373775
5.498	-0.701031959373775
5.499	-0.701031959373775
5.5	-0.701031959373775
5.501	-0.701031959373775
5.502	-0.701031959373775
5.503	-0.701031959373775
5.504	-0.701031959373775
5.505	-0.701031959373775
5.506	-0.701031959373775
5.507	-0.701031959373775
5.508	-0.701031959373775
5.509	-0.701031959373775
5.51	-0.701031959373775
5.511	-0.701031959373775
5.512	-0.701031959373775
5.513	-0.701031959373775
5.514	-0.701031959373775
5.515	-0.701031959373775
5.516	-0.701031959373775
5.517	-0.701031959373775
5.518	-0.701031959373775
5.519	-0.701031959373775
5.52	-0.701031959373775
5.521	-0.701031959373775
5.522	-0.701031959373775
5.523	-0.701031959373775
5.524	-0.701031959373775
5.525	-0.701031959373775
5.526	-0.701031959373775
5.527	-0.701031959373775
5.528	-0.701031959373775
5.529	-0.701031959373775
5.53	-0.701031959373775
5.531	-0.701031959373775
5.532	-0.701031959373775
5.533	-0.701031959373775
5.534	-0.701031959373775
5.535	-0.701031959373775
5.536	-0.701031959373775
5.537	-0.701031959373775
5.538	-0.701031959373775
5.539	-0.701031959373775
5.54	-0.701031959373775
5.541	-0.701031959373775
5.542	-0.701031959373775
5.543	-0.701031959373775
5.544	-0.701031959373775
5.545	-0.701031959373775
5.546	-0.701031959373775
5.547	-0.701031959373775
5.548	-0.701031959373775
5.549	-0.701031959373775
5.55	-0.701031959373775
5.551	-0.701031959373775
5.552	-0.701031959373775
5.553	-0.701031959373775
5.554	-0.701031959373775
5.555	-0.701031959373775
5.556	-0.701031959373775
5.557	-0.701031959373775
5.558	-0.701031959373775
5.559	-0.701031959373775
5.56	-0.701031959373775
5.561	-0.701031959373775
5.562	-0.701031959373775
5.563	-0.701031959373775
5.564	-0.701031959373775
5.565	-0.701031959373775
5.566	-0.701031959373775
5.567	-0.701031959373775
5.568	-0.701031959373775
5.569	-0.701031959373775
5.57	-0.701031959373775
5.571	-0.701031959373775
5.572	-0.701031959373775
5.573	-0.701031959373775
5.574	-0.701031959373775
5.575	-0.701031959373775
5.576	-0.701031959373775
5.577	-0.701031959373775
5.578	-0.701031959373775
5.579	-0.701031959373775
5.58	-0.701031959373775
5.581	-0.701031959373775
5.582	-0.701031959373775
5.583	-0.701031959373775
5.584	-0.701031959373775
5.585	-0.701031959373775
5.586	-0.701031959373775
5.587	-0.701031959373775
5.588	-0.701031959373775
5.589	-0.701031959373775
5.59	-0.701031959373775
5.591	-0.701031959373775
5.592	-0.701031959373775
5.593	-0.701031959373775
5.594	-0.701031959373775
5.595	-0.701031959373775
5.596	-0.701031959373775
5.597	-0.701031959373775
5.598	-0.701031959373775
5.599	-0.701031959373775
5.6	-0.701031959373775
5.601	-0.701031959373775
5.602	-0.701031959373775
5.603	-0.701031959373775
5.604	-0.701031959373775
5.605	-0.701031959373775
5.606	-0.701031959373775
5.607	-0.701031959373775
5.608	-0.701031959373775
5.609	-0.701031959373775
5.61	-0.701031959373775
5.611	-0.701031959373775
5.612	-0.701031959373775
5.613	-0.701031959373775
5.614	-0.701031959373775
5.615	-0.701031959373775
5.616	-0.701031959373775
5.617	-0.701031959373775
5.618	-0.701031959373775
5.619	-0.701031959373775
5.62	-0.701031959373775
5.621	-0.701031959373775
5.622	-0.701031959373775
5.623	-0.701031959373775
5.624	-0.701031959373775
5.625	-0.701031959373775
5.626	-0.701031959373775
5.627	-0.701031959373775
5.628	-0.701031959373775
5.629	-0.701031959373775
5.63	-0.701031959373775
5.631	-0.701031959373775
5.632	-0.701031959373775
5.633	-0.701031959373775
5.634	-0.701031959373775
5.635	-0.701031959373775
5.636	-0.701031959373775
5.637	-0.701031959373775
5.638	-0.701031959373775
5.639	-0.701031959373775
5.64	-0.701031959373775
5.641	-0.701031959373775
5.642	-0.701031959373775
5.643	-0.701031959373775
5.644	-0.701031959373775
5.645	-0.701031959373775
5.646	-0.701031959373775
5.647	-0.701031959373775
5.648	-0.701031959373775
5.649	-0.701031959373775
5.65	-0.701031959373775
5.651	-0.701031959373775
5.652	-0.701031959373775
5.653	-0.701031959373775
5.654	-0.701031959373775
5.655	-0.701031959373775
5.656	-0.701031959373775
5.657	-0.701031959373775
5.658	-0.701031959373775
5.659	-0.701031959373775
5.66	-0.701031959373775
5.661	-0.701031959373775
5.662	-0.701031959373775
5.663	-0.701031959373775
5.664	-0.701031959373775
5.665	-0.701031959373775
5.666	-0.701031959373775
5.667	-0.701031959373775
5.668	-0.701031959373775
5.669	-0.701031959373775
5.67	-0.701031959373775
5.671	-0.701031959373775
5.672	-0.701031959373775
5.673	-0.701031959373775
5.674	-0.701031959373775
5.675	-0.701031959373775
5.676	-0.701031959373775
5.677	-0.701031959373775
5.678	-0.701031959373775
5.679	-0.701031959373775
5.68	-0.701031959373775
5.681	-0.701031959373775
5.682	-0.701031959373775
5.683	-0.701031959373775
5.684	-0.701031959373775
5.685	-0.701031959373775
5.686	-0.701031959373775
5.687	-0.701031959373775
5.688	-0.701031959373775
5.689	-0.701031959373775
5.69	-0.701031959373775
5.691	-0.701031959373775
5.692	-0.701031959373775
5.693	-0.701031959373775
5.694	-0.701031959373775
5.695	-0.701031959373775
5.696	-0.701031959373775
5.697	-0.701031959373775
5.698	-0.701031959373775
5.699	-0.701031959373775
5.7	-0.701031959373775
5.701	-0.701031959373775
5.702	-0.701031959373775
5.703	-0.701031959373775
5.704	-0.701031959373775
5.705	-0.701031959373775
5.706	-0.701031959373775
5.707	-0.701031959373775
5.708	-0.701031959373775
5.709	-0.701031959373775
5.71	-0.701031959373775
5.711	-0.701031959373775
5.712	-0.701031959373775
5.713	-0.701031959373775
5.714	-0.701031959373775
5.715	-0.701031959373775
5.716	-0.701031959373775
5.717	-0.701031959373775
5.718	-0.701031959373775
5.719	-0.701031959373775
5.72	-0.701031959373775
5.721	-0.701031959373775
5.722	-0.701031959373775
5.723	-0.701031959373775
5.724	-0.701031959373775
5.725	-0.701031959373775
5.726	-0.701031959373775
5.727	-0.701031959373775
5.728	-0.701031959373775
5.729	-0.701031959373775
5.73	-0.701031959373775
5.731	-0.701031959373775
5.732	-0.701031959373775
5.733	-0.701031959373775
5.734	-0.701031959373775
5.735	-0.701031959373775
5.736	-0.701031959373775
5.737	-0.701031959373775
5.738	-0.701031959373775
5.739	-0.701031959373775
5.74	-0.701031959373775
5.741	-0.701031959373775
5.742	-0.701031959373775
5.743	-0.701031959373775
5.744	-0.701031959373775
5.745	-0.701031959373775
5.746	-0.701031959373775
5.747	-0.701031959373775
5.748	-0.701031959373775
5.749	-0.701031959373775
5.75	-0.701031959373775
5.751	-0.701031959373775
5.752	-0.701031959373775
5.753	-0.701031959373775
5.754	-0.701031959373775
5.755	-0.701031959373775
5.756	-0.701031959373775
5.757	-0.701031959373775
5.758	-0.701031959373775
5.759	-0.701031959373775
5.76	-0.701031959373775
5.761	-0.701031959373775
5.762	-0.701031959373775
5.763	-0.701031959373775
5.764	-0.701031959373775
5.765	-0.701031959373775
5.766	-0.701031959373775
5.767	-0.701031959373775
5.768	-0.701031959373775
5.769	-0.701031959373775
5.77	-0.701031959373775
5.771	-0.701031959373775
5.772	-0.701031959373775
5.773	-0.701031959373775
5.774	-0.701031959373775
5.775	-0.701031959373775
5.776	-0.701031959373775
5.777	-0.701031959373775
5.778	-0.701031959373775
5.779	-0.701031959373775
5.78	-0.701031959373775
5.781	-0.701031959373775
5.782	-0.701031959373775
5.783	-0.701031959373775
5.784	-0.701031959373775
5.785	-0.701031959373775
5.786	-0.701031959373775
5.787	-0.701031959373775
5.788	-0.701031959373775
5.789	-0.701031959373775
5.79	-0.701031959373775
5.791	-0.701031959373775
5.792	-0.701031959373775
5.793	-0.701031959373775
5.794	-0.701031959373775
5.795	-0.701031959373775
5.796	-0.701031959373775
5.797	-0.701031959373775
5.798	-0.701031959373775
5.799	-0.701031959373775
5.8	-0.701031959373775
5.801	-0.701031959373775
5.802	-0.701031959373775
5.803	-0.701031959373775
5.804	-0.701031959373775
5.805	-0.701031959373775
5.806	-0.701031959373775
5.807	-0.701031959373775
5.808	-0.701031959373775
5.809	-0.701031959373775
5.81	-0.701031959373775
5.811	-0.701031959373775
5.812	-0.701031959373775
5.813	-0.701031959373775
5.814	-0.701031959373775
5.815	-0.701031959373775
5.816	-0.701031959373775
5.817	-0.701031959373775
5.818	-0.701031959373775
5.819	-0.701031959373775
5.82	-0.701031959373775
5.821	-0.701031959373775
5.822	-0.701031959373775
5.823	-0.701031959373775
5.824	-0.701031959373775
5.825	-0.701031959373775
5.826	-0.701031959373775
5.827	-0.701031959373775
5.828	-0.701031959373775
5.829	-0.701031959373775
5.83	-0.701031959373775
5.831	-0.701031959373775
5.832	-0.701031959373775
5.833	-0.701031959373775
5.834	-0.701031959373775
5.835	-0.701031959373775
5.836	-0.701031959373775
5.837	-0.701031959373775
5.838	-0.701031959373775
5.839	-0.701031959373775
5.84	-0.701031959373775
5.841	-0.701031959373775
5.842	-0.701031959373775
5.843	-0.701031959373775
5.844	-0.701031959373775
5.845	-0.701031959373775
5.846	-0.701031959373775
5.847	-0.701031959373775
5.848	-0.701031959373775
5.849	-0.701031959373775
5.85	-0.701031959373775
5.851	-0.701031959373775
5.852	-0.701031959373775
5.853	-0.701031959373775
5.854	-0.701031959373775
5.855	-0.701031959373775
5.856	-0.701031959373775
5.857	-0.701031959373775
5.858	-0.701031959373775
5.859	-0.701031959373775
5.86	-0.701031959373775
5.861	-0.701031959373775
5.862	-0.701031959373775
5.863	-0.701031959373775
5.864	-0.701031959373775
5.865	-0.701031959373775
5.866	-0.701031959373775
5.867	-0.701031959373775
5.868	-0.701031959373775
5.869	-0.701031959373775
5.87	-0.701031959373775
5.871	-0.701031959373775
5.872	-0.701031959373775
5.873	-0.701031959373775
5.874	-0.701031959373775
5.875	-0.701031959373775
5.876	-0.701031959373775
5.877	-0.701031959373775
5.878	-0.701031959373775
5.879	-0.701031959373775
5.88	-0.701031959373775
5.881	-0.701031959373775
5.882	-0.701031959373775
5.883	-0.701031959373775
5.884	-0.701031959373775
5.885	-0.701031959373775
5.886	-0.701031959373775
5.887	-0.701031959373775
5.888	-0.701031959373775
5.889	-0.701031959373775
5.89	-0.701031959373775
5.891	-0.701031959373775
5.892	-0.701031959373775
5.893	-0.701031959373775
5.894	-0.701031959373775
5.895	-0.701031959373775
5.896	-0.701031959373775
5.897	-0.701031959373775
5.898	-0.701031959373775
5.899	-0.701031959373775
5.9	-0.701031959373775
5.901	-0.701031959373775
5.902	-0.701031959373775
5.903	-0.701031959373775
5.904	-0.701031959373775
5.905	-0.701031959373775
5.906	-0.701031959373775
5.907	-0.701031959373775
5.908	-0.701031959373775
5.909	-0.701031959373775
5.91	-0.701031959373775
5.911	-0.701031959373775
5.912	-0.701031959373775
5.913	-0.701031959373775
5.914	-0.701031959373775
5.915	-0.701031959373775
5.916	-0.701031959373775
5.917	-0.701031959373775
5.918	-0.701031959373775
5.919	-0.701031959373775
5.92	-0.701031959373775
5.921	-0.701031959373775
5.922	-0.701031959373775
5.923	-0.701031959373775
5.924	-0.701031959373775
5.925	-0.701031959373775
5.926	-0.701031959373775
5.927	-0.701031959373775
5.928	-0.701031959373775
5.929	-0.701031959373775
5.93	-0.701031959373775
5.931	-0.701031959373775
5.932	-0.701031959373775
5.933	-0.701031959373775
5.934	-0.701031959373775
5.935	-0.701031959373775
5.936	-0.701031959373775
5.937	-0.701031959373775
5.938	-0.701031959373775
5.939	-0.701031959373775
5.94	-0.701031959373775
5.941	-0.701031959373775
5.942	-0.701031959373775
5.943	-0.701031959373775
5.944	-0.701031959373775
5.945	-0.701031959373775
5.946	-0.701031959373775
5.947	-0.701031959373775
5.948	-0.701031959373775
5.949	-0.701031959373775
5.95	-0.701031959373775
5.951	-0.701031959373775
5.952	-0.701031959373775
5.953	-0.701031959373775
5.954	-0.701031959373775
5.955	-0.701031959373775
5.956	-0.701031959373775
5.957	-0.701031959373775
5.958	-0.701031959373775
5.959	-0.701031959373775
5.96	-0.701031959373775
5.961	-0.701031959373775
5.962	-0.701031959373775
5.963	-0.701031959373775
5.964	-0.701031959373775
5.965	-0.701031959373775
5.966	-0.701031959373775
5.967	-0.701031959373775
5.968	-0.701031959373775
5.969	-0.701031959373775
5.97	-0.701031959373775
5.971	-0.701031959373775
5.972	-0.701031959373775
5.973	-0.701031959373775
5.974	-0.701031959373775
5.975	-0.701031959373775
5.976	-0.701031959373775
5.977	-0.701031959373775
5.978	-0.701031959373775
5.979	-0.701031959373775
5.98	-0.701031959373775
5.981	-0.701031959373775
5.982	-0.701031959373775
5.983	-0.701031959373775
5.984	-0.701031959373775
5.985	-0.701031959373775
5.986	-0.701031959373775
5.987	-0.701031959373775
5.988	-0.701031959373775
5.989	-0.701031959373775
5.99	-0.701031959373775
5.991	-0.701031959373775
5.992	-0.701031959373775
5.993	-0.701031959373775
5.994	-0.701031959373775
5.995	-0.701031959373775
5.996	-0.701031959373775
5.997	-0.701031959373775
5.998	-0.701031959373775
5.999	-0.701031959373775
6	-0.701031959373775
6.001	-0.701031959373775
6.002	-0.701031959373775
6.003	-0.701031959373775
6.004	-0.701031959373775
6.005	-0.701031959373775
6.006	-0.701031959373775
6.007	-0.701031959373775
6.008	-0.701031959373775
6.009	-0.701031959373775
6.01	-0.701031959373775
6.011	-0.701031959373775
6.012	-0.701031959373775
6.013	-0.701031959373775
6.014	-0.701031959373775
6.015	-0.701031959373775
6.016	-0.701031959373775
6.017	-0.701031959373775
6.018	-0.701031959373775
6.019	-0.701031959373775
6.02	-0.701031959373775
6.021	-0.701031959373775
6.022	-0.701031959373775
6.023	-0.701031959373775
6.024	-0.701031959373775
6.025	-0.701031959373775
6.026	-0.701031959373775
6.027	-0.701031959373775
6.028	-0.701031959373775
6.029	-0.701031959373775
6.03	-0.701031959373775
6.031	-0.701031959373775
6.032	-0.701031959373775
6.033	-0.701031959373775
6.034	-0.701031959373775
6.035	-0.701031959373775
6.036	-0.701031959373775
6.037	-0.701031959373775
6.038	-0.701031959373775
6.039	-0.701031959373775
6.04	-0.701031959373775
6.041	-0.701031959373775
6.042	-0.701031959373775
6.043	-0.701031959373775
6.044	-0.701031959373775
6.045	-0.701031959373775
6.046	-0.701031959373775
6.047	-0.701031959373775
6.048	-0.701031959373775
6.049	-0.701031959373775
6.05	-0.701031959373775
6.051	-0.701031959373775
6.052	-0.701031959373775
6.053	-0.701031959373775
6.054	-0.701031959373775
6.055	-0.701031959373775
6.056	-0.701031959373775
6.057	-0.701031959373775
6.058	-0.701031959373775
6.059	-0.701031959373775
6.06	-0.701031959373775
6.061	-0.701031959373775
6.062	-0.701031959373775
6.063	-0.701031959373775
6.064	-0.701031959373775
6.065	-0.701031959373775
6.066	-0.701031959373775
6.067	-0.701031959373775
6.068	-0.701031959373775
6.069	-0.701031959373775
6.07	-0.701031959373775
6.071	-0.701031959373775
6.072	-0.701031959373775
6.073	-0.701031959373775
6.074	-0.701031959373775
6.075	-0.701031959373775
6.076	-0.701031959373775
6.077	-0.701031959373775
6.078	-0.701031959373775
6.079	-0.701031959373775
6.08	-0.701031959373775
6.081	-0.701031959373775
6.082	-0.701031959373775
6.083	-0.701031959373775
6.084	-0.701031959373775
6.085	-0.701031959373775
6.086	-0.701031959373775
6.087	-0.701031959373775
6.088	-0.701031959373775
6.089	-0.701031959373775
6.09	-0.701031959373775
6.091	-0.701031959373775
6.092	-0.701031959373775
6.093	-0.701031959373775
6.094	-0.701031959373775
6.095	-0.701031959373775
6.096	-0.701031959373775
6.097	-0.701031959373775
6.098	-0.701031959373775
6.099	-0.701031959373775
6.1	-0.701031959373775
6.101	-0.701031959373775
6.102	-0.701031959373775
6.103	-0.701031959373775
6.104	-0.701031959373775
6.105	-0.701031959373775
6.106	-0.701031959373775
6.107	-0.701031959373775
6.108	-0.701031959373775
6.109	-0.701031959373775
6.11	-0.701031959373775
6.111	-0.701031959373775
6.112	-0.701031959373775
6.113	-0.701031959373775
6.114	-0.701031959373775
6.115	-0.701031959373775
6.116	-0.701031959373775
6.117	-0.701031959373775
6.118	-0.701031959373775
6.119	-0.701031959373775
6.12	-0.701031959373775
6.121	-0.701031959373775
6.122	-0.701031959373775
6.123	-0.701031959373775
6.124	-0.701031959373775
6.125	-0.701031959373775
6.126	-0.701031959373775
6.127	-0.701031959373775
6.128	-0.701031959373775
6.129	-0.701031959373775
6.13	-0.701031959373775
6.131	-0.701031959373775
6.132	-0.701031959373775
6.133	-0.701031959373775
6.134	-0.701031959373775
6.135	-0.701031959373775
6.136	-0.701031959373775
6.137	-0.701031959373775
6.138	-0.701031959373775
6.139	-0.701031959373775
6.14	-0.701031959373775
6.141	-0.701031959373775
6.142	-0.701031959373775
6.143	-0.701031959373775
6.144	-0.701031959373775
6.145	-0.701031959373775
6.146	-0.701031959373775
6.147	-0.701031959373775
6.148	-0.701031959373775
6.149	-0.701031959373775
6.15	-0.701031959373775
6.151	-0.701031959373775
6.152	-0.701031959373775
6.153	-0.701031959373775
6.154	-0.701031959373775
6.155	-0.701031959373775
6.156	-0.701031959373775
6.157	-0.701031959373775
6.158	-0.701031959373775
6.159	-0.701031959373775
6.16	-0.701031959373775
6.161	-0.701031959373775
6.162	-0.701031959373775
6.163	-0.701031959373775
6.164	-0.701031959373775
6.165	-0.701031959373775
6.166	-0.701031959373775
6.167	-0.701031959373775
6.168	-0.701031959373775
6.169	-0.701031959373775
6.17	-0.701031959373775
6.171	-0.701031959373775
6.172	-0.701031959373775
6.173	-0.701031959373775
6.174	-0.701031959373775
6.175	-0.701031959373775
6.176	-0.701031959373775
6.177	-0.701031959373775
6.178	-0.701031959373775
6.179	-0.701031959373775
6.18	-0.701031959373775
6.181	-0.701031959373775
6.182	-0.701031959373775
6.183	-0.701031959373775
6.184	-0.701031959373775
6.185	-0.701031959373775
6.186	-0.701031959373775
6.187	-0.701031959373775
6.188	-0.701031959373775
6.189	-0.701031959373775
6.19	-0.701031959373775
6.191	-0.701031959373775
6.192	-0.701031959373775
6.193	-0.701031959373775
6.194	-0.701031959373775
6.195	-0.701031959373775
6.196	-0.701031959373775
6.197	-0.701031959373775
6.198	-0.701031959373775
6.199	-0.701031959373775
6.2	-0.701031959373775
6.201	-0.701031959373775
6.202	-0.701031959373775
6.203	-0.701031959373775
6.204	-0.701031959373775
6.205	-0.701031959373775
6.206	-0.701031959373775
6.207	-0.701031959373775
6.208	-0.701031959373775
6.209	-0.701031959373775
6.21	-0.701031959373775
6.211	-0.701031959373775
6.212	-0.701031959373775
6.213	-0.701031959373775
6.214	-0.701031959373775
6.215	-0.701031959373775
6.216	-0.701031959373775
6.217	-0.701031959373775
6.218	-0.701031959373775
6.219	-0.701031959373775
6.22	-0.701031959373775
6.221	-0.701031959373775
6.222	-0.701031959373775
6.223	-0.701031959373775
6.224	-0.701031959373775
6.225	-0.701031959373775
6.226	-0.701031959373775
6.227	-0.701031959373775
6.228	-0.701031959373775
6.229	-0.701031959373775
6.23	-0.701031959373775
6.231	-0.701031959373775
6.232	-0.701031959373775
6.233	-0.701031959373775
6.234	-0.701031959373775
6.235	-0.701031959373775
6.236	-0.701031959373775
6.237	-0.701031959373775
6.238	-0.701031959373775
6.239	-0.701031959373775
6.24	-0.701031959373775
6.241	-0.701031959373775
6.242	-0.701031959373775
6.243	-0.701031959373775
6.244	-0.701031959373775
6.245	-0.701031959373775
6.246	-0.701031959373775
6.247	-0.701031959373775
6.248	-0.701031959373775
6.249	-0.701031959373775
6.25	-0.701031959373775
6.251	-0.701031959373775
6.252	-0.701031959373775
6.253	-0.701031959373775
6.254	-0.701031959373775
6.255	-0.701031959373775
6.256	-0.701031959373775
6.257	-0.701031959373775
6.258	-0.701031959373775
6.259	-0.701031959373775
6.26	-0.701031959373775
6.261	-0.701031959373775
6.262	-0.701031959373775
6.263	-0.701031959373775
6.264	-0.701031959373775
6.265	-0.701031959373775
6.266	-0.701031959373775
6.267	-0.701031959373775
6.268	-0.701031959373775
6.269	-0.701031959373775
6.27	-0.701031959373775
6.271	-0.701031959373775
6.272	-0.701031959373775
6.273	-0.701031959373775
6.274	-0.701031959373775
6.275	-0.701031959373775
6.276	-0.701031959373775
6.277	-0.701031959373775
6.278	-0.701031959373775
6.279	-0.701031959373775
6.28	-0.701031959373775
6.281	-0.701031959373775
6.282	-0.701031959373775
6.283	-0.701031959373775
6.284	-0.701031959373775
6.285	-0.701031959373775
6.286	-0.701031959373775
6.287	-0.701031959373775
6.288	-0.701031959373775
6.289	-0.701031959373775
6.29	-0.701031959373775
6.291	-0.701031959373775
6.292	-0.701031959373775
6.293	-0.701031959373775
6.294	-0.701031959373775
6.295	-0.701031959373775
6.296	-0.701031959373775
6.297	-0.701031959373775
6.298	-0.701031959373775
6.299	-0.701031959373775
6.3	-0.701031959373775
6.301	-0.701031959373775
6.302	-0.701031959373775
6.303	-0.701031959373775
6.304	-0.701031959373775
6.305	-0.701031959373775
6.306	-0.701031959373775
6.307	-0.701031959373775
6.308	-0.701031959373775
6.309	-0.701031959373775
6.31	-0.701031959373775
6.311	-0.701031959373775
6.312	-0.701031959373775
6.313	-0.701031959373775
6.314	-0.701031959373775
6.315	-0.701031959373775
6.316	-0.701031959373775
6.317	-0.701031959373775
6.318	-0.701031959373775
6.319	-0.701031959373775
6.32	-0.701031959373775
6.321	-0.701031959373775
6.322	-0.701031959373775
6.323	-0.701031959373775
6.324	-0.701031959373775
6.325	-0.701031959373775
6.326	-0.701031959373775
6.327	-0.701031959373775
6.328	-0.701031959373775
6.329	-0.701031959373775
6.33	-0.701031959373775
6.331	-0.701031959373775
6.332	-0.701031959373775
6.333	-0.701031959373775
6.334	-0.701031959373775
6.335	-0.701031959373775
6.336	-0.701031959373775
6.337	-0.701031959373775
6.338	-0.701031959373775
6.339	-0.701031959373775
6.34	-0.701031959373775
6.341	-0.701031959373775
6.342	-0.701031959373775
6.343	-0.701031959373775
6.344	-0.701031959373775
6.345	-0.701031959373775
6.346	-0.701031959373775
6.347	-0.701031959373775
6.348	-0.701031959373775
6.349	-0.701031959373775
6.35	-0.701031959373775
6.351	-0.701031959373775
6.352	-0.701031959373775
6.353	-0.701031959373775
6.354	-0.701031959373775
6.355	-0.701031959373775
6.356	-0.701031959373775
6.357	-0.701031959373775
6.358	-0.701031959373775
6.359	-0.701031959373775
6.36	-0.701031959373775
6.361	-0.701031959373775
6.362	-0.701031959373775
6.363	-0.701031959373775
6.364	-0.701031959373775
6.365	-0.701031959373775
6.366	-0.701031959373775
6.367	-0.701031959373775
6.368	-0.701031959373775
6.369	-0.701031959373775
6.37	-0.701031959373775
6.371	-0.701031959373775
6.372	-0.701031959373775
6.373	-0.701031959373775
6.374	-0.701031959373775
6.375	-0.701031959373775
6.376	-0.701031959373775
6.377	-0.701031959373775
6.378	-0.701031959373775
6.379	-0.701031959373775
6.38	-0.701031959373775
6.381	-0.701031959373775
6.382	-0.701031959373775
6.383	-0.701031959373775
6.384	-0.701031959373775
6.385	-0.701031959373775
6.386	-0.701031959373775
6.387	-0.701031959373775
6.388	-0.701031959373775
6.389	-0.701031959373775
6.39	-0.701031959373775
6.391	-0.701031959373775
6.392	-0.701031959373775
6.393	-0.701031959373775
6.394	-0.701031959373775
6.395	-0.701031959373775
6.396	-0.701031959373775
6.397	-0.701031959373775
6.398	-0.701031959373775
6.399	-0.701031959373775
6.4	-0.701031959373775
6.401	-0.701031959373775
6.402	-0.701031959373775
6.403	-0.701031959373775
6.404	-0.701031959373775
6.405	-0.701031959373775
6.406	-0.701031959373775
6.407	-0.701031959373775
6.408	-0.701031959373775
6.409	-0.701031959373775
6.41	-0.701031959373775
6.411	-0.701031959373775
6.412	-0.701031959373775
6.413	-0.701031959373775
6.414	-0.701031959373775
6.415	-0.701031959373775
6.416	-0.701031959373775
6.417	-0.701031959373775
6.418	-0.701031959373775
6.419	-0.701031959373775
6.42	-0.701031959373775
6.421	-0.701031959373775
6.422	-0.701031959373775
6.423	-0.701031959373775
6.424	-0.701031959373775
6.425	-0.701031959373775
6.426	-0.701031959373775
6.427	-0.701031959373775
6.428	-0.701031959373775
6.429	-0.701031959373775
6.43	-0.701031959373775
6.431	-0.701031959373775
6.432	-0.701031959373775
6.433	-0.701031959373775
6.434	-0.701031959373775
6.435	-0.701031959373775
6.436	-0.701031959373775
6.437	-0.701031959373775
6.438	-0.701031959373775
6.439	-0.701031959373775
6.44	-0.701031959373775
6.441	-0.701031959373775
6.442	-0.701031959373775
6.443	-0.701031959373775
6.444	-0.701031959373775
6.445	-0.701031959373775
6.446	-0.701031959373775
6.447	-0.701031959373775
6.448	-0.701031959373775
6.449	-0.701031959373775
6.45	-0.701031959373775
6.451	-0.701031959373775
6.452	-0.701031959373775
6.453	-0.701031959373775
6.454	-0.701031959373775
6.455	-0.701031959373775
6.456	-0.701031959373775
6.457	-0.701031959373775
6.458	-0.701031959373775
6.459	-0.701031959373775
6.46	-0.701031959373775
6.461	-0.701031959373775
6.462	-0.701031959373775
6.463	-0.701031959373775
6.464	-0.701031959373775
6.465	-0.701031959373775
6.466	-0.701031959373775
6.467	-0.701031959373775
6.468	-0.701031959373775
6.469	-0.701031959373775
6.47	-0.701031959373775
6.471	-0.701031959373775
6.472	-0.701031959373775
6.473	-0.701031959373775
6.474	-0.701031959373775
6.475	-0.701031959373775
6.476	-0.701031959373775
6.477	-0.701031959373775
6.478	-0.701031959373775
6.479	-0.701031959373775
6.48	-0.701031959373775
6.481	-0.701031959373775
6.482	-0.701031959373775
6.483	-0.701031959373775
6.484	-0.701031959373775
6.485	-0.701031959373775
6.486	-0.701031959373775
6.487	-0.701031959373775
6.488	-0.701031959373775
6.489	-0.701031959373775
6.49	-0.701031959373775
6.491	-0.701031959373775
6.492	-0.701031959373775
6.493	-0.701031959373775
6.494	-0.701031959373775
6.495	-0.701031959373775
6.496	-0.701031959373775
6.497	-0.701031959373775
6.498	-0.701031959373775
6.499	-0.701031959373775
6.5	-0.701031959373775
6.501	-0.701031959373775
6.502	-0.701031959373775
6.503	-0.701031959373775
6.504	-0.701031959373775
6.505	-0.701031959373775
6.506	-0.701031959373775
6.507	-0.701031959373775
6.508	-0.701031959373775
6.509	-0.701031959373775
6.51	-0.701031959373775
6.511	-0.701031959373775
6.512	-0.701031959373775
6.513	-0.701031959373775
6.514	-0.701031959373775
6.515	-0.701031959373775
6.516	-0.701031959373775
6.517	-0.701031959373775
6.518	-0.701031959373775
6.519	-0.701031959373775
6.52	-0.701031959373775
6.521	-0.701031959373775
6.522	-0.701031959373775
6.523	-0.701031959373775
6.524	-0.701031959373775
6.525	-0.701031959373775
6.526	-0.701031959373775
6.527	-0.701031959373775
6.528	-0.701031959373775
6.529	-0.701031959373775
6.53	-0.701031959373775
6.531	-0.701031959373775
6.532	-0.701031959373775
6.533	-0.701031959373775
6.534	-0.701031959373775
6.535	-0.701031959373775
6.536	-0.701031959373775
6.537	-0.701031959373775
6.538	-0.701031959373775
6.539	-0.701031959373775
6.54	-0.701031959373775
6.541	-0.701031959373775
6.542	-0.701031959373775
6.543	-0.701031959373775
6.544	-0.701031959373775
6.545	-0.701031959373775
6.546	-0.701031959373775
6.547	-0.701031959373775
6.548	-0.701031959373775
6.549	-0.701031959373775
6.55	-0.701031959373775
6.551	-0.701031959373775
6.552	-0.701031959373775
6.553	-0.701031959373775
6.554	-0.701031959373775
6.555	-0.701031959373775
6.556	-0.701031959373775
6.557	-0.701031959373775
6.558	-0.701031959373775
6.559	-0.701031959373775
6.56	-0.701031959373775
6.561	-0.701031959373775
6.562	-0.701031959373775
6.563	-0.701031959373775
6.564	-0.701031959373775
6.565	-0.701031959373775
6.566	-0.701031959373775
6.567	-0.701031959373775
6.568	-0.701031959373775
6.569	-0.701031959373775
6.57	-0.701031959373775
6.571	-0.701031959373775
6.572	-0.701031959373775
6.573	-0.701031959373775
6.574	-0.701031959373775
6.575	-0.701031959373775
6.576	-0.701031959373775
6.577	-0.701031959373775
6.578	-0.701031959373775
6.579	-0.701031959373775
6.58	-0.701031959373775
6.581	-0.701031959373775
6.582	-0.701031959373775
6.583	-0.701031959373775
6.584	-0.701031959373775
6.585	-0.701031959373775
6.586	-0.701031959373775
6.587	-0.701031959373775
6.588	-0.701031959373775
6.589	-0.701031959373775
6.59	-0.701031959373775
6.591	-0.701031959373775
6.592	-0.701031959373775
6.593	-0.701031959373775
6.594	-0.701031959373775
6.595	-0.701031959373775
6.596	-0.701031959373775
6.597	-0.701031959373775
6.598	-0.701031959373775
6.599	-0.701031959373775
6.6	-0.701031959373775
6.601	-0.701031959373775
6.602	-0.701031959373775
6.603	-0.701031959373775
6.604	-0.701031959373775
6.605	-0.701031959373775
6.606	-0.701031959373775
6.607	-0.701031959373775
6.608	-0.701031959373775
6.609	-0.701031959373775
6.61	-0.701031959373775
6.611	-0.701031959373775
6.612	-0.701031959373775
6.613	-0.701031959373775
6.614	-0.701031959373775
6.615	-0.701031959373775
6.616	-0.701031959373775
6.617	-0.701031959373775
6.618	-0.701031959373775
6.619	-0.701031959373775
6.62	-0.701031959373775
6.621	-0.701031959373775
6.622	-0.701031959373775
6.623	-0.701031959373775
6.624	-0.701031959373775
6.625	-0.701031959373775
6.626	-0.701031959373775
6.627	-0.701031959373775
6.628	-0.701031959373775
6.629	-0.701031959373775
6.63	-0.701031959373775
6.631	-0.701031959373775
6.632	-0.701031959373775
6.633	-0.701031959373775
6.634	-0.701031959373775
6.635	-0.701031959373775
6.636	-0.701031959373775
6.637	-0.701031959373775
6.638	-0.701031959373775
6.639	-0.701031959373775
6.64	-0.701031959373775
6.641	-0.701031959373775
6.642	-0.701031959373775
6.643	-0.701031959373775
6.644	-0.701031959373775
6.645	-0.701031959373775
6.646	-0.701031959373775
6.647	-0.701031959373775
6.648	-0.701031959373775
6.649	-0.701031959373775
6.65	-0.701031959373775
6.651	-0.701031959373775
6.652	-0.701031959373775
6.653	-0.701031959373775
6.654	-0.701031959373775
6.655	-0.701031959373775
6.656	-0.701031959373775
6.657	-0.701031959373775
6.658	-0.701031959373775
6.659	-0.701031959373775
6.66	-0.701031959373775
6.661	-0.701031959373775
6.662	-0.701031959373775
6.663	-0.701031959373775
6.664	-0.701031959373775
6.665	-0.701031959373775
6.666	-0.701031959373775
6.667	-0.701031959373775
6.668	-0.701031959373775
6.669	-0.701031959373775
6.67	-0.701031959373775
6.671	-0.701031959373775
6.672	-0.701031959373775
6.673	-0.701031959373775
6.674	-0.701031959373775
6.675	-0.701031959373775
6.676	-0.701031959373775
6.677	-0.701031959373775
6.678	-0.701031959373775
6.679	-0.701031959373775
6.68	-0.701031959373775
6.681	-0.701031959373775
6.682	-0.701031959373775
6.683	-0.701031959373775
6.684	-0.701031959373775
6.685	-0.701031959373775
6.686	-0.701031959373775
6.687	-0.701031959373775
6.688	-0.701031959373775
6.689	-0.701031959373775
6.69	-0.701031959373775
6.691	-0.701031959373775
6.692	-0.701031959373775
6.693	-0.701031959373775
6.694	-0.701031959373775
6.695	-0.701031959373775
6.696	-0.701031959373775
6.697	-0.701031959373775
6.698	-0.701031959373775
6.699	-0.701031959373775
6.7	-0.701031959373775
6.701	-0.701031959373775
6.702	-0.701031959373775
6.703	-0.701031959373775
6.704	-0.701031959373775
6.705	-0.701031959373775
6.706	-0.701031959373775
6.707	-0.701031959373775
6.708	-0.701031959373775
6.709	-0.701031959373775
6.71	-0.701031959373775
6.711	-0.701031959373775
6.712	-0.701031959373775
6.713	-0.701031959373775
6.714	-0.701031959373775
6.715	-0.701031959373775
6.716	-0.701031959373775
6.717	-0.701031959373775
6.718	-0.701031959373775
6.719	-0.701031959373775
6.72	-0.701031959373775
6.721	-0.701031959373775
6.722	-0.701031959373775
6.723	-0.701031959373775
6.724	-0.701031959373775
6.725	-0.701031959373775
6.726	-0.701031959373775
6.727	-0.701031959373775
6.728	-0.701031959373775
6.729	-0.701031959373775
6.73	-0.701031959373775
6.731	-0.701031959373775
6.732	-0.701031959373775
6.733	-0.701031959373775
6.734	-0.701031959373775
6.735	-0.701031959373775
6.736	-0.701031959373775
6.737	-0.701031959373775
6.738	-0.701031959373775
6.739	-0.701031959373775
6.74	-0.701031959373775
6.741	-0.701031959373775
6.742	-0.701031959373775
6.743	-0.701031959373775
6.744	-0.701031959373775
6.745	-0.701031959373775
6.746	-0.701031959373775
6.747	-0.701031959373775
6.748	-0.701031959373775
6.749	-0.701031959373775
6.75	-0.701031959373775
6.751	-0.701031959373775
6.752	-0.701031959373775
6.753	-0.701031959373775
6.754	-0.701031959373775
6.755	-0.701031959373775
6.756	-0.701031959373775
6.757	-0.701031959373775
6.758	-0.701031959373775
6.759	-0.701031959373775
6.76	-0.701031959373775
6.761	-0.701031959373775
6.762	-0.701031959373775
6.763	-0.701031959373775
6.764	-0.701031959373775
6.765	-0.701031959373775
6.766	-0.701031959373775
6.767	-0.701031959373775
6.768	-0.701031959373775
6.769	-0.701031959373775
6.77	-0.701031959373775
6.771	-0.701031959373775
6.772	-0.701031959373775
6.773	-0.701031959373775
6.774	-0.701031959373775
6.775	-0.701031959373775
6.776	-0.701031959373775
6.777	-0.701031959373775
6.778	-0.701031959373775
6.779	-0.701031959373775
6.78	-0.701031959373775
6.781	-0.701031959373775
6.782	-0.701031959373775
6.783	-0.701031959373775
6.784	-0.701031959373775
6.785	-0.701031959373775
6.786	-0.701031959373775
6.787	-0.701031959373775
6.788	-0.701031959373775
6.789	-0.701031959373775
6.79	-0.701031959373775
6.791	-0.701031959373775
6.792	-0.701031959373775
6.793	-0.701031959373775
6.794	-0.701031959373775
6.795	-0.701031959373775
6.796	-0.701031959373775
6.797	-0.701031959373775
6.798	-0.701031959373775
6.799	-0.701031959373775
6.8	-0.701031959373775
6.801	-0.701031959373775
6.802	-0.701031959373775
6.803	-0.701031959373775
6.804	-0.701031959373775
6.805	-0.701031959373775
6.806	-0.701031959373775
6.807	-0.701031959373775
6.808	-0.701031959373775
6.809	-0.701031959373775
6.81	-0.701031959373775
6.811	-0.701031959373775
6.812	-0.701031959373775
6.813	-0.701031959373775
6.814	-0.701031959373775
6.815	-0.701031959373775
6.816	-0.701031959373775
6.817	-0.701031959373775
6.818	-0.701031959373775
6.819	-0.701031959373775
6.82	-0.701031959373775
6.821	-0.701031959373775
6.822	-0.701031959373775
6.823	-0.701031959373775
6.824	-0.701031959373775
6.825	-0.701031959373775
6.826	-0.701031959373775
6.827	-0.701031959373775
6.828	-0.701031959373775
6.829	-0.701031959373775
6.83	-0.701031959373775
6.831	-0.701031959373775
6.832	-0.701031959373775
6.833	-0.701031959373775
6.834	-0.701031959373775
6.835	-0.701031959373775
6.836	-0.701031959373775
6.837	-0.701031959373775
6.838	-0.701031959373775
6.839	-0.701031959373775
6.84	-0.701031959373775
6.841	-0.701031959373775
6.842	-0.701031959373775
6.843	-0.701031959373775
6.844	-0.701031959373775
6.845	-0.701031959373775
6.846	-0.701031959373775
6.847	-0.701031959373775
6.848	-0.701031959373775
6.849	-0.701031959373775
6.85	-0.701031959373775
6.851	-0.701031959373775
6.852	-0.701031959373775
6.853	-0.701031959373775
6.854	-0.701031959373775
6.855	-0.701031959373775
6.856	-0.701031959373775
6.857	-0.701031959373775
6.858	-0.701031959373775
6.859	-0.701031959373775
6.86	-0.701031959373775
6.861	-0.701031959373775
6.862	-0.701031959373775
6.863	-0.701031959373775
6.864	-0.701031959373775
6.865	-0.701031959373775
6.866	-0.701031959373775
6.867	-0.701031959373775
6.868	-0.701031959373775
6.869	-0.701031959373775
6.87	-0.701031959373775
6.871	-0.701031959373775
6.872	-0.701031959373775
6.873	-0.701031959373775
6.874	-0.701031959373775
6.875	-0.701031959373775
6.876	-0.701031959373775
6.877	-0.701031959373775
6.878	-0.701031959373775
6.879	-0.701031959373775
6.88	-0.701031959373775
6.881	-0.701031959373775
6.882	-0.701031959373775
6.883	-0.701031959373775
6.884	-0.701031959373775
6.885	-0.701031959373775
6.886	-0.701031959373775
6.887	-0.701031959373775
6.888	-0.701031959373775
6.889	-0.701031959373775
6.89	-0.701031959373775
6.891	-0.701031959373775
6.892	-0.701031959373775
6.893	-0.701031959373775
6.894	-0.701031959373775
6.895	-0.701031959373775
6.896	-0.701031959373775
6.897	-0.701031959373775
6.898	-0.701031959373775
6.899	-0.701031959373775
6.9	-0.701031959373775
6.901	-0.701031959373775
6.902	-0.701031959373775
6.903	-0.701031959373775
6.904	-0.701031959373775
6.905	-0.701031959373775
6.906	-0.701031959373775
6.907	-0.701031959373775
6.908	-0.701031959373775
6.909	-0.701031959373775
6.91	-0.701031959373775
6.911	-0.701031959373775
6.912	-0.701031959373775
6.913	-0.701031959373775
6.914	-0.701031959373775
6.915	-0.701031959373775
6.916	-0.701031959373775
6.917	-0.701031959373775
6.918	-0.701031959373775
6.919	-0.701031959373775
6.92	-0.701031959373775
6.921	-0.701031959373775
6.922	-0.701031959373775
6.923	-0.701031959373775
6.924	-0.701031959373775
6.925	-0.701031959373775
6.926	-0.701031959373775
6.927	-0.701031959373775
6.928	-0.701031959373775
6.929	-0.701031959373775
6.93	-0.701031959373775
6.931	-0.701031959373775
6.932	-0.701031959373775
6.933	-0.701031959373775
6.934	-0.701031959373775
6.935	-0.701031959373775
6.936	-0.701031959373775
6.937	-0.701031959373775
6.938	-0.701031959373775
6.939	-0.701031959373775
6.94	-0.701031959373775
6.941	-0.701031959373775
6.942	-0.701031959373775
6.943	-0.701031959373775
6.944	-0.701031959373775
6.945	-0.701031959373775
6.946	-0.701031959373775
6.947	-0.701031959373775
6.948	-0.701031959373775
6.949	-0.701031959373775
6.95	-0.701031959373775
6.951	-0.701031959373775
6.952	-0.701031959373775
6.953	-0.701031959373775
6.954	-0.701031959373775
6.955	-0.701031959373775
6.956	-0.701031959373775
6.957	-0.701031959373775
6.958	-0.701031959373775
6.959	-0.701031959373775
6.96	-0.701031959373775
6.961	-0.701031959373775
6.962	-0.701031959373775
6.963	-0.701031959373775
6.964	-0.701031959373775
6.965	-0.701031959373775
6.966	-0.701031959373775
6.967	-0.701031959373775
6.968	-0.701031959373775
6.969	-0.701031959373775
6.97	-0.701031959373775
6.971	-0.701031959373775
6.972	-0.701031959373775
6.973	-0.701031959373775
6.974	-0.701031959373775
6.975	-0.701031959373775
6.976	-0.701031959373775
6.977	-0.701031959373775
6.978	-0.701031959373775
6.979	-0.701031959373775
6.98	-0.701031959373775
6.981	-0.701031959373775
6.982	-0.701031959373775
6.983	-0.701031959373775
6.984	-0.701031959373775
6.985	-0.701031959373775
6.986	-0.701031959373775
6.987	-0.701031959373775
6.988	-0.701031959373775
6.989	-0.701031959373775
6.99	-0.701031959373775
6.991	-0.701031959373775
6.992	-0.701031959373775
6.993	-0.701031959373775
6.994	-0.701031959373775
6.995	-0.701031959373775
6.996	-0.701031959373775
6.997	-0.701031959373775
6.998	-0.701031959373775
6.999	-0.701031959373775
7	-0.701031959373775
7.001	-0.701031959373775
7.002	-0.701031959373775
7.003	-0.701031959373775
7.004	-0.701031959373775
7.005	-0.701031959373775
7.006	-0.701031959373775
7.007	-0.701031959373775
7.008	-0.701031959373775
7.009	-0.701031959373775
7.01	-0.701031959373775
7.011	-0.701031959373775
7.012	-0.701031959373775
7.013	-0.701031959373775
7.014	-0.701031959373775
7.015	-0.701031959373775
7.016	-0.701031959373775
7.017	-0.701031959373775
7.018	-0.701031959373775
7.019	-0.701031959373775
7.02	-0.701031959373775
7.021	-0.701031959373775
7.022	-0.701031959373775
7.023	-0.701031959373775
7.024	-0.701031959373775
7.025	-0.701031959373775
7.026	-0.701031959373775
7.027	-0.701031959373775
7.028	-0.701031959373775
7.029	-0.701031959373775
7.03	-0.701031959373775
7.031	-0.701031959373775
7.032	-0.701031959373775
7.033	-0.701031959373775
7.034	-0.701031959373775
7.035	-0.701031959373775
7.036	-0.701031959373775
7.037	-0.701031959373775
7.038	-0.701031959373775
7.039	-0.701031959373775
7.04	-0.701031959373775
7.041	-0.701031959373775
7.042	-0.701031959373775
7.043	-0.701031959373775
7.044	-0.701031959373775
7.045	-0.701031959373775
7.046	-0.701031959373775
7.047	-0.701031959373775
7.048	-0.701031959373775
7.049	-0.701031959373775
7.05	-0.701031959373775
7.051	-0.701031959373775
7.052	-0.701031959373775
7.053	-0.701031959373775
7.054	-0.701031959373775
7.055	-0.701031959373775
7.056	-0.701031959373775
7.057	-0.701031959373775
7.058	-0.701031959373775
7.059	-0.701031959373775
7.06	-0.701031959373775
7.061	-0.701031959373775
7.062	-0.701031959373775
7.063	-0.701031959373775
7.064	-0.701031959373775
7.065	-0.701031959373775
7.066	-0.701031959373775
7.067	-0.701031959373775
7.068	-0.701031959373775
7.069	-0.701031959373775
7.07	-0.701031959373775
7.071	-0.701031959373775
7.072	-0.701031959373775
7.073	-0.701031959373775
7.074	-0.701031959373775
7.075	-0.701031959373775
7.076	-0.701031959373775
7.077	-0.701031959373775
7.078	-0.701031959373775
7.079	-0.701031959373775
7.08	-0.701031959373775
7.081	-0.701031959373775
7.082	-0.701031959373775
7.083	-0.701031959373775
7.084	-0.701031959373775
7.085	-0.701031959373775
7.086	-0.701031959373775
7.087	-0.701031959373775
7.088	-0.701031959373775
7.089	-0.701031959373775
7.09	-0.701031959373775
7.091	-0.701031959373775
7.092	-0.701031959373775
7.093	-0.701031959373775
7.094	-0.701031959373775
7.095	-0.701031959373775
7.096	-0.701031959373775
7.097	-0.701031959373775
7.098	-0.701031959373775
7.099	-0.701031959373775
7.1	-0.701031959373775
7.101	-0.701031959373775
7.102	-0.701031959373775
7.103	-0.701031959373775
7.104	-0.701031959373775
7.105	-0.701031959373775
7.106	-0.701031959373775
7.107	-0.701031959373775
7.108	-0.701031959373775
7.109	-0.701031959373775
7.11	-0.701031959373775
7.111	-0.701031959373775
7.112	-0.701031959373775
7.113	-0.701031959373775
7.114	-0.701031959373775
7.115	-0.701031959373775
7.116	-0.701031959373775
7.117	-0.701031959373775
7.118	-0.701031959373775
7.119	-0.701031959373775
7.12	-0.701031959373775
7.121	-0.701031959373775
7.122	-0.701031959373775
7.123	-0.701031959373775
7.124	-0.701031959373775
7.125	-0.701031959373775
7.126	-0.701031959373775
7.127	-0.701031959373775
7.128	-0.701031959373775
7.129	-0.701031959373775
7.13	-0.701031959373775
7.131	-0.701031959373775
7.132	-0.701031959373775
7.133	-0.701031959373775
7.134	-0.701031959373775
7.135	-0.701031959373775
7.136	-0.701031959373775
7.137	-0.701031959373775
7.138	-0.701031959373775
7.139	-0.701031959373775
7.14	-0.701031959373775
7.141	-0.701031959373775
7.142	-0.701031959373775
7.143	-0.701031959373775
7.144	-0.701031959373775
7.145	-0.701031959373775
7.146	-0.701031959373775
7.147	-0.701031959373775
7.148	-0.701031959373775
7.149	-0.701031959373775
7.15	-0.701031959373775
7.151	-0.701031959373775
7.152	-0.701031959373775
7.153	-0.701031959373775
7.154	-0.701031959373775
7.155	-0.701031959373775
7.156	-0.701031959373775
7.157	-0.701031959373775
7.158	-0.701031959373775
7.159	-0.701031959373775
7.16	-0.701031959373775
7.161	-0.701031959373775
7.162	-0.701031959373775
7.163	-0.701031959373775
7.164	-0.701031959373775
7.165	-0.701031959373775
7.166	-0.701031959373775
7.167	-0.701031959373775
7.168	-0.701031959373775
7.169	-0.701031959373775
7.17	-0.701031959373775
7.171	-0.701031959373775
7.172	-0.701031959373775
7.173	-0.701031959373775
7.174	-0.701031959373775
7.175	-0.701031959373775
7.176	-0.701031959373775
7.177	-0.701031959373775
7.178	-0.701031959373775
7.179	-0.701031959373775
7.18	-0.701031959373775
7.181	-0.701031959373775
7.182	-0.701031959373775
7.183	-0.701031959373775
7.184	-0.701031959373775
7.185	-0.701031959373775
7.186	-0.701031959373775
7.187	-0.701031959373775
7.188	-0.701031959373775
7.189	-0.701031959373775
7.19	-0.701031959373775
7.191	-0.701031959373775
7.192	-0.701031959373775
7.193	-0.701031959373775
7.194	-0.701031959373775
7.195	-0.701031959373775
7.196	-0.701031959373775
7.197	-0.701031959373775
7.198	-0.701031959373775
7.199	-0.701031959373775
7.2	-0.701031959373775
7.201	-0.701031959373775
7.202	-0.701031959373775
7.203	-0.701031959373775
7.204	-0.701031959373775
7.205	-0.701031959373775
7.206	-0.701031959373775
7.207	-0.701031959373775
7.208	-0.701031959373775
7.209	-0.701031959373775
7.21	-0.701031959373775
7.211	-0.701031959373775
7.212	-0.701031959373775
7.213	-0.701031959373775
7.214	-0.701031959373775
7.215	-0.701031959373775
7.216	-0.701031959373775
7.217	-0.701031959373775
7.218	-0.701031959373775
7.219	-0.701031959373775
7.22	-0.701031959373775
7.221	-0.701031959373775
7.222	-0.701031959373775
7.223	-0.701031959373775
7.224	-0.701031959373775
7.225	-0.701031959373775
7.226	-0.701031959373775
7.227	-0.701031959373775
7.228	-0.701031959373775
7.229	-0.701031959373775
7.23	-0.701031959373775
7.231	-0.701031959373775
7.232	-0.701031959373775
7.233	-0.701031959373775
7.234	-0.701031959373775
7.235	-0.701031959373775
7.236	-0.701031959373775
7.237	-0.701031959373775
7.238	-0.701031959373775
7.239	-0.701031959373775
7.24	-0.701031959373775
7.241	-0.701031959373775
7.242	-0.701031959373775
7.243	-0.701031959373775
7.244	-0.701031959373775
7.245	-0.701031959373775
7.246	-0.701031959373775
7.247	-0.701031959373775
7.248	-0.701031959373775
7.249	-0.701031959373775
7.25	-0.701031959373775
7.251	-0.701031959373775
7.252	-0.701031959373775
7.253	-0.701031959373775
7.254	-0.701031959373775
7.255	-0.701031959373775
7.256	-0.701031959373775
7.257	-0.701031959373775
7.258	-0.701031959373775
7.259	-0.701031959373775
7.26	-0.701031959373775
7.261	-0.701031959373775
7.262	-0.701031959373775
7.263	-0.701031959373775
7.264	-0.701031959373775
7.265	-0.701031959373775
7.266	-0.701031959373775
7.267	-0.701031959373775
7.268	-0.701031959373775
7.269	-0.701031959373775
7.27	-0.701031959373775
7.271	-0.701031959373775
7.272	-0.701031959373775
7.273	-0.701031959373775
7.274	-0.701031959373775
7.275	-0.701031959373775
7.276	-0.701031959373775
7.277	-0.701031959373775
7.278	-0.701031959373775
7.279	-0.701031959373775
7.28	-0.701031959373775
7.281	-0.701031959373775
7.282	-0.701031959373775
7.283	-0.701031959373775
7.284	-0.701031959373775
7.285	-0.701031959373775
7.286	-0.701031959373775
7.287	-0.701031959373775
7.288	-0.701031959373775
7.289	-0.701031959373775
7.29	-0.701031959373775
7.291	-0.701031959373775
7.292	-0.701031959373775
7.293	-0.701031959373775
7.294	-0.701031959373775
7.295	-0.701031959373775
7.296	-0.701031959373775
7.297	-0.701031959373775
7.298	-0.701031959373775
7.299	-0.701031959373775
7.3	-0.701031959373775
7.301	-0.701031959373775
7.302	-0.701031959373775
7.303	-0.701031959373775
7.304	-0.701031959373775
7.305	-0.701031959373775
7.306	-0.701031959373775
7.307	-0.701031959373775
7.308	-0.701031959373775
7.309	-0.701031959373775
7.31	-0.701031959373775
7.311	-0.701031959373775
7.312	-0.701031959373775
7.313	-0.701031959373775
7.314	-0.701031959373775
7.315	-0.701031959373775
7.316	-0.701031959373775
7.317	-0.701031959373775
7.318	-0.701031959373775
7.319	-0.701031959373775
7.32	-0.701031959373775
7.321	-0.701031959373775
7.322	-0.701031959373775
7.323	-0.701031959373775
7.324	-0.701031959373775
7.325	-0.701031959373775
7.326	-0.701031959373775
7.327	-0.701031959373775
7.328	-0.701031959373775
7.329	-0.701031959373775
7.33	-0.701031959373775
7.331	-0.701031959373775
7.332	-0.701031959373775
7.333	-0.701031959373775
7.334	-0.701031959373775
7.335	-0.701031959373775
7.336	-0.701031959373775
7.337	-0.701031959373775
7.338	-0.701031959373775
7.339	-0.701031959373775
7.34	-0.701031959373775
7.341	-0.701031959373775
7.342	-0.701031959373775
7.343	-0.701031959373775
7.344	-0.701031959373775
7.345	-0.701031959373775
7.346	-0.701031959373775
7.347	-0.701031959373775
7.348	-0.701031959373775
7.349	-0.701031959373775
7.35	-0.701031959373775
7.351	-0.701031959373775
7.352	-0.701031959373775
7.353	-0.701031959373775
7.354	-0.701031959373775
7.355	-0.701031959373775
7.356	-0.701031959373775
7.357	-0.701031959373775
7.358	-0.701031959373775
7.359	-0.701031959373775
7.36	-0.701031959373775
7.361	-0.701031959373775
7.362	-0.701031959373775
7.363	-0.701031959373775
7.364	-0.701031959373775
7.365	-0.701031959373775
7.366	-0.701031959373775
7.367	-0.701031959373775
7.368	-0.701031959373775
7.369	-0.701031959373775
7.37	-0.701031959373775
7.371	-0.701031959373775
7.372	-0.701031959373775
7.373	-0.701031959373775
7.374	-0.701031959373775
7.375	-0.701031959373775
7.376	-0.701031959373775
7.377	-0.701031959373775
7.378	-0.701031959373775
7.379	-0.701031959373775
7.38	-0.701031959373775
7.381	-0.701031959373775
7.382	-0.701031959373775
7.383	-0.701031959373775
7.384	-0.701031959373775
7.385	-0.701031959373775
7.386	-0.701031959373775
7.387	-0.701031959373775
7.388	-0.701031959373775
7.389	-0.701031959373775
7.39	-0.701031959373775
7.391	-0.701031959373775
7.392	-0.701031959373775
7.393	-0.701031959373775
7.394	-0.701031959373775
7.395	-0.701031959373775
7.396	-0.701031959373775
7.397	-0.701031959373775
7.398	-0.701031959373775
7.399	-0.701031959373775
7.4	-0.701031959373775
7.401	-0.701031959373775
7.402	-0.701031959373775
7.403	-0.701031959373775
7.404	-0.701031959373775
7.405	-0.701031959373775
7.406	-0.701031959373775
7.407	-0.701031959373775
7.408	-0.701031959373775
7.409	-0.701031959373775
7.41	-0.701031959373775
7.411	-0.701031959373775
7.412	-0.701031959373775
7.413	-0.701031959373775
7.414	-0.701031959373775
7.415	-0.701031959373775
7.416	-0.701031959373775
7.417	-0.701031959373775
7.418	-0.701031959373775
7.419	-0.701031959373775
7.42	-0.701031959373775
7.421	-0.701031959373775
7.422	-0.701031959373775
7.423	-0.701031959373775
7.424	-0.701031959373775
7.425	-0.701031959373775
7.426	-0.701031959373775
7.427	-0.701031959373775
7.428	-0.701031959373775
7.429	-0.701031959373775
7.43	-0.701031959373775
7.431	-0.701031959373775
7.432	-0.701031959373775
7.433	-0.701031959373775
7.434	-0.701031959373775
7.435	-0.701031959373775
7.436	-0.701031959373775
7.437	-0.701031959373775
7.438	-0.701031959373775
7.439	-0.701031959373775
7.44	-0.701031959373775
7.441	-0.701031959373775
7.442	-0.701031959373775
7.443	-0.701031959373775
7.444	-0.701031959373775
7.445	-0.701031959373775
7.446	-0.701031959373775
7.447	-0.701031959373775
7.448	-0.701031959373775
7.449	-0.701031959373775
7.45	-0.701031959373775
7.451	-0.701031959373775
7.452	-0.701031959373775
7.453	-0.701031959373775
7.454	-0.701031959373775
7.455	-0.701031959373775
7.456	-0.701031959373775
7.457	-0.701031959373775
7.458	-0.701031959373775
7.459	-0.701031959373775
7.46	-0.701031959373775
7.461	-0.701031959373775
7.462	-0.701031959373775
7.463	-0.701031959373775
7.464	-0.701031959373775
7.465	-0.701031959373775
7.466	-0.701031959373775
7.467	-0.701031959373775
7.468	-0.701031959373775
7.469	-0.701031959373775
7.47	-0.701031959373775
7.471	-0.701031959373775
7.472	-0.701031959373775
7.473	-0.701031959373775
7.474	-0.701031959373775
7.475	-0.701031959373775
7.476	-0.701031959373775
7.477	-0.701031959373775
7.478	-0.701031959373775
7.479	-0.701031959373775
7.48	-0.701031959373775
7.481	-0.701031959373775
7.482	-0.701031959373775
7.483	-0.701031959373775
7.484	-0.701031959373775
7.485	-0.701031959373775
7.486	-0.701031959373775
7.487	-0.701031959373775
7.488	-0.701031959373775
7.489	-0.701031959373775
7.49	-0.701031959373775
7.491	-0.701031959373775
7.492	-0.701031959373775
7.493	-0.701031959373775
7.494	-0.701031959373775
7.495	-0.701031959373775
7.496	-0.701031959373775
7.497	-0.701031959373775
7.498	-0.701031959373775
7.499	-0.701031959373775
7.5	-0.701031959373775
7.501	-0.701031959373775
7.502	-0.701031959373775
7.503	-0.701031959373775
7.504	-0.701031959373775
7.505	-0.701031959373775
7.506	-0.701031959373775
7.507	-0.701031959373775
7.508	-0.701031959373775
7.509	-0.701031959373775
7.51	-0.701031959373775
7.511	-0.701031959373775
7.512	-0.701031959373775
7.513	-0.701031959373775
7.514	-0.701031959373775
7.515	-0.701031959373775
7.516	-0.701031959373775
7.517	-0.701031959373775
7.518	-0.701031959373775
7.519	-0.701031959373775
7.52	-0.701031959373775
7.521	-0.701031959373775
7.522	-0.701031959373775
7.523	-0.701031959373775
7.524	-0.701031959373775
7.525	-0.701031959373775
7.526	-0.701031959373775
7.527	-0.701031959373775
7.528	-0.701031959373775
7.529	-0.701031959373775
7.53	-0.701031959373775
7.531	-0.701031959373775
7.532	-0.701031959373775
7.533	-0.701031959373775
7.534	-0.701031959373775
7.535	-0.701031959373775
7.536	-0.701031959373775
7.537	-0.701031959373775
7.538	-0.701031959373775
7.539	-0.701031959373775
7.54	-0.701031959373775
7.541	-0.701031959373775
7.542	-0.701031959373775
7.543	-0.701031959373775
7.544	-0.701031959373775
7.545	-0.701031959373775
7.546	-0.701031959373775
7.547	-0.701031959373775
7.548	-0.701031959373775
7.549	-0.701031959373775
7.55	-0.701031959373775
7.551	-0.701031959373775
7.552	-0.701031959373775
7.553	-0.701031959373775
7.554	-0.701031959373775
7.555	-0.701031959373775
7.556	-0.701031959373775
7.557	-0.701031959373775
7.558	-0.701031959373775
7.559	-0.701031959373775
7.56	-0.701031959373775
7.561	-0.701031959373775
7.562	-0.701031959373775
7.563	-0.701031959373775
7.564	-0.701031959373775
7.565	-0.701031959373775
7.566	-0.701031959373775
7.567	-0.701031959373775
7.568	-0.701031959373775
7.569	-0.701031959373775
7.57	-0.701031959373775
7.571	-0.701031959373775
7.572	-0.701031959373775
7.573	-0.701031959373775
7.574	-0.701031959373775
7.575	-0.701031959373775
7.576	-0.701031959373775
7.577	-0.701031959373775
7.578	-0.701031959373775
7.579	-0.701031959373775
7.58	-0.701031959373775
7.581	-0.701031959373775
7.582	-0.701031959373775
7.583	-0.701031959373775
7.584	-0.701031959373775
7.585	-0.701031959373775
7.586	-0.701031959373775
7.587	-0.701031959373775
7.588	-0.701031959373775
7.589	-0.701031959373775
7.59	-0.701031959373775
7.591	-0.701031959373775
7.592	-0.701031959373775
7.593	-0.701031959373775
7.594	-0.701031959373775
7.595	-0.701031959373775
7.596	-0.701031959373775
7.597	-0.701031959373775
7.598	-0.701031959373775
7.599	-0.701031959373775
7.6	-0.701031959373775
7.601	-0.701031959373775
7.602	-0.701031959373775
7.603	-0.701031959373775
7.604	-0.701031959373775
7.605	-0.701031959373775
7.606	-0.701031959373775
7.607	-0.701031959373775
7.608	-0.701031959373775
7.609	-0.701031959373775
7.61	-0.701031959373775
7.611	-0.701031959373775
7.612	-0.701031959373775
7.613	-0.701031959373775
7.614	-0.701031959373775
7.615	-0.701031959373775
7.616	-0.701031959373775
7.617	-0.701031959373775
7.618	-0.701031959373775
7.619	-0.701031959373775
7.62	-0.701031959373775
7.621	-0.701031959373775
7.622	-0.701031959373775
7.623	-0.701031959373775
7.624	-0.701031959373775
7.625	-0.701031959373775
7.626	-0.701031959373775
7.627	-0.701031959373775
7.628	-0.701031959373775
7.629	-0.701031959373775
7.63	-0.701031959373775
7.631	-0.701031959373775
7.632	-0.701031959373775
7.633	-0.701031959373775
7.634	-0.701031959373775
7.635	-0.701031959373775
7.636	-0.701031959373775
7.637	-0.701031959373775
7.638	-0.701031959373775
7.639	-0.701031959373775
7.64	-0.701031959373775
7.641	-0.701031959373775
7.642	-0.701031959373775
7.643	-0.701031959373775
7.644	-0.701031959373775
7.645	-0.701031959373775
7.646	-0.701031959373775
7.647	-0.701031959373775
7.648	-0.701031959373775
7.649	-0.701031959373775
7.65	-0.701031959373775
7.651	-0.701031959373775
7.652	-0.701031959373775
7.653	-0.701031959373775
7.654	-0.701031959373775
7.655	-0.701031959373775
7.656	-0.701031959373775
7.657	-0.701031959373775
7.658	-0.701031959373775
7.659	-0.701031959373775
7.66	-0.701031959373775
7.661	-0.701031959373775
7.662	-0.701031959373775
7.663	-0.701031959373775
7.664	-0.701031959373775
7.665	-0.701031959373775
7.666	-0.701031959373775
7.667	-0.701031959373775
7.668	-0.701031959373775
7.669	-0.701031959373775
7.67	-0.701031959373775
7.671	-0.701031959373775
7.672	-0.701031959373775
7.673	-0.701031959373775
7.674	-0.701031959373775
7.675	-0.701031959373775
7.676	-0.701031959373775
7.677	-0.701031959373775
7.678	-0.701031959373775
7.679	-0.701031959373775
7.68	-0.701031959373775
7.681	-0.701031959373775
7.682	-0.701031959373775
7.683	-0.701031959373775
7.684	-0.701031959373775
7.685	-0.701031959373775
7.686	-0.701031959373775
7.687	-0.701031959373775
7.688	-0.701031959373775
7.689	-0.701031959373775
7.69	-0.701031959373775
7.691	-0.701031959373775
7.692	-0.701031959373775
7.693	-0.701031959373775
7.694	-0.701031959373775
7.695	-0.701031959373775
7.696	-0.701031959373775
7.697	-0.701031959373775
7.698	-0.701031959373775
7.699	-0.701031959373775
7.7	-0.701031959373775
7.701	-0.701031959373775
7.702	-0.701031959373775
7.703	-0.701031959373775
7.704	-0.701031959373775
7.705	-0.701031959373775
7.706	-0.701031959373775
7.707	-0.701031959373775
7.708	-0.701031959373775
7.709	-0.701031959373775
7.71	-0.701031959373775
7.711	-0.701031959373775
7.712	-0.701031959373775
7.713	-0.701031959373775
7.714	-0.701031959373775
7.715	-0.701031959373775
7.716	-0.701031959373775
7.717	-0.701031959373775
7.718	-0.701031959373775
7.719	-0.701031959373775
7.72	-0.701031959373775
7.721	-0.701031959373775
7.722	-0.701031959373775
7.723	-0.701031959373775
7.724	-0.701031959373775
7.725	-0.701031959373775
7.726	-0.701031959373775
7.727	-0.701031959373775
7.728	-0.701031959373775
7.729	-0.701031959373775
7.73	-0.701031959373775
7.731	-0.701031959373775
7.732	-0.701031959373775
7.733	-0.701031959373775
7.734	-0.701031959373775
7.735	-0.701031959373775
7.736	-0.701031959373775
7.737	-0.701031959373775
7.738	-0.701031959373775
7.739	-0.701031959373775
7.74	-0.701031959373775
7.741	-0.701031959373775
7.742	-0.701031959373775
7.743	-0.701031959373775
7.744	-0.701031959373775
7.745	-0.701031959373775
7.746	-0.701031959373775
7.747	-0.701031959373775
7.748	-0.701031959373775
7.749	-0.701031959373775
7.75	-0.701031959373775
7.751	-0.701031959373775
7.752	-0.701031959373775
7.753	-0.701031959373775
7.754	-0.701031959373775
7.755	-0.701031959373775
7.756	-0.701031959373775
7.757	-0.701031959373775
7.758	-0.701031959373775
7.759	-0.701031959373775
7.76	-0.701031959373775
7.761	-0.701031959373775
7.762	-0.701031959373775
7.763	-0.701031959373775
7.764	-0.701031959373775
7.765	-0.701031959373775
7.766	-0.701031959373775
7.767	-0.701031959373775
7.768	-0.701031959373775
7.769	-0.701031959373775
7.77	-0.701031959373775
7.771	-0.701031959373775
7.772	-0.701031959373775
7.773	-0.701031959373775
7.774	-0.701031959373775
7.775	-0.701031959373775
7.776	-0.701031959373775
7.777	-0.701031959373775
7.778	-0.701031959373775
7.779	-0.701031959373775
7.78	-0.701031959373775
7.781	-0.701031959373775
7.782	-0.701031959373775
7.783	-0.701031959373775
7.784	-0.701031959373775
7.785	-0.701031959373775
7.786	-0.701031959373775
7.787	-0.701031959373775
7.788	-0.701031959373775
7.789	-0.701031959373775
7.79	-0.701031959373775
7.791	-0.701031959373775
7.792	-0.701031959373775
7.793	-0.701031959373775
7.794	-0.701031959373775
7.795	-0.701031959373775
7.796	-0.701031959373775
7.797	-0.701031959373775
7.798	-0.701031959373775
7.799	-0.701031959373775
7.8	-0.701031959373775
7.801	-0.701031959373775
7.802	-0.701031959373775
7.803	-0.701031959373775
7.804	-0.701031959373775
7.805	-0.701031959373775
7.806	-0.701031959373775
7.807	-0.701031959373775
7.808	-0.701031959373775
7.809	-0.701031959373775
7.81	-0.701031959373775
7.811	-0.701031959373775
7.812	-0.701031959373775
7.813	-0.701031959373775
7.814	-0.701031959373775
7.815	-0.701031959373775
7.816	-0.701031959373775
7.817	-0.701031959373775
7.818	-0.701031959373775
7.819	-0.701031959373775
7.82	-0.701031959373775
7.821	-0.701031959373775
7.822	-0.701031959373775
7.823	-0.701031959373775
7.824	-0.701031959373775
7.825	-0.701031959373775
7.826	-0.701031959373775
7.827	-0.701031959373775
7.828	-0.701031959373775
7.829	-0.701031959373775
7.83	-0.701031959373775
7.831	-0.701031959373775
7.832	-0.701031959373775
7.833	-0.701031959373775
7.834	-0.701031959373775
7.835	-0.701031959373775
7.836	-0.701031959373775
7.837	-0.701031959373775
7.838	-0.701031959373775
7.839	-0.701031959373775
7.84	-0.701031959373775
7.841	-0.701031959373775
7.842	-0.701031959373775
7.843	-0.701031959373775
7.844	-0.701031959373775
7.845	-0.701031959373775
7.846	-0.701031959373775
7.847	-0.701031959373775
7.848	-0.701031959373775
7.849	-0.701031959373775
7.85	-0.701031959373775
7.851	-0.701031959373775
7.852	-0.701031959373775
7.853	-0.701031959373775
7.854	-0.701031959373775
7.855	-0.701031959373775
7.856	-0.701031959373775
7.857	-0.701031959373775
7.858	-0.701031959373775
7.859	-0.701031959373775
7.86	-0.701031959373775
7.861	-0.701031959373775
7.862	-0.701031959373775
7.863	-0.701031959373775
7.864	-0.701031959373775
7.865	-0.701031959373775
7.866	-0.701031959373775
7.867	-0.701031959373775
7.868	-0.701031959373775
7.869	-0.701031959373775
7.87	-0.701031959373775
7.871	-0.701031959373775
7.872	-0.701031959373775
7.873	-0.701031959373775
7.874	-0.701031959373775
7.875	-0.701031959373775
7.876	-0.701031959373775
7.877	-0.701031959373775
7.878	-0.701031959373775
7.879	-0.701031959373775
7.88	-0.701031959373775
7.881	-0.701031959373775
7.882	-0.701031959373775
7.883	-0.701031959373775
7.884	-0.701031959373775
7.885	-0.701031959373775
7.886	-0.701031959373775
7.887	-0.701031959373775
7.888	-0.701031959373775
7.889	-0.701031959373775
7.89	-0.701031959373775
7.891	-0.701031959373775
7.892	-0.701031959373775
7.893	-0.701031959373775
7.894	-0.701031959373775
7.895	-0.701031959373775
7.896	-0.701031959373775
7.897	-0.701031959373775
7.898	-0.701031959373775
7.899	-0.701031959373775
7.9	-0.701031959373775
7.901	-0.701031959373775
7.902	-0.701031959373775
7.903	-0.701031959373775
7.904	-0.701031959373775
7.905	-0.701031959373775
7.906	-0.701031959373775
7.907	-0.701031959373775
7.908	-0.701031959373775
7.909	-0.701031959373775
7.91	-0.701031959373775
7.911	-0.701031959373775
7.912	-0.701031959373775
7.913	-0.701031959373775
7.914	-0.701031959373775
7.915	-0.701031959373775
7.916	-0.701031959373775
7.917	-0.701031959373775
7.918	-0.701031959373775
7.919	-0.701031959373775
7.92	-0.701031959373775
7.921	-0.701031959373775
7.922	-0.701031959373775
7.923	-0.701031959373775
7.924	-0.701031959373775
7.925	-0.701031959373775
7.926	-0.701031959373775
7.927	-0.701031959373775
7.928	-0.701031959373775
7.929	-0.701031959373775
7.93	-0.701031959373775
7.931	-0.701031959373775
7.932	-0.701031959373775
7.933	-0.701031959373775
7.934	-0.701031959373775
7.935	-0.701031959373775
7.936	-0.701031959373775
7.937	-0.701031959373775
7.938	-0.701031959373775
7.939	-0.701031959373775
7.94	-0.701031959373775
7.941	-0.701031959373775
7.942	-0.701031959373775
7.943	-0.701031959373775
7.944	-0.701031959373775
7.945	-0.701031959373775
7.946	-0.701031959373775
7.947	-0.701031959373775
7.948	-0.701031959373775
7.949	-0.701031959373775
7.95	-0.701031959373775
7.951	-0.701031959373775
7.952	-0.701031959373775
7.953	-0.701031959373775
7.954	-0.701031959373775
7.955	-0.701031959373775
7.956	-0.701031959373775
7.957	-0.701031959373775
7.958	-0.701031959373775
7.959	-0.701031959373775
7.96	-0.701031959373775
7.961	-0.701031959373775
7.962	-0.701031959373775
7.963	-0.701031959373775
7.964	-0.701031959373775
7.965	-0.701031959373775
7.966	-0.701031959373775
7.967	-0.701031959373775
7.968	-0.701031959373775
7.969	-0.701031959373775
7.97	-0.701031959373775
7.971	-0.701031959373775
7.972	-0.701031959373775
7.973	-0.701031959373775
7.974	-0.701031959373775
7.975	-0.701031959373775
7.976	-0.701031959373775
7.977	-0.701031959373775
7.978	-0.701031959373775
7.979	-0.701031959373775
7.98	-0.701031959373775
7.981	-0.701031959373775
7.982	-0.701031959373775
7.983	-0.701031959373775
7.984	-0.701031959373775
7.985	-0.701031959373775
7.986	-0.701031959373775
7.987	-0.701031959373775
7.988	-0.701031959373775
7.989	-0.701031959373775
7.99	-0.701031959373775
7.991	-0.701031959373775
7.992	-0.701031959373775
7.993	-0.701031959373775
7.994	-0.701031959373775
7.995	-0.701031959373775
7.996	-0.701031959373775
7.997	-0.701031959373775
7.998	-0.701031959373775
7.999	-0.701031959373775
8	-0.701031959373775

==> ResultPlots/Strong0_45/onlyCompensation0_45.txt <==
t       Angle               Freq
3.909	0.407295932423040	0.999999948615628
3.919	0.407295743419809	0.999999951095544
3.929	0.407295563240041	0.999999953281776
3.939	0.407295390875561	0.999999955239835
3.949	0.407295225360713	0.999999956926516
3.959	0.407295065818744	0.999999958392092
3.969	0.407294911335839	0.999999959654864
3.979	0.407294761267622	0.999999960699559
3.989	0.407294614831699	0.999999961602744
3.999	0.407294471488513	0.999999962330739
4.009	0.410073295970733	1.00164026677171
4.019	0.419573757362514	1.00338574142623
4.029	0.435430688438373	1.00500344989796
4.039	0.457135745285314	1.00649053233671
4.049	0.484247146481039	1.00787481991805
4.059	0.516370134062299	1.00914900536686
4.069	0.553099428574797	1.01031997271792
4.079	0.594061750870424	1.01139603274861
4.089	0.638895683883220	1.01237421797022
4.099	0.687261648528192	1.01327208824043
4.109	0.738850243983507	1.01408371821475
4.119	0.793368349934553	1.01482864863953
4.129	0.850552793278439	1.01549770646864
4.139	0.910151690770363	1.01611208756207
4.149	0.971943243251644	1.01666008322857
4.159	1.03571269616373	1.01716400063327
4.169	1.10127544625675	1.01761035855548
4.179	1.16845042453429	1.01802192732677
4.189	1.23708640987479	1.01838419260595
4.199	1.30703290506062	1.01871972898228
4.209	1.37816857030930	1.01901373707241
4.219	1.45037066457598	1.01928791420155
4.229	1.52354450143002	1.01952793685901
4.239	1.59759254298501	1.01975392431689
4.249	1.67244369093919	1.01995275222300
4.259	1.74802319245077	1.02014229437768
4.269	1.82428058061873	1.02031128732119
4.279	1.90116154345969	1.02047475275383
4.289	1.97863336589626	1.02062386850159
4.299	2.05665986369945	1.02077028026655
4.309	2.13522326165594	1.02090809401123
4.319	2.21430319512183	1.02104515491092
4.329	2.29389411298052	1.02117888210135
4.339	2.37398916984716	1.02131300484906

==> ResultPlots/Weak0_250/FreqBound0_250Weak.txt <==
t       Angle               Freq
3.909	1.19067164324065	1.00000006065706
3.919	1.19067186866778	1.00000005901476
3.929	1.19067208801152	1.00000005739382
3.939	1.19067230151995	1.00000005588990
3.949	1.19067250924695	1.00000005433007
3.959	1.19067271129484	1.00000005289474
3.969	1.19067290776979	1.00000005146283
3.979	1.19067309916068	1.00000005004318
3.989	1.19067328535175	1.00000004873952
3.999	1.19067346646580	1.00000004737293
4.009	1.19315416819040	1.00150717134559
4.019	1.20201670435586	1.00317191751763
4.029	1.21690304086837	1.00470448730277
4.039	1.23733513716729	1.00611568290055
4.049	1.26188676561196	1.00660000000000
4.059	1.28676820427063	1.00660000000000
4.069	1.31164964260620	1.00660000000000
4.079	1.33653108107978	1.00660000000000
4.089	1.36141251993922	1.00660000000000
4.099	1.38629395858720	1.00660000000000
4.109	1.41117539725133	1.00660000000000
4.119	1.43605683589772	1.00660000000000
4.129	1.46093827426239	1.00660000000000
4.139	1.48581971301746	1.00660000000000
4.149	1.51070115205130	1.00660000000000
4.159	1.53558259110446	1.00660000000000
4.169	1.56046403000437	1.00660000000000
4.179	1.58534546848455	1.00660000000000
4.189	1.61022690759432	1.00660000000000
4.199	1.63510834716385	1.00660000000000
4.209	1.65998978563084	1.00660000000000
4.219	1.68487122500278	1.00660000000000
4.229	1.70975266401092	1.00660000000000
4.239	1.73463410377508	1.00660000000000
4.249	1.75951554275071	1.00660000000000
4.259	1.78429653298326	1.00657187366241
4.269	1.80909457225425	1.00654801917825
4.279	1.83357135074334	1.00646196912459
4.289	1.85789550871345	1.00645369690385
4.299	1.88230971293910	1.00650851460937
4.309	1.90703578819080	1.00660000000000
4.319	1.93191719870674	1.00660000000000
4.329	1.95679860793166	1.00660000000000
4.339	1.98168001581325	1.00660000000000
4.349	2.00656142245248	1.00660000000000
4.359	2.03144282719813	1.00660000000000
4.369	2.05632423042880	1.00660000000000
4.379	2.08120563229659	1.00660000000000
4.389	2.10608703290882	1.00660000000000
4.399	2.13096843155290	1.00660000000000
4.409	2.15584982850214	1.00660000000000
4.419	2.18073122275518	1.00660000000000
4.429	2.20561261636180	1.00660000000000
4.439	2.23049400876607	1.00660000000000
4.449	2.25537539897141	1.00660000000000
4.459	2.28025678724248	1.00660000000000
4.469	2.30513817318843	1.00660000000000
4.479	2.33001955783311	1.00660000000000
4.489	2.35490093975591	1.00660000000000
4.499	2.37978231967713	1.00660000000000
4.509	2.40466369760679	1.00660000000000
4.519	2.42954511566632	1.00660000000000
4.529	2.45442655299689	1.00660000000000
4.539	2.47930798754601	1.00660000000000
4.549	2.50418942272563	1.00660000000000
4.559	2.52907087093740	1.00660000000000
4.569	2.55395233188779	1.00660000000000
4.579	2.57883379390660	1.00660000000000
4.589	2.60371525758910	1.00660000000000
4.599	2.62859671844626	1.00660000000000
4.609	2.65347817212637	1.00660000000000
4.619	2.67835957611305	1.00660000000000
4.629	2.70324094522130	1.00660000000000
4.639	2.72812231137050	1.00660000000000
4.649	2.75300367321279	1.00660000000000
4.659	2.77788504116734	1.00660000000000
4.669	2.80276648394488	1.00660000000000
4.679	2.82764793319598	1.00660000000000
4.689	2.85252938202075	1.00660000000000
4.699	2.87741083962965	1.00660000000000
4.709	2.90229230638693	1.00660000000000
4.719	2.92717377693702	1.00660000000000
4.729	2.95205525181495	1.00660000000000
4.739	2.97693672660853	1.00660000000000
4.749	3.00181820350826	1.00660000000000
4.759	3.02669968050623	1.00660000000000
4.769	3.05158115760855	1.00660000000000
4.779	3.07646263655238	1.00660000000000

==> ResultPlots/Weak0_250/MPC0_250Weak0_02.txt <==
t         angle              Freq
3.900	1.19067143486495	1.00000006214593
3.901	1.19067145828058	1.00000006198405
3.902	1.19067148163981	1.00000006182603
3.903	1.19067150491424	1.00000006166595
3.904	1.19067152812227	1.00000006150393
3.905	1.19067155127027	1.00000006134196
3.906	1.19067157437257	1.00000006117485
3.907	1.19067159739325	1.00000006100388
3.908	1.19067162033639	1.00000006083251
3.909	1.19067164324065	1.00000006065706
3.910	1.19067166609921	1.00000006048016
3.911	1.19067168886636	1.00000006030633
3.912	1.19067171156598	1.00000006013240
3.913	1.19067173420171	1.00000005996101
3.914	1.19067175678038	1.00000005979606
3.915	1.19067177924399	1.00000005963335
3.916	1.19067180167872	1.00000005947412
3.917	1.19067182406980	1.00000005932074
3.918	1.19067184641563	1.00000005916759
3.919	1.19067186866778	1.00000005901476
3.920	1.19067189086695	1.00000005886391
3.921	1.19067191299996	1.00000005870926
3.922	1.19067193508999	1.00000005855128
3.923	1.19067195713092	1.00000005839256
3.924	1.19067197909658	1.00000005822860
3.925	1.19067200099948	1.00000005806135
3.926	1.19067202282235	1.00000005789489
3.927	1.19067204461317	1.00000005772597
3.928	1.19067206634031	1.00000005755747
3.929	1.19067208801152	1.00000005739382
3.930	1.19067210959884	1.00000005723156
3.931	1.19067213113703	1.00000005707279
3.932	1.19067215259861	1.00000005692075
3.933	1.19067217401357	1.00000005677055
3.934	1.19067219539602	1.00000005662277
3.935	1.19067221674231	1.00000005647929
3.936	1.19067223802745	1.00000005633419
3.937	1.19067225926165	1.00000005618753
3.938	1.19067228040967	1.00000005604122
3.939	1.19067230151995	1.00000005588990
3.940	1.19067232257953	1.00000005573469
3.941	1.19067234358295	1.00000005557885
3.942	1.19067236448518	1.00000005541856
3.943	1.19067238532875	1.00000005525634
3.944	1.19067240611003	1.00000005509665
3.945	1.19067242685628	1.00000005493637
3.946	1.19067244754297	1.00000005477822
3.947	1.19067246816439	1.00000005462623
3.948	1.19067248873307	1.00000005447637
3.949	1.19067250924695	1.00000005433007
3.950	1.19067252964942	1.00000005418988
3.951	1.19067255003824	1.00000005405026
3.952	1.19067257039706	1.00000005391138
3.953	1.19067259069311	1.00000005377491
3.954	1.19067261091868	1.00000005363501
3.955	1.19067263108354	1.00000005349202
3.956	1.19067265120611	1.00000005334838
3.957	1.19067267126979	1.00000005319940
3.958	1.19067269132029	1.00000005304687
3.959	1.19067271129484	1.00000005289474
3.960	1.19067273118640	1.00000005273968
3.961	1.19067275102066	1.00000005258452
3.962	1.19067277079375	1.00000005243374
3.963	1.19067279050910	1.00000005228399
3.964	1.19067281016760	1.00000005213752
3.965	1.19067282978426	1.00000005199775
3.966	1.19067284934863	1.00000005185995
3.967	1.19067286887093	1.00000005172485
3.968	1.19067288835163	1.00000005159444
3.969	1.19067290776979	1.00000005146283
3.970	1.19067292713817	1.00000005133007
3.971	1.19067294646379	1.00000005119797
3.972	1.19067296574190	1.00000005106105
3.973	1.19067298497248	1.00000005092025
3.974	1.19067300412439	1.00000005077868
3.975	1.19067302321946	1.00000005063233
3.976	1.19067304226928	1.00000005048363
3.977	1.19067306127363	1.00000005033697
3.978	1.19067308026047	1.00000005018923
3.979	1.19067309916068	1.00000005004318
3.980	1.19067311799176	1.00000004990301
3.981	1.19067313677033	1.00000004976483
3.982	1.19067315551433	1.00000004963024
3.983	1.19067317419535	1.00000004950195
3.984	1.19067319283658	1.00000004937459
3.985	1.19067321141915	1.00000004924837
3.986	1.19067322998080	1.00000004912498
3.987	1.19067324847970	1.00000004899855
3.988	1.19067326693448	1.00000004886930
3.989	1.19067328535175	1.00000004873952
3.990	1.19067330372513	1.00000004860435
3.991	1.19067332205032	1.00000004846541
3.992	1.19067334030888	1.00000004832650
3.993	1.19067335849854	1.00000004818417
3.994	1.19067337662341	1.00000004804123
3.995	1.19067339468438	1.00000004790219
3.996	1.19067341269647	1.00000004776377
3.997	1.19067343065490	1.00000004762840
3.998	1.19067344857808	1.00000004749963
3.999	1.19067346646580	1.00000004737293
4	1.19067348429076	1.00000004724919
4.001	1.19069871749048	1.00014853956995
4.002	1.19078291228357	1.00031095470416
4.003	1.19092736087964	1.00047409566971
4.004	1.19113459462642	1.00064065908081
4.005	1.19140669133390	1.00081032283733
4.006	1.19174463090212	1.00098272576980
4.007	1.19214865314461	1.00115715085217
4.008	1.19261860665392	1.00133240271736
4.009	1.19315416819040	1.00150717134559
4.010	1.19375494287988	1.00168049166329
4.011	1.19442049588884	1.00185195310501
4.012	1.19515035621225	1.00202160362925
4.013	1.19594402384723	1.00218971568710
4.014	1.19680097842047	1.00235652273645
4.015	1.19772068985617	1.00252214678554
4.016	1.19870263145731	1.00268657499667
4.017	1.19974628550494	1.00284972492402
4.018	1.20085114361973	1.00301151728339
4.019	1.20201670435586	1.00317191751763
4.020	1.20324247030931	1.00333093883232
4.021	1.20452794656740	1.00348862111892
4.022	1.20587264050732	1.00364500586470
4.023	1.20727606274818	1.00380012075593
4.024	1.20873772803884	1.00395397733138
4.025	1.21025715573160	1.00410657737230
4.026	1.21183387020028	1.00425792130664
4.027	1.21346740004810	1.00440801373470
4.028	1.21515727802785	1.00455686460832
4.029	1.21690304086837	1.00470448730277
4.030	1.21870422895699	1.00485089580412
4.031	1.22056038634605	1.00499610273716
4.032	1.22247106128702	1.00514011883629
4.033	1.22443580585559	1.00528295351508
4.034	1.22645417583271	1.00542461580304
4.035	1.22852573123714	1.00556511504440
4.036	1.23065003580382	1.00570446111984
4.037	1.23282665690795	1.00584266428089
4.038	1.23505516568139	1.00597973483615
4.039	1.23733513716729	1.00611568290055
4.040	1.23966614991809	1.00625051830072
4.041	1.24204778608510	1.00638425061622
4.042	1.24447963161515	1.00651688927979
4.043	1.24695790239616	1.00660000000000
4.044	1.24944604619918	1.00660000000000
4.045	1.25193419007314	1.00660000000000
4.046	1.25442233385093	1.00660000000000
4.047	1.25691047775194	1.00660000000000
4.048	1.25939862164796	1.00660000000000
4.049	1.26188676561196	1.00660000000000
4.050	1.26437490952503	1.00660000000000
4.051	1.26686305348198	1.00660000000000
4.052	1.26935119728137	1.00660000000000
4.053	1.27183934116169	1.00660000000000
4.054	1.27432748487763	1.00660000000000
4.055	1.27681562871067	1.00660000000000
4.056	1.27930377256394	1.00660000000000
4.057	1.28179191657159	1.00660000000000
4.058	1.28428006029026	1.00660000000000
4.059	1.28676820427063	1.00660000000000
4.060	1.28925634804818	1.00660000000000
4.061	1.29174449206676	1.00660000000000
4.062	1.29423263588546	1.00660000000000
4.063	1.29672077982923	1.00660000000000
4.064	1.29920892357814	1.00660000000000
4.065	1.30169706726338	1.00660000000000
4.066	1.30418521100160	1.00660000000000
4.067	1.30667335489011	1.00660000000000
4.068	1.30916149883501	1.00660000000000
4.069	1.31164964260620	1.00660000000000
4.070	1.31413778653814	1.00660000000000
4.071	1.31662593049737	1.00660000000000
4.072	1.31911407437269	1.00660000000000
4.073	1.32160221834738	1.00660000000000
4.074	1.32409036200988	1.00660000000000
4.075	1.32657850587816	1.00660000000000
4.076	1.32906664973075	1.00660000000000
4.077	1.33155479347079	1.00660000000000
4.078	1.33404293723447	1.00660000000000
4.079	1.33653108107978	1.00660000000000
4.080	1.33901922491145	1.00660000000000
4.081	1.34150736871720	1.00660000000000
4.082	1.34399551263687	1.00660000000000
4.083	1.34648365646876	1.00660000000000
4.084	1.34897180044413	1.00660000000000
4.085	1.35145994437016	1.00660000000000
4.086	1.35394808833871	1.00660000000000
4.087	1.35643623218152	1.00660000000000
4.088	1.35892437597113	1.00660000000000
4.089	1.36141251993922	1.00660000000000
4.090	1.36390066381955	1.00660000000000
4.091	1.36638880769624	1.00660000000000
4.092	1.36887695144901	1.00660000000000
4.093	1.37136509525453	1.00660000000000
4.094	1.37385323924696	1.00660000000000
4.095	1.37634138309568	1.00660000000000
4.096	1.37882952697191	1.00660000000000
4.097	1.38131767096115	1.00660000000000
4.098	1.38380581475940	1.00660000000000
4.099	1.38629395858720	1.00660000000000
4.100	1.38878210246753	1.00660000000000
4.101	1.39127024627442	1.00660000000000
4.102	1.39375839015725	1.00660000000000
4.103	1.39624653405735	1.00660000000000
4.104	1.39873467782991	1.00660000000000
4.105	1.40122282173388	1.00660000000000
4.106	1.40371096551394	1.00660000000000
4.107	1.40619910937858	1.00660000000000
4.108	1.40868725329392	1.00660000000000
4.109	1.41117539725133	1.00660000000000
4.110	1.41366354125057	1.00660000000000
4.111	1.41615168492672	1.00660000000000
4.112	1.41863982873042	1.00660000000000
4.113	1.42112797261052	1.00660000000000
4.114	1.42361611637079	1.00660000000000
4.115	1.42610426015699	1.00660000000000
4.116	1.42859240409985	1.00660000000000
4.117	1.43108054805862	1.00660000000000
4.118	1.43356869194668	1.00660000000000
4.119	1.43605683589772	1.00660000000000
4.120	1.43854497973143	1.00660000000000
4.121	1.44103312354628	1.00660000000000
4.122	1.44352126746617	1.00660000000000
4.123	1.44600941118460	1.00660000000000
4.124	1.44849755490372	1.00660000000000
4.125	1.45098569878996	1.00660000000000
4.126	1.45347384269780	1.00660000000000
4.127	1.45596198641238	1.00660000000000
4.128	1.45845013018038	1.00660000000000
4.129	1.46093827426239	1.00660000000000
4.130	1.46342641812498	1.00660000000000
4.131	1.46591456192641	1.00660000000000
4.132	1.46840270584062	1.00660000000000
4.133	1.47089084966410	1.00660000000000
4.134	1.47337899353147	1.00660000000000
4.135	1.47586713755322	1.00660000000000
4.136	1.47835528125779	1.00660000000000
4.137	1.48084342518996	1.00660000000000
4.138	1.48333156907302	1.00660000000000
4.139	1.48581971301746	1.00660000000000
4.140	1.48830785707264	1.00660000000000
4.141	1.49079600109803	1.00660000000000
4.142	1.49328414478009	1.00660000000000
4.143	1.49577228875046	1.00660000000000
4.144	1.49826043257667	1.00660000000000
4.145	1.50074857643722	1.00660000000000
4.146	1.50323672042578	1.00660000000000
4.147	1.50572486440433	1.00660000000000
4.148	1.50821300818143	1.00660000000000
4.149	1.51070115205130	1.00660000000000
4.150	1.51318929584932	1.00660000000000
4.151	1.51567743974874	1.00660000000000
4.152	1.51816558368864	1.00660000000000
4.153	1.52065372750621	1.00660000000000
4.154	1.52314187149705	1.00660000000000
4.155	1.52563001549765	1.00660000000000
4.156	1.52811815953032	1.00660000000000
4.157	1.53060630340474	1.00660000000000
4.158	1.53309444731758	1.00660000000000
4.159	1.53558259110446	1.00660000000000
4.160	1.53807073515941	1.00660000000000
4.161	1.54055887881077	1.00660000000000
4.162	1.54304702277796	1.00660000000000
4.163	1.54553516668739	1.00660000000000
4.164	1.54802331041969	1.00660000000000
4.165	1.55051145433936	1.00660000000000
4.166	1.55299959822742	1.00660000000000
4.167	1.55548774229351	1.00660000000000
4.168	1.55797588621340	1.00660000000000
4.169	1.56046403000437	1.00660000000000
4.170	1.56295217385718	1.00660000000000
4.171	1.56544031771682	1.00660000000000
4.172	1.56792846163626	1.00660000000000
4.173	1.57041660556024	1.00660000000000
4.174	1.57290474940260	1.00660000000000
4.175	1.57539289308852	1.00660000000000
4.176	1.57788103690336	1.00660000000000
4.177	1.58036918071070	1.00660000000000
4.178	1.58285732453987	1.00660000000000
4.179	1.58534546848455	1.00660000000000
4.180	1.58783361243013	1.00660000000000
4.181	1.59032175629113	1.00660000000000
4.182	1.59280990019829	1.00660000000000
4.183	1.59529804408521	1.00660000000000
4.184	1.59778618794121	1.00660000000000
4.185	1.60027433191340	1.00660000000000
4.186	1.60276247578531	1.00660000000000
4.187	1.60525061975727	1.00660000000000
4.188	1.60773876360395	1.00660000000000
4.189	1.61022690759432	1.00660000000000
4.190	1.61271505158584	1.00660000000000
4.191	1.61520319543638	1.00660000000000
4.192	1.61769133944699	1.00660000000000
4.193	1.62017948336779	1.00660000000000
4.194	1.62266762721129	1.00660000000000
4.195	1.62515577121235	1.00660000000000
4.196	1.62764391508313	1.00660000000000
4.197	1.63013205908601	1.00660000000000
4.198	1.63262020314096	1.00660000000000
4.199	1.63510834716385	1.00660000000000
4.200	1.63759649106419	1.00660000000000
4.201	1.64008463499681	1.00660000000000
4.202	1.64257277865954	1.00660000000000
4.203	1.64506092235865	1.00660000000000
4.204	1.64754906623239	1.00660000000000
4.205	1.65003721002540	1.00660000000000
4.206	1.65252535395030	1.00660000000000
4.207	1.65501349779424	1.00660000000000
4.208	1.65750164174938	1.00660000000000
4.209	1.65998978563084	1.00660000000000
4.210	1.66247792962190	1.00660000000000
4.211	1.66496607343288	1.00660000000000
4.212	1.66745421741007	1.00660000000000
4.213	1.66994236139612	1.00660000000000
4.214	1.67243050535672	1.00660000000000
4.215	1.67491864915496	1.00660000000000
4.216	1.67740679303074	1.00660000000000
4.217	1.67989493703726	1.00660000000000
4.218	1.68238308098353	1.00660000000000
4.219	1.68487122500278	1.00660000000000
4.220	1.68735936862345	1.00660000000000
4.221	1.68984751243806	1.00660000000000
4.222	1.69233565639820	1.00660000000000
4.223	1.69482380037198	1.00660000000000
4.224	1.69731194423844	1.00660000000000
4.225	1.69980008822722	1.00660000000000
4.226	1.70228823209095	1.00660000000000
4.227	1.70477637597082	1.00660000000000
4.228	1.70726451999440	1.00660000000000
4.229	1.70975266401092	1.00660000000000
4.230	1.71224080795355	1.00660000000000
4.231	1.71472895207648	1.00660000000000
4.232	1.71721709598842	1.00660000000000
4.233	1.71970523996947	1.00660000000000
4.234	1.72219338389141	1.00660000000000
4.235	1.72468152782653	1.00660000000000
4.236	1.72716967191855	1.00660000000000
4.237	1.72965781584162	1.00660000000000
4.238	1.73214595951117	1.00660000000000
4.239	1.73463410377508	1.00660000000000
4.240	1.73712224781571	1.00660000000000
4.241	1.73961039192750	1.00660000000000
4.242	1.74209853586490	1.00660000000000
4.243	1.74458667964541	1.00660000000000
4.244	1.74707482345138	1.00660000000000
4.245	1.74956296734854	1.00660000000000
4.246	1.75205111116907	1.00660000000000
4.247	1.75453925505326	1.00660000000000
4.248	1.75702739885560	1.00660000000000
4.249	1.75951554275071	1.00660000000000
4.250	1.76200368671084	1.00660000000000
4.251	1.76448519329824	1.00656250417338
4.252	1.76695910141848	1.00655017929441
4.253	1.76942839773574	1.00654195129714
4.254	1.77189812808069	1.00654533744234
4.255	1.77437073207716	1.00655204957672
4.256	1.77684641626024	1.00656725236757
4.257	1.77932829979818	1.00657765698488
4.258	1.78181275856855	1.00657386519097
4.259	1.78429653298326	1.00657187366241
4.260	1.78678047660492	1.00657896196958
4.261	1.78926603233072	1.00658389926024
4.262	1.79175281271705	1.00659425000378
4.263	1.79423987748305	1.00658460129644
4.264	1.79672515420725	1.00657360378534
4.265	1.79920766161081	1.00656362325487
4.266	1.80168602758977	1.00656279530055
4.267	1.80416000308037	1.00656267136291
4.268	1.80662939725721	1.00655827055887
4.269	1.80909457225425	1.00654801917825
4.270	1.81155594774918	1.00653384716520
4.271	1.81401381352543	1.00651907345023
4.272	1.81646832861293	1.00650632951686
4.273	1.81891960496932	1.00649656322785
4.274	1.82136779141706	1.00648927119734
4.275	1.82381310561959	1.00648332809343
4.276	1.82625582534865	1.00647780289206
4.277	1.82869625237640	1.00647227527177
4.278	1.83113467230555	1.00646687594530
4.279	1.83357135074334	1.00646196912459
4.280	1.83600653615144	1.00645783781925
4.281	1.83844046407057	1.00645460598577
4.282	1.84087336890161	1.00645222995501
4.283	1.84330548671733	1.00645059814010
4.284	1.84573706309834	1.00644960422547
4.285	1.84816835022866	1.00644919265900
4.286	1.85059959724072	1.00644937602474
4.287	1.85303104707532	1.00645016920115
4.288	1.85546293843618	1.00645160156364
4.289	1.85789550871345	1.00645369690385
4.290	1.86032899406632	1.00645643330007
4.291	1.86276362810918	1.00645979857093
4.292	1.86519964364220	1.00646377986381
4.293	1.86763727232938	1.00646836835898
4.294	1.87007674446136	1.00647355998877
4.295	1.87251828884905	1.00647935356220
4.296	1.87496213272630	1.00648574833242
4.297	1.87740850194314	1.00649274243355
4.298	1.87985762092808	1.00650033257601
4.299	1.88230971293910	1.00650851460937
4.300	1.80041151009618	1.00651728430725
4.301	1.80280977294228	1.00620205469211
4.302	1.80508708306047	1.00588155771967
4.303	1.80724237451341	1.00555924873281
4.304	1.80927587388101	1.00523683968298
4.305	1.81118833580626	1.00491572703074
4.306	1.81298071085303	1.00459712231241
4.307	1.81465401906826	1.00428176244536
4.308	1.81620931801262	1.00396985886291
4.309	1.81764768137441	1.00366125743266
4.310	1.81897019234589	1.00335566645534
4.311	1.82017793425666	1.00305284234219
4.312	1.82127198011972	1.00275266108121
4.313	1.82225338886542	1.00245513670945
4.314	1.82312319707603	1.00216030987287
4.315	1.82388241487911	1.00186817576915
4.316	1.82453203105001	1.00157870118000
4.317	1.82507301546616	1.00129182365390
4.318	1.82550631689514	1.00100745802638
4.319	1.82583287414468	1.00072555253093
4.320	1.72605361145656	1.00044605368931
4.321	1.72614145078342	1.00001552105724
4.322	1.72606446942132	0.999578615605612
4.323	1.72582137714062	0.999139551274517
4.324	1.72541240296573	0.998700257355130
4.325	1.72483837759910	0.998262350336557
4.326	1.72410036447423	0.997827175027634
4.327	1.72319949005987	0.997395598933750
4.328	1.72213691791148	0.996967879052319
4.329	1.72091382990311	0.996543833012530
4.330	1.71953141612448	0.996123110924332
4.331	1.71799086411647	0.995705416343965
4.332	1.71629335795978	0.995290643328629
4.333	1.71444005821104	0.994878779608941
4.334	1.71243209380782	0.994469817840134
4.335	1.71027056084449	0.994063769497895
4.336	1.70795653869095	0.993660617803402
4.337	1.70549108165574	0.993260299536225
4.338	1.70287522313970	0.992862727790868
4.339	1.70010997713621	0.992467819772495
4.340	1.59719633614282	0.992075501097516
4.341	1.59419447482719	0.991994454387749
4.342	1.59115906519924	0.991904293505489
4.343	1.58808771634517	0.991808929712109
4.344	1.58497946720036	0.991710153805816
4.345	1.58183392551109	0.991609516274419
4.346	1.57865091817393	0.991508338368413
4.347	1.57543034578998	0.991407512998285
4.348	1.57217216525373	0.991307351640728
4.349	1.56887636946931	0.991207735296719
4.350	1.56554298412721	0.991108380680633
4.351	1.56217206309839	0.991009109039199
4.352	1.55876365933364	0.990909782573406
4.353	1.55531782141384	0.990810421855212
4.354	1.55183459068508	0.990711106458861
4.355	1.54831400266312	0.990611911607960
4.356	1.54475608937832	0.990512872304618
4.357	1.54116088130945	0.990413979996286
4.358	1.53752840779771	0.990315198705930
4.359	1.53385869776503	0.990216491953028
4.360	1.44990109315518	0.990117837667438
4.361	1.44619918456397	0.990239311676872
4.362	1.44254061735046	0.990352986062974
4.363	1.43892313984475	0.990461304301871
4.364	1.43534548630646	0.990565479635296
4.365	1.43180678520025	0.990666654152162
4.366	1.42830631083166	0.990765854341750
4.367	1.42484340087231	0.990863786310342
4.368	1.42141744266655	0.990960717775287
4.369	1.41802786438893	0.991056599934241
4.370	1.41467412304246	0.991151216674646
4.371	1.41135569939615	0.991244400644826
4.372	1.40807519009286	0.991358324835443
4.373	1.40483090048997	0.991434904383931
4.374	1.40161684642862	0.991516017295190
4.375	1.39843426248763	0.991600486871122
4.376	1.39528409652689	0.991687426478487
4.377	1.39216702862336	0.991775833432962
4.378	1.38908337275416	0.991864537001615
4.379	1.38603299384681	0.991952318945944
4.380	1.32722260754144	0.992042494521182
4.381	1.32423858873858	0.992125371760736
4.382	1.32128492229504	0.992203064030944
4.383	1.31835904816899	0.992275014652768
4.384	1.31546274001676	0.992357577333783
4.385	1.31259677218600	0.992435810903850
4.386	1.30975961794411	0.992499153840209
4.387	1.30694898591923	0.992555456325682
4.388	1.30416119116376	0.992609891536634
4.389	1.30139408681839	0.992667716213174
4.390	1.29869358171254	0.992991367021491
4.391	1.29611303516595	0.993299012754317
4.392	1.29364250903700	0.993582157042649
4.393	1.29127620493091	0.993849561202566
4.394	1.28900724354730	0.994087930640722
4.395	1.28683261550418	0.994332885395240
4.396	1.28475126320245	0.994583992585388
4.397	1.28276228352115	0.994836749984564
4.398	1.28086497109712	0.995086514470864
4.399	1.27905871555117	0.995330826385704
4.400	1.27734287747671	0.995569738177646
4.401	1.27571672424256	0.995804752686956
4.402	1.27417943206478	0.996037511245043
4.403	1.27272961774952	0.996242110973024
4.404	1.27131232352463	0.996252348550200
4.405	1.26990354563759	0.996280257422169
4.406	1.26850828043598	0.996320830833755
4.407	1.26713016211147	0.996369500650916
4.408	1.26577148647448	0.996423454874524
4.409	1.26443407984175	0.996482068222293
4.410	1.26311952761876	0.996544515215756
4.411	1.26182907589714	0.996609740907744
4.412	1.26056353453760	0.996676450753035
4.413	1.25932318161199	0.996743106777591
4.414	1.25810773244280	0.996808933986819
4.415	1.25691763969280	0.996877721478942
4.416	1.25575400420394	0.996949359922078
4.417	1.25461782108596	0.997023011722123
4.418	1.25350921288532	0.997095180899906
4.419	1.25242716136972	0.997163473105046
4.420	1.22857909083905	0.997225325022219
4.421	1.22754315676298	0.997276800218364
4.422	1.22652422176111	0.997315012198410
4.423	1.22552032483668	0.997363597997337
4.424	1.22453425818389	0.997406709084117
4.425	1.22356224532768	0.997437484155893
4.426	1.22259984234142	0.997456863132356
4.427	1.22164299380665	0.997466331522649
4.428	1.22069594493064	0.997508794758414
4.429	1.21976783296100	0.997588399041241
4.430	1.21886678284181	0.997658219855124
4.431	1.21798551160009	0.997678026420342
4.432	1.21710700541121	0.997674242526230
4.433	1.21622951126801	0.997673159998833
4.434	1.21535552111436	0.997690293101357
4.435	1.21448743986844	0.997706844069165
4.436	1.21362690784554	0.997727893501032
4.437	1.21277474305248	0.997750692676863
4.438	1.21193122437694	0.997773722221031
4.439	1.21109617269258	0.997795676528187
4.440	1.21026897911406	0.997815436348742
4.441	1.20944866494642	0.997832130418968
4.442	1.20863396768982	0.997845166136679
4.443	1.20782344953250	0.997854255382704
4.444	1.20701561747637	0.997859424405998
4.445	1.20620904506973	0.997861007710161
4.446	1.20540248571911	0.997859616880899
4.447	1.20459496889794	0.997856088680966
4.448	1.20378587199912	0.997851414214110
4.449	1.20297496264220	0.997846655297713
4.450	1.20216240846298	0.997842857326604
4.451	1.20134875456256	0.997840965443369
4.452	1.20053487156042	0.997841750759115
4.453	1.19972187840267	0.997845752468015
4.454	1.19891104726685	0.997853240147026
4.455	1.19810369838456	0.997864198605947
4.456	1.19730109346165	0.997878335884805
4.457	1.19650433635047	0.997895113174450
4.458	1.19571428870881	0.997913793746887
4.459	1.19493150685844	0.997933506403253
4.460	1.19415620480095	0.997953318704269
4.461	1.19338824537249	0.997972312580133
4.462	1.19262715961827	0.997989658071480
4.463	1.19187219268497	0.998004677487419
4.464	1.19112237110903	0.998016896129387
4.465	1.19037658634625	0.998026075766118
4.466	1.18963368708933	0.998032228278816
4.467	1.18889257292199	0.998035608908180
4.468	1.18815228173821	0.998036690124262
4.469	1.18741206399841	0.998036118630265
4.470	1.18667143814082	0.998034659633694
4.471	1.18593022339019	0.998033131981921
4.472	1.18518854734020	0.998032341506286
4.473	1.18444682859240	0.998033016915694
4.474	1.18370573691413	0.998035752568366
4.475	1.18296613355938	0.998040964327821
4.476	1.18222899806869	0.998048860349769
4.477	1.18149534714644	0.998059429275338
4.478	1.18076615250220	0.998072446217841
4.479	1.18004226414769	0.998087495947931
4.480	1.17932434544809	0.998104010658570
4.481	1.17861282439844	0.998121318637981
4.482	1.17790786508272	0.998138701028344
4.483	1.17720936088176	0.998155450330082
4.484	1.17651694950882	0.998170926652940
4.485	1.17583004812491	0.998184607542121
4.486	1.17514790548444	0.998196127152767
4.487	1.17446966621856	0.998205301955690
4.488	1.17379444202379	0.998212141218900
4.489	1.17312138390707	0.998216841782445
4.490	1.17244974943742	0.998219767879852
4.491	1.17177896011822	0.998221417966896
4.492	1.17110864392748	0.998222381554291
4.493	1.17043866059839	0.998223289722692
4.494	1.16976910743915	0.998224763531361
4.495	1.16910030619579	0.998227364370388
4.496	1.16843277190628	0.998231550015953
4.497	1.16776716715708	0.998237640619684
4.498	1.16710424553821	0.998245796146429
4.499	1.16644478907369	0.998256007317243
4.500	1.16578954491001	0.998268100426507
4.501	1.16513916629333	0.998281754869713
4.502	1.16449416240266	0.998296532873905
4.503	1.16385486102195	0.998311916713076
4.504	1.16322138650980	0.998327352270475
4.505	1.16259365453493	0.998342294313658
4.506	1.16197138382745	0.998356249992496
4.507	1.16135412334597	0.998368817130386
4.508	1.16074129236654	0.998379714373161
4.509	1.16013223019490	0.998388800942300
4.510	1.15952625103955	0.998396084642887
4.511	1.15892269958158	0.998401717766299
4.512	1.15832100289367	0.998405981477944
4.513	1.15772071441847	0.998409260203560
4.514	1.15712154698349	0.998412008330125
4.515	1.15652339180997	0.998414712059269
4.516	1.15592632318953	0.998417849591031
4.517	1.15533058817618	0.998421852911430
4.518	1.15473658254268	0.998427074185165
4.519	1.15414481547919	0.998433759345506
4.520	1.15355586598935	0.998442030862149
4.521	1.15297033474735	0.998451880807638
4.522	1.15238879521144	0.998463174541565
4.523	1.15181174824852	0.998475664491171
4.524	1.15123958349159	0.998489012644607
4.525	1.15067255056692	0.998502819762435
4.526	1.15011074232871	0.998516658830372
4.527	1.14955409091408	0.998530109946748
4.528	1.14900237673737	0.998542793824371
4.529	1.14845524962448	0.998554401268170
4.530	1.14791225986255	0.998564716340901
4.531	1.14737289637174	0.998573631501122
4.532	1.14683662914649	0.998581153695895
4.533	1.14630295193342	0.998587401116102
4.534	1.14577142235498	0.998592591081449
4.535	1.14524169555511	0.998597020252952
4.536	1.14471354955595	0.998601038931210
4.537	1.14418689993477	0.998605021636596
4.538	1.14366180322781	0.998609336449968
4.539	1.14313844883236	0.998614315589448
4.540	1.14261714047370	0.998620229554034
4.541	1.14209826900560	0.998627266854120
4.542	1.14158227859548	0.998635520796148
4.543	1.14106962972892	0.998644984214515
4.544	1.14056076156317	0.998655552408857
4.545	1.14005605693956	0.998667033827039
4.546	1.13955581277173	0.998679167458245
4.547	1.13906021800199	0.998691645403206
4.548	1.13856934060618	0.998704138668776
4.549	1.13808312475180	0.998716324046449
4.550	1.13760139804162	0.998727909909253
4.551	1.13712388771091	0.998738658870462
4.552	1.13665024458555	0.998748405554726
4.553	1.13618007261653	0.998757068180720
4.554	1.13571296158761	0.998764653161644
4.555	1.13524851998523	0.998771252505061
4.556	1.13478640578523	0.998777034402957
4.557	1.13432635241520	0.998782227921625
4.558	1.13386818803383	0.998787103147773
4.559	1.13341184681872	0.998791948513988
4.560	1.13295737146063	0.998797047183933
4.561	1.13250490673272	0.998802654407932
4.562	1.13205468530623	0.998808977669377
4.563	1.13160700653862	0.998816161135029
4.564	1.13116221039490	0.998824275549829
4.565	1.13072064900666	0.998833314280402
4.566	1.13028265776529	0.998843195659399
4.567	1.12984852820136	0.998853771290427
4.568	1.12941848546211	0.998864839524899
4.569	1.12899267131229	0.998876162891699
4.570	1.12857113429982	0.998887487986198
4.571	1.12815382770395	0.998898566180272
4.572	1.12774061513983	0.998909173463445
4.573	1.12733128324840	0.998919127836859
4.574	1.12692556006186	0.998928302932873
4.575	1.12652313808985	0.998936636851126
4.576	1.12612369918202	0.998944135600774
4.577	1.12572694005303	0.998950871010614
4.578	1.12533259582892	0.998956973402987
4.579	1.12494045998119	0.998962619728297
4.580	1.12455039918314	0.998968018236850
4.581	1.12416236170952	0.998973390999007
4.582	1.12377637929444	0.998978955716258
4.583	1.12339256224868	0.998984908321772
4.584	1.12301108808560	0.998991407742783
4.585	1.12263218548560	0.998998563987230
4.586	1.12225611386407	0.999006430452638
4.587	1.12188314170407	0.999015000963445
4.588	1.12151352414935	0.999024211654531
4.589	1.12114748230010	0.999033947452475
4.590	1.12078518584190	0.999044052514987
4.591	1.12042674003055	0.999054343690524
4.592	1.12007217836435	0.999064625861163
4.593	1.11972146102971	0.999074707887294
4.594	1.11937447930131	0.999084417851252
4.595	1.11903106542604	0.999093616404513
4.596	1.11869100697709	0.999102207190072
4.597	1.11835406444857	0.999110143558208
4.598	1.11801999054296	0.999117431134362
4.599	1.11768854967181	0.999124126131406
4.600	1.11735953627749	0.999130329625759
4.601	1.11703278991195	0.999136178365947
4.602	1.11670820653285	0.999141832935370
4.603	1.11638574510448	0.999147464267500
4.604	1.11606542874392	0.999153239653071
4.605	1.11574734085934	0.999159309374753
4.606	1.11543161632790	0.999165795014665
4.607	1.11511842916298	0.999172780352491
4.608	1.11480797662875	0.999180305519235
4.609	1.11450046264122	0.999188364787220
4.610	1.11419608041479	0.999196908104212
4.611	1.11389499670508	0.999205846154101
4.612	1.11359733847917	0.999215058443972
4.613	1.11330318294267	0.999224403710929
4.614	1.11301255198168	0.999233731755356
4.615	1.11272541109065	0.999242895705749
4.616	1.11244167288760	0.999251763731916
4.617	1.11216120486074	0.999260229279681
4.618	1.11188384028401	0.999268219025522
4.619	1.11160939189949	0.999275697976615
4.620	1.11133766693183	0.999282671376868
4.621	1.11106848181407	0.999289183324025
4.622	1.11080167650607	0.999295312298463
4.623	1.11053712582361	0.999301164039862
4.624	1.11027474816819	0.999306862389558
4.625	1.11001451046491	0.999312538897423
4.626	1.10975642900894	0.999318322060540
4.627	1.10950056630281	0.999324327051322
4.628	1.10924702423381	0.999330646765166
4.629	1.10899593452950	0.999337344875711
4.630	1.10874744665080	0.999344451393777
4.631	1.10850171454808	0.999351961042803
4.632	1.10825888385330	0.999359834513036
4.633	1.10801907955215	0.999368002412197
4.634	1.10778239562364	0.999376371545277
4.635	1.10754888775364	0.999384832963432
4.636	1.10731856901134	0.999393271080420
4.637	1.10709140912468	0.999401573111046
4.638	1.10686733724651	0.999409638068032
4.639	1.10664624785886	0.999417384589898
4.640	1.10642800964274	0.999424757009353
4.641	1.10621247566110	0.999431729220518
4.642	1.10599949486482	0.999438306068874
4.643	1.10578892395347	0.999444522221892
4.644	1.10558063768872	0.999450438676173
4.645	1.10537453792290	0.999456137219526
4.646	1.10517056024537	0.999461713354587
4.647	1.10496867753363	0.999467268294208
4.648	1.10476890059635	0.999472900676604
4.649	1.10457127574387	0.999478698687467
4.650	1.10437587941965	0.999484733215575
4.651	1.10418281059901	0.999491052551343
4.652	1.10399218175712	0.999497679032285
4.653	1.10380410870152	0.999504607860113
4.654	1.10361870030192	0.999511808117882
4.655	1.10343604932450	0.999519225866731
4.656	1.10325622466439	0.999526789025625
4.657	1.10307926556902	0.999534413585018
4.658	1.10290517847579	0.999542010635728
4.659	1.10273393653210	0.999549493632143
4.660	1.10256548178700	0.999556785285023
4.661	1.10239972982959	0.999563823549703
4.662	1.10223657641177	0.999570566254975
4.663	1.10207590573805	0.999576994015443
4.664	1.10191759924351	0.999583111244721
4.665	1.10176154428223	0.999588945239089
4.666	1.10160764242937	0.999594543432501
4.667	1.10145581635288	0.999599969098979
4.668	1.10130601464971	0.999605295890628
4.669	1.10115821470140	0.999610601659839
4.670	1.10101242299538	0.999615962092661
4.671	1.10086867320251	0.999621444674503
4.672	1.10072702206367	0.999627103448084
4.673	1.10058754353508	0.999632974980122
4.674	1.10045032156745	0.999639075835544
4.675	1.10031544243066	0.999645401710230
4.676	1.10018298699197	0.999651928265936
4.677	1.10005302351988	0.999658613562797
4.678	1.09992560170917	0.999665401840228
4.679	1.09980074834243	0.999672228322777
4.680	1.09967846496897	0.999679024644021
4.681	1.09955872752471	0.999685724422015
4.682	1.09944148815998	0.999692268545676
4.683	1.09932667885596	0.999698609759296
4.684	1.09921421663012	0.999704716175994
4.685	1.09910400965009	0.999710573473869
4.686	1.09899596416312	0.999716185635675
4.687	1.09888999134273	0.999721574188790
4.688	1.09878601341461	0.999726776053602
4.689	1.09868396888282	0.999731840212652
4.690	1.09858381637400	0.999736823478002
4.691	1.09848553667712	0.999741785731249
4.692	1.09838913293288	0.999746785037004
4.693	1.09829462914445	0.999751873008210
4.694	1.09820206684753	0.999757090803198
4.695	1.09811150065002	0.999762466065838
4.696	1.09802299271678	0.999768011015492
4.697	1.09793660681817	0.999773721826280
4.698	1.09785240235942	0.999779579318443
4.699	1.09777042886458	0.999785550858904
4.700	1.09769072143604	0.999791593301858
4.701	1.09761329753951	0.999797656712287
4.702	1.09753815519480	0.999803688537994
4.703	1.09746527278298	0.999809637895939
4.704	1.09739461040681	0.999815459630162
4.705	1.09732611286927	0.999821117803574
4.706	1.09725971360513	0.999826588367510
4.707	1.09719533947259	0.999831860819501
4.708	1.09713291601111	0.999836938722298
4.709	1.09707237266434	0.999841839080888
4.710	1.09701364754937	0.999846590660743
4.711	1.09695669150710	0.999851231389709
4.712	1.09690147090168	0.999855805086573
4.713	1.09684796914939	0.999860357801031
4.714	1.09679618682549	0.999864934050833
4.715	1.09674614044275	0.999869573274616
4.716	1.09669785998540	0.999874306784594
4.717	1.09665138529249	0.999879155435733
4.718	1.09660676182079	0.999884128194722
4.719	1.09656403611211	0.999889221706131
4.720	1.09652325115849	0.999894420850583
4.721	1.09648444230106	0.999899700239127
4.722	1.09644763370397	0.999905026504966
4.723	1.09641283590508	0.999910361173187
4.724	1.09638004446697	0.999915663876069
4.725	1.09634923990802	0.999920895651407
4.726	1.09632038880250	0.999926022040152
4.727	1.09629344599603	0.999931015750799
4.728	1.09626835775043	0.999935858691339
4.729	1.09624506540194	0.999940543203393
4.730	1.09622350952668	0.999945072429977
4.731	1.09620363383374	0.999949459813056
4.732	1.09618538881409	0.999953727764589
4.733	1.09616873478967	0.999957905649895
4.734	1.09615364409410	0.999962027266747
4.735	1.09614010217092	0.999966128017721
4.736	1.09612810766657	0.999970242023507
4.737	1.09611767141405	0.999974399414702
4.738	1.09610881449862	0.999978623999226
4.739	1.09610156548251	0.999982931497023
4.740	1.09609595715483	0.999987328473950
4.741	1.09609202299794	0.999991812027855
4.742	1.09608979368136	0.999996370247323
4.743	1.09608929384513	1.00000098339067
4.744	1.09609053949453	1.00000562565758
4.745	1.09609353611063	1.00001026740959
4.746	1.09609827766076	1.00001487765307
4.747	1.09610474656552	1.00001942656320
4.748	1.09611291460828	1.00002388785710
4.749	1.09612274464621	1.00002824083250
4.750	1.09613419306129	1.00003247189962
4.751	1.09614721256821	1.00003657550736
4.752	1.09616175535484	1.00004055440734
4.753	1.09617777617950	1.00004441923408
4.754	1.09619523513743	1.00004818746351
4.755	1.09621409993747	1.00005188185229
4.756	1.09623434761988	1.00005552847952
4.757	1.09625596531737	1.00005915457038
4.758	1.09627895028962	1.00006278628594
4.759	1.09630330915388	1.00006644664108
4.760	1.09632905628519	1.00007015372878
4.761	1.09635621177495	1.00007391938879
4.762	1.09638479881005	1.00007774840146
4.763	1.09641484101121	1.00008163827315
4.764	1.09644635977429	1.00008557961756
4.765	1.09647937176874	1.00008955707389
4.766	1.09651388696011	1.00009355068748
4.767	1.09654990720105	1.00009753763365
4.768	1.09658742547822	1.00010149412202
4.769	1.09662642593185	1.00010539733719
4.770	1.09666688461562	1.00010922726069
4.771	1.09670877075519	1.00011296821529
4.772	1.09675204869018	1.00011661002661
4.773	1.09679668009426	1.00012014872024
4.774	1.09684262640758	1.00012358669370
4.775	1.09688985106868	1.00012693237507
4.776	1.09693832170183	1.00013019941010
4.777	1.09698801188802	1.00013340543901
4.778	1.09703890234937	1.00013657058497
4.779	1.09709098163580	1.00013971578398
4.780	1.09714424605750	1.00014286107996
4.781	1.09719869905553	1.00014602403619
4.782	1.09725435001269	1.00014921838954
4.783	1.09731121261325	1.00015245303567
4.784	1.09736930285999	1.00015573143237
4.785	1.09742863703809	1.00015905145972
4.786	1.09748922958806	1.00016240572350
4.787	1.09755109131311	1.00016578228018
4.788	1.09761422778752	1.00016916571585
4.789	1.09767863834963	1.00017253846932
4.790	1.09774431552137	1.00017588230122
4.791	1.09781124507231	1.00017917978751
4.792	1.09787940659112	1.00018241570242
4.793	1.09794877449121	1.00018557819627
4.794	1.09801931952916	1.00018865967821
4.795	1.09809101046881	1.00019165732609
4.796	1.09816381594442	1.00019457320485
4.797	1.09823770626440	1.00019741399355
4.798	1.09831265499656	1.00020019033848
4.799	1.09838864034850	1.00020291590675
4.800	1.09846564604254	1.00020560622428
4.801	1.09854366181912	1.00020827738226
4.802	1.09862268341203	1.00021094473400
4.803	1.09870271202976	1.00021362168638
4.804	1.09878375335302	1.00021631866774
4.805	1.09886581632986	1.00021904236467
4.806	1.09894891161980	1.00022179528276
4.807	1.09903305002263	1.00022457564452
4.808	1.09911824091660	1.00022737764024
4.809	1.09920449079709	1.00023019200076
4.810	1.09929180216886	1.00023300682653
4.811	1.09938017268746	1.00023580861372
4.812	1.09946959480067	1.00023858338881
4.813	1.09956005577283	1.00024131784556
4.814	1.09965153811231	1.00024400040611
4.815	1.09974402046737	1.00024662212185
4.816	1.09983747877186	1.00024917733249
4.817	1.09993188746421	1.00025166404977
4.818	1.10002722094532	1.00025408404064
4.819	1.10012345494260	1.00025644259684
4.820	1.10022056778394	1.00025874803174
4.821	1.10031854138538	1.00026101094940
4.822	1.10041736194853	1.00026324333760
4.823	1.10051702029477	1.00026545757623
4.824	1.10061751183343	1.00026766544135
4.825	1.10071883615842	1.00026987717234
4.826	1.10082099630563	1.00027210069064
4.827	1.10092399775272	1.00027434102686
4.828	1.10102784729384	1.00027659998533
4.829	1.10113255177157	1.00027887608261
4.830	1.10123811687504	1.00028116475476
4.831	1.10134454606805	1.00028345879916
4.832	1.10145183968075	1.00028574902467
4.833	1.10155999434528	1.00028802504884
4.834	1.10166900269132	1.00029027616375
4.835	1.10177885338658	1.00029249221350
4.836	1.10188953149486	1.00029466440899
4.837	1.10200101910345	1.00029678600466
4.838	1.10211329630351	1.00029885280065
4.839	1.10222634207912	1.00030086343055
4.840	1.10234013546028	1.00030281940533
4.841	1.10245465654339	1.00030472493070
4.842	1.10256988748370	1.00030658651439
4.843	1.10268581321316	1.00030841238831
4.844	1.10280242200429	1.00031021181239
4.845	1.10291970567096	1.00031199431437
4.846	1.10303765956405	1.00031376891734
4.847	1.10315628223361	1.00031554343317
4.848	1.10327557484561	1.00031732387241
4.849	1.10339554040752	1.00031911400464
4.850	1.10351618290474	1.00032091511679
4.851	1.10363750631745	1.00032272597879
4.852	1.10375951372180	1.00032454300415
4.853	1.10388220644450	1.00032636060360
4.854	1.10400558338938	1.00032817169296
4.855	1.10412964063062	1.00032996830065
4.856	1.10425437115214	1.00033174223936
4.857	1.10437976493427	1.00033348578018
4.858	1.10450580922566	1.00033519226542
4.859	1.10463248903034	1.00033685662750
4.860	1.10475978777868	1.00033847576890
4.861	1.10488768817982	1.00034004876579
4.862	1.10501617305204	1.00034157689925
4.863	1.10514522606559	1.00034306350932
4.864	1.10527483247211	1.00034451367846
4.865	1.10540497969168	1.00034593378969
4.866	1.10553565773421	1.00034733099185
4.867	1.10566685935169	1.00034871260705
4.868	1.10579857998346	1.00035008554665
4.869	1.10593081752791	1.00035145577453
4.870	1.10606357186020	1.00035282785104
4.871	1.10619684427252	1.00035420460876
4.872	1.10633063677096	1.00035558697553
4.873	1.10646495134051	1.00035697394633
4.874	1.10659978924605	1.00035836271969
4.875	1.10673515037729	1.00035974897556
4.876	1.10687103280156	1.00036112726047
4.877	1.10700743236475	1.00036249146290
4.878	1.10714434254965	1.00036383533046
4.879	1.10728175459394	1.00036515297779
4.880	1.10741965760189	1.00036643936127
4.881	1.10755803903862	1.00036769067473
4.882	1.10769688521646	1.00036890462777
4.883	1.10783618189134	1.00037008060410
4.884	1.10797591488108	1.00037121968108
4.885	1.10811607073219	1.00037232450431
4.886	1.10825663724631	1.00037339904735
4.887	1.10839760391809	1.00037444826985
4.888	1.10853896222739	1.00037547769636
4.889	1.10868070578135	1.00037649296791
4.890	1.10882283025308	1.00037749939454
4.891	1.10896533321443	1.00037850153669
4.892	1.10910821372818	1.00037950286572
4.893	1.10925147194007	1.00038050551950
4.894	1.10939510852131	1.00038151016293
4.895	1.10953912410218	1.00038251597938
4.896	1.10968351876431	1.00038352078096
4.897	1.10982829153977	1.00038452121831
4.898	1.10997343999406	1.00038551308843
4.899	1.11011896002742	1.00038649170266
4.900	1.11026484574018	1.00038745227728
4.901	1.11041108947029	1.00038839033157
4.902	1.11055768197730	1.00038930205094
4.903	1.11070461277654	1.00039018457973
4.904	1.11085187049389	1.00039103623889
4.905	1.11099944337866	1.00039185664264
4.906	1.11114731978773	1.00039264669970
4.907	1.11129548863073	1.00039340851998
4.908	1.11144393983523	1.00039414522484
4.909	1.11159266463642	1.00039486067252
4.910	1.11174165580178	1.00039555914019
4.911	1.11189090773746	1.00039624497830
4.912	1.11204041650467	1.00039692225919
4.913	1.11219017955523	1.00039759446640
4.914	1.11234019548692	1.00039826423689
4.915	1.11249046372495	1.00039893316978
4.916	1.11264098408014	1.00039960173340
4.917	1.11279175631739	1.00040026926344
4.918	1.11294277975753	1.00040093404452
4.919	1.11309405289808	1.00040159348477
4.920	1.11324557314242	1.00040224435429
4.921	1.11339733657451	1.00040288306158
4.922	1.11354933793837	1.00040350596239
4.923	1.11370157060583	1.00040410966320
4.924	1.11385402673591	1.00040469128920
4.925	1.11400669756472	1.00040524871433
4.926	1.11415957377130	1.00040578072296
4.927	1.11431264570524	1.00040628708656
4.928	1.11446590379342	1.00040676856937
4.929	1.11461933896931	1.00040722685142
4.930	1.11477294291717	1.00040766437201
4.931	1.11492670835332	1.00040808412615
4.932	1.11508062919916	1.00040848941875
4.933	1.11523470063867	1.00040888359170
4.934	1.11538891907821	1.00040926976529
4.935	1.11554328202328	1.00040965060093
4.936	1.11569778787384	1.00041002809838
4.937	1.11585243560057	1.00041040346220
4.938	1.11600722450930	1.00041077703199
4.939	1.11616215383424	1.00041114827618
4.940	1.11631722247489	1.00041151586703
4.941	1.11647242870799	1.00041187781451
4.942	1.11662776994535	1.00041223164236
4.943	1.11678324261288	1.00041257461047
4.944	1.11693884209285	1.00041290394937
4.945	1.11709456275003	1.00041321708416
4.946	1.11725039806379	1.00041351184840
4.947	1.11740634078092	1.00041378665661
4.948	1.11756238318367	1.00041404061849
4.949	1.11771851737103	1.00041427360534
4.950	1.11787473552204	1.00041448625062
4.951	1.11803103019952	1.00041467988088
4.952	1.11818739458886	1.00041485640452
4.953	1.11834382266784	1.00041501815218
4.954	1.11850030933965	1.00041516767897
4.955	1.11865685047746	1.00041530756561
4.956	1.11881344291805	1.00041544021728
4.957	1.11897008433766	1.00041556767418
4.958	1.11912677307055	1.00041569146753
4.959	1.11928350794256	1.00041581251547
4.960	1.11944028797939	1.00041593106334
4.961	1.11959711217628	1.00041604669166
4.962	1.11975397926562	1.00041615837266
4.963	1.11991088748687	1.00041626456718
4.964	1.12006783440734	1.00041636337267
4.965	1.12022481686381	1.00041645269220
4.966	1.12038183086588	1.00041653040786
4.967	1.12053887167031	1.00041659456393
4.968	1.12069593383762	1.00041664352781
4.969	1.12085301141315	1.00041667611378
4.970	1.12101009807316	1.00041669168019
4.971	1.12116718738503	1.00041669017502
4.972	1.12132427297388	1.00041667212603
4.973	1.12148134880022	1.00041663859623
4.974	1.12163840931044	1.00041659109238
4.975	1.12179544956189	1.00041653143232
4.976	1.12195246534020	1.00041646160304
4.977	1.12210945319589	1.00041638360281
4.978	1.12226641039524	1.00041629927923
4.979	1.12242333486392	1.00041621019598
4.980	1.12258022504170	1.00041611751994
4.981	1.12273707972236	1.00041602193593
4.982	1.12289389785042	1.00041592361522
4.983	1.12305067836087	1.00041582222068
4.984	1.12320741994199	1.00041571694536
4.985	1.12336412092486	1.00041560660126
4.986	1.12352077912146	1.00041548973061
4.987	1.12367739178194	1.00041536472903
4.988	1.12383395553934	1.00041522999084
4.989	1.12399046642531	1.00041508404453
4.990	1.12414691998424	1.00041492566712
4.991	1.12430331135306	1.00041475398882
4.992	1.12445963540972	1.00041456856059
4.993	1.12461588696897	1.00041436937899
4.994	1.12477206091626	1.00041415688772
4.995	1.12492815236760	1.00041393193693
4.996	1.12508415684420	1.00041369570367
4.997	1.12524007036768	1.00041344960162
4.998	1.12539588948357	1.00041319516730
4.999	1.12555161135720	1.00041293393218
5	1.12570723369117	1.00041266731209
5.001	1.12586275468448	1.00041239650187
5.002	1.12601817294399	1.00041212238330
5.003	1.12617348732510	1.00041184547428
5.004	1.12632869680806	1.00041156590160
5.005	1.12648380036080	1.00041128339866
5.006	1.12663879677075	1.00041099734891
5.007	1.12679368454064	1.00041070684919
5.008	1.12694846177783	1.00041041078754
5.009	1.12710312616991	1.00041010795005
5.010	1.12725767493089	1.00040979712602
5.011	1.12741210482136	1.00040947720347
5.012	1.12756641224973	1.00040914726866
5.013	1.12772059329654	1.00040880667984
5.014	1.12787464388998	1.00040845511057
5.015	1.12802855986706	1.00040809258110
5.016	1.12818233716143	1.00040771945369
5.017	1.12833597189410	1.00040733639357
5.018	1.12848946048348	1.00040694432101
5.019	1.12864279973724	1.00040654433631
5.020	1.12879598689597	1.00040613762508
5.021	1.12894901965979	1.00040572537374
5.022	1.12910189612580	1.00040530867876
5.023	1.12925461481200	1.00040488845842
5.024	1.12940717453057	1.00040446539566
5.025	1.12955957428585	1.00040403989319
5.026	1.12971181319335	1.00040361204528
5.027	1.12986389033472	1.00040318164991
5.028	1.13001580467153	1.00040274823641
5.029	1.13016755494641	1.00040231110710
5.030	1.13031913958571	1.00040186941159
5.031	1.13047055671018	1.00040142222318
5.032	1.13062180405723	1.00040096861296
5.033	1.13077287902547	1.00040050773755
5.034	1.13092377875591	1.00040003890957
5.035	1.13107450013672	1.00039956164689
5.036	1.13122503992759	1.00039907571978
5.037	1.13137539490276	1.00039858116772
5.038	1.13152556184400	1.00039807828736
5.039	1.13167553771518	1.00039756761542
5.040	1.13182531971506	1.00039704988366
5.041	1.13197490533844	1.00039652595259
5.042	1.13212429241594	1.00039599675154
5.043	1.13227347914972	1.00039546320586
5.044	1.13242246405912	1.00039492615944
5.045	1.13257124595361	1.00039438632119
5.046	1.13271982390143	1.00039384421472
5.047	1.13286819710288	1.00039330013753
5.048	1.13301636482674	1.00039275415530
5.049	1.13316432634292	1.00039220610584
5.050	1.13331208080490	1.00039165561475
5.051	1.13345962719063	1.00039110214376
5.052	1.13360696426093	1.00039054504172
5.053	1.13375409051650	1.00038998359698
5.054	1.13390100418451	1.00038941710922
5.055	1.13404770323950	1.00038884494913
5.056	1.13419418544800	1.00038826660422
5.057	1.13434044839414	1.00038768173013
5.058	1.13448648959661	1.00038709017759
5.059	1.13463230653042	1.00038649199605
5.060	1.13477789674857	1.00038588743769
5.061	1.13492325792345	1.00038527693512
5.062	1.13506838789544	1.00038466105865
5.063	1.13521328478078	1.00038404047970
5.064	1.13535794694894	1.00038341591725
5.065	1.13550237302843	1.00038278807536
5.066	1.13564656189465	1.00038215759984
5.067	1.13579051267152	1.00038152503073
5.068	1.13593422464623	1.00038089075808
5.069	1.13607769721602	1.00038025500716
5.070	1.13622092985065	1.00037961782744
5.071	1.13636392198509	1.00037897908927
5.072	1.13650667298111	1.00037833851163
5.073	1.13664918208065	1.00037769569108
5.074	1.13679144834100	1.00037705013325
5.075	1.13693347064304	1.00037640130761
5.076	1.13707524763981	1.00037574869338
5.077	1.13721677781541	1.00037509181704
5.078	1.13735805949386	1.00037443030195
5.079	1.13749909087392	1.00037376389869
5.080	1.13763987008042	1.00037309249791
5.081	1.13778039524027	1.00037241614864
5.082	1.13792066451970	1.00037173505303
5.083	1.13806067618339	1.00037104954251
5.084	1.13820042866269	1.00037036006109
5.085	1.13833992053765	1.00036966712941
5.086	1.13847915061478	1.00036897129726
5.087	1.13861811791799	1.00036827311165
5.088	1.13875682164917	1.00036757307516
5.089	1.13889526119260	1.00036687160239
5.090	1.13903343606194	1.00036616900151
5.091	1.13917134586700	1.00036546545392
5.092	1.13930899027241	1.00036476099808
5.093	1.13944636892370	1.00036405554249
5.094	1.13958348141136	1.00036334887775
5.095	1.13972032720949	1.00036264069157
5.096	1.13985690567984	1.00036193060906
5.097	1.13999321604638	1.00036121822605
5.098	1.14012925735028	1.00036050313794
5.099	1.14026502850379	1.00035978498505
5.100	1.14040052828705	1.00035906348260
5.101	1.14053575540902	1.00035833843738
5.102	1.14067070852525	1.00035760977443
5.103	1.14080538626013	1.00035687754206
5.104	1.14093978730148	1.00035614190050
5.105	1.14107391040625	1.00035540311947
5.106	1.14120775446600	1.00035466155535
5.107	1.14134131850687	1.00035391761558
5.108	1.14147460170352	1.00035317173738
5.109	1.14160760341542	1.00035242435295
5.110	1.14174032314486	1.00035167584965
5.111	1.14187276054463	1.00035092655249
5.112	1.14200491534939	1.00035017670045
5.113	1.14213678738793	1.00034942642415
5.114	1.14226837650858	1.00034867575072
5.115	1.14239968253492	1.00034792460524
5.116	1.14253070527366	1.00034717281434
5.117	1.14266144443627	1.00034642013559
5.118	1.14279189963918	1.00034566627997
5.119	1.14292207037374	1.00034491093147
5.120	1.14305195601992	1.00034415378632
5.121	1.14318155584101	1.00034339457831
5.122	1.14331086902530	1.00034263309432
5.123	1.14343989468989	1.00034186920301
5.124	1.14356863190642	1.00034110286430
5.125	1.14369707977198	1.00034033412491
5.126	1.14382523738868	1.00033956312523
5.127	1.14395310394730	1.00033879008618
5.128	1.14408067871136	1.00033801528387
5.129	1.14420796109607	1.00033723903869
5.130	1.14433495062485	1.00033646168901
5.131	1.14446164694436	1.00033568355793
5.132	1.14458804981405	1.00033490494057
5.133	1.14471415909429	1.00033412608171
5.134	1.14483997473803	1.00033334715195
5.135	1.14496549673800	1.00033256824895
5.136	1.14509072511009	1.00033178939198
5.137	1.14521565985342	1.00033101051693
5.138	1.14534030094933	1.00033023149648
5.139	1.14546464830437	1.00032945215236
5.140	1.14558870176347	1.00032867226514
5.141	1.14571246106834	1.00032789160572
5.142	1.14583592590020	1.00032710995400
5.143	1.14595909583045	1.00032632711038
5.144	1.14608197039024	1.00032554292396
5.145	1.14620454904434	1.00032475730342
5.146	1.14632683124842	1.00032397021688
5.147	1.14644881646154	1.00032318170579
5.148	1.14657050416008	1.00032239187994
5.149	1.14669189388337	1.00032160090113
5.150	1.14681298522191	1.00032080898200
5.151	1.14693377786989	1.00032001636789
5.152	1.14705427162221	1.00031922331056
5.153	1.14717446636519	1.00031843006100
5.154	1.14729436205744	1.00031763684930
5.155	1.14741395875058	1.00031684386067
5.156	1.14753325656034	1.00031605123459
5.157	1.14765225564292	1.00031525905435
5.158	1.14777095616364	1.00031446733542
5.159	1.14788935828915	1.00031367603844
5.160	1.14800746217247	1.00031288507313
5.161	1.14812526790547	1.00031209430026
5.162	1.14824277555044	1.00031130355669
5.163	1.14835998506146	1.00031051266846
5.164	1.14847689636122	1.00030972145870
5.165	1.14859350929305	1.00030892977483
5.166	1.14870982365983	1.00030813749991
5.167	1.14882583922872	1.00030734455510
5.168	1.14894155572438	1.00030655091818
5.169	1.14905697290010	1.00030575662375
5.170	1.14917209051987	1.00030496175291
5.171	1.14928690840043	1.00030416643872
5.172	1.14940142639034	1.00030337085367
5.173	1.14951564443868	1.00030257518844
5.174	1.14962956254021	1.00030177964881
5.175	1.14974318078407	1.00030098443786
5.176	1.14985649933215	1.00030018973285
5.177	1.14996951840908	1.00029939568415
5.178	1.15008223827476	1.00029860240265
5.179	1.15019465923615	1.00029780994493
5.180	1.15030678159974	1.00029701832272
5.181	1.15041860568135	1.00029622750202
5.182	1.15053013177339	1.00029543740034
5.183	1.15064136012120	1.00029464790749
5.184	1.15075229092804	1.00029385889435
5.185	1.15086292435512	1.00029307021728
5.186	1.15097326050159	1.00029228174313
5.187	1.15108329941927	1.00029149335895
5.188	1.15119304112955	1.00029070497391
5.189	1.15130248561877	1.00028991653905
5.190	1.15141163285762	1.00028912804907
5.191	1.15152048283926	1.00028833953470
5.192	1.15162903556757	1.00028755107202
5.193	1.15173729107369	1.00028676277375
5.194	1.15184524945471	1.00028597477206
5.195	1.15195291084092	1.00028518722006
5.196	1.15206027544082	1.00028440027747
5.197	1.15216734350224	1.00028361409051
5.198	1.15227411535557	1.00028282879317
5.199	1.15238059133094	1.00028204449549
5.200	1.15248677183831	1.00028126126843
5.201	1.15259265728673	1.00028047915210
5.202	1.15269824809820	1.00027969815216
5.203	1.15280354467859	1.00027891823335
5.204	1.15290854742898	1.00027813933630
5.205	1.15301325672021	1.00027736138158
5.206	1.15311767289973	1.00027658426945
5.207	1.15322179627128	1.00027580790113
5.208	1.15332562710319	1.00027503218498
5.209	1.15342916561144	1.00027425703628
5.210	1.15353241198932	1.00027348239639
5.211	1.15363536643076	1.00027270823493
5.212	1.15373802910790	1.00027193454402
5.213	1.15384040020012	1.00027116135101
5.214	1.15394247991094	1.00027038871363
5.215	1.15404426845544	1.00026961670728
5.216	1.15414576609646	1.00026884543148
5.217	1.15424697313006	1.00026807499970
5.218	1.15434788989137	1.00026730552279
5.219	1.15444851676352	1.00026653711314
5.220	1.15454885417512	1.00026576987409
5.221	1.15464890257567	1.00026500388454
5.222	1.15474866244494	1.00026423920609
5.223	1.15484813429339	1.00026347587659
5.224	1.15494731862850	1.00026271390006
5.225	1.15504621595824	1.00026195325984
5.226	1.15514482677781	1.00026119391813
5.227	1.15524315157018	1.00026043581173
5.228	1.15534119078598	1.00025967887025
5.229	1.15543894484290	1.00025892301965
5.230	1.15553641414249	1.00025816818056
5.231	1.15563359905855	1.00025741428754
5.232	1.15573049993600	1.00025666129193
5.233	1.15582711710408	1.00025590915792
5.234	1.15592345088317	1.00025515787811
5.235	1.15601950160590	1.00025440747156
5.236	1.15611526959810	1.00025365797421
5.237	1.15621075521585	1.00025290944858
5.238	1.15630595884613	1.00025216197612
5.239	1.15640088089344	1.00025141564249
5.240	1.15649552181071	1.00025067054331
5.241	1.15658988207133	1.00024992677384
5.242	1.15668396220644	1.00024918441332
5.243	1.15677776275425	1.00024844353145
5.244	1.15687128428749	1.00024770418040
5.245	1.15696452738803	1.00024696638292
5.246	1.15705749263770	1.00024623014375
5.247	1.15715018061746	1.00024549544715
5.248	1.15724259191666	1.00024476225080
5.249	1.15733472708007	1.00024403050263
5.250	1.15742658663271	1.00024330014302
5.251	1.15751817110618	1.00024257110210
5.252	1.15760948097454	1.00024184331868
5.253	1.15770051669665	1.00024111674271
5.254	1.15779127872929	1.00024039133134
5.255	1.15788176751107	1.00023966706503
5.256	1.15797198345831	1.00023894394613
5.257	1.15806192701848	1.00023822199011
5.258	1.15815159863405	1.00023750123658
5.259	1.15824099876954	1.00023678174265
5.260	1.15833012790472	1.00023606356960
5.261	1.15841898655526	1.00023534679030
5.262	1.15850757526391	1.00023463148024
5.263	1.15859589459205	1.00023391770300
5.264	1.15868394513245	1.00023320551813
5.265	1.15877172749538	1.00023249497375
5.266	1.15885924229838	1.00023178609490
5.267	1.15894649018082	1.00023107889509
5.268	1.15903347176663	1.00023037337296
5.269	1.15912018769495	1.00022966950487
5.270	1.15920663857469	1.00022896726030
5.271	1.15929282501793	1.00022826660195
5.272	1.15937874761153	1.00022756748073
5.273	1.15946440692164	1.00022686985277
5.274	1.15954980350830	1.00022617367990
5.275	1.15963493791310	1.00022547892414
5.276	1.15971981066173	1.00022478556324
5.277	1.15980442227328	1.00022409358890
5.278	1.15988877328300	1.00022340299857
5.279	1.15997286420634	1.00022271380795
5.280	1.16005669558604	1.00022202604633
5.281	1.16014026795824	1.00022133974539
5.282	1.16022358188411	1.00022065494944
5.283	1.16030663793731	1.00021997170873
5.284	1.16038943671151	1.00021929006704
5.285	1.16047197882358	1.00021861007149
5.286	1.16055426489788	1.00021793176578
5.287	1.16063629558380	1.00021725517861
5.288	1.16071807153094	1.00021658033471
5.289	1.16079959340436	1.00021590724991
5.290	1.16088086186937	1.00021523592159
5.291	1.16096187756580	1.00021456634194
5.292	1.16104264116439	1.00021389849546
5.293	1.16112315331156	1.00021323235161
5.294	1.16120341464580	1.00021256788004
5.295	1.16128342579054	1.00021190504965
5.296	1.16136318735403	1.00021124382238
5.297	1.16144269993379	1.00021058416903
5.298	1.16152196413555	1.00020992606824
5.299	1.16160098052592	1.00020926949956
5.300	1.16167974968357	1.00020861445796
5.301	1.16175827218490	1.00020796095090
5.302	1.16183654861470	1.00020730898917
5.303	1.16191457954324	1.00020665859892
5.304	1.16199236558714	1.00020600981614
5.305	1.16206990735532	1.00020536267508
5.306	1.16214720546668	1.00020471721836
5.307	1.16222426058243	1.00020407348987
5.308	1.16230107333718	1.00020343152252
5.309	1.16237764441667	1.00020279134828
5.310	1.16245397449597	1.00020215299204
5.311	1.16253006426905	1.00020151646081
5.312	1.16260591442119	1.00020088175605
5.313	1.16268152563998	1.00020024887016
5.314	1.16275689860549	1.00019961777849
5.315	1.16283203398530	1.00019898845454
5.316	1.16290693244832	1.00019836086877
5.317	1.16298159463349	1.00019773498257
5.318	1.16305602117700	1.00019711076461
5.319	1.16313021270753	1.00019648818992
5.320	1.16320416985059	1.00019586723347
5.321	1.16327789319598	1.00019524788491
5.322	1.16335138334921	1.00019463014581
5.323	1.16342464092781	1.00019401402045
5.324	1.16349766654139	1.00019339952801
5.325	1.16357046080839	1.00019278669705
5.326	1.16364302436068	1.00019217555388
5.327	1.16371535784242	1.00019156613296
5.328	1.16378746190526	1.00019095847007
5.329	1.16385933721972	1.00019035259042
5.330	1.16393098446497	1.00018974851935
5.331	1.16400240432222	1.00018914627673
5.332	1.16407359748018	1.00018854586667
5.333	1.16414456463508	1.00018794729045
5.334	1.16421530648768	1.00018735054308
5.335	1.16428582370281	1.00018675560529
5.336	1.16435611697580	1.00018616245842
5.337	1.16442618696851	1.00018557108257
5.338	1.16449603434694	1.00018498144944
5.339	1.16456565976387	1.00018439353763
5.340	1.16463506386140	1.00018380733046
5.341	1.16470424728368	1.00018322280835
5.342	1.16477321066736	1.00018263996279
5.343	1.16484195464341	1.00018205879285
5.344	1.16491047983050	1.00018147929587
5.345	1.16497878687233	1.00018090148017
5.346	1.16504687639781	1.00018032536015
5.347	1.16511474905406	1.00017975094600
5.348	1.16518240548658	1.00017917825558
5.349	1.16524984634884	1.00017860730920
5.350	1.16531707229660	1.00017803811914
5.351	1.16538408400061	1.00017747070181
5.352	1.16545088212979	1.00017690507282
5.353	1.16551746735740	1.00017634123705
5.354	1.16558384036989	1.00017577920147
5.355	1.16565000183709	1.00017521897081
5.356	1.16571595243886	1.00017466053837
5.357	1.16578169285913	1.00017410389940
5.358	1.16584722376297	1.00017354904751
5.359	1.16591254583045	1.00017299596592
5.360	1.16597765972347	1.00017244464157
5.361	1.16604256609730	1.00017189506184
5.362	1.16610726560839	1.00017134720637
5.363	1.16617175890906	1.00017080106136
5.364	1.16623604663369	1.00017025661657
5.365	1.16630012943097	1.00016971385700
5.366	1.16636400792822	1.00016917277711
5.367	1.16642768275824	1.00016863337729
5.368	1.16649115455857	1.00016809565494
5.369	1.16655442395358	1.00016755961771
5.370	1.16661749159107	1.00016702527900
5.371	1.16668035811313	1.00016649264781
5.372	1.16674302416641	1.00016596174104
5.373	1.16680549039052	1.00016543257785
5.374	1.16686775746075	1.00016490516911
5.375	1.16692982603627	1.00016437952907
5.376	1.16699169677668	1.00016385566994
5.377	1.16705337036865	1.00016333359161
5.378	1.16711484748271	1.00016281329431
5.379	1.16717612877619	1.00016229477447
5.380	1.16723721492644	1.00016177801570
5.381	1.16729810658944	1.00016126300317
5.382	1.16735880442548	1.00016074972077
5.383	1.16741930908438	1.00016023814347
5.384	1.16747962120076	1.00015972825247
5.385	1.16753974140602	1.00015922003285
5.386	1.16759967032340	1.00015871346579
5.387	1.16765940857954	1.00015820854311
5.388	1.16771895679949	1.00015770526387
5.389	1.16777831559443	1.00015720362512
5.390	1.16783748558896	1.00015670363493
5.391	1.16789646740472	1.00015620530723
5.392	1.16795526166584	1.00015570865121
5.393	1.16801386901170	1.00015521368314
5.394	1.16807229007782	1.00015472042050
5.395	1.16813052551629	1.00015422887107
5.396	1.16818857596377	1.00015373904507
5.397	1.16824644207304	1.00015325095007
5.398	1.16830412450622	1.00015276458122
5.399	1.16836162391337	1.00015227993468
5.400	1.16841894094682	1.00015179700408
5.401	1.16847607626710	1.00015131577204
5.402	1.16853303048060	1.00015083622488
5.403	1.16858980422103	1.00015035834980
5.404	1.16864639812343	1.00014988212680
5.405	1.16870281280694	1.00014940754342
5.406	1.16875904891185	1.00014893459141
5.407	1.16881510702979	1.00014846325801
5.408	1.16887098776510	1.00014799353964
5.409	1.16892669173012	1.00014752543763
5.410	1.16898221952056	1.00014705894842
5.411	1.16903757174941	1.00014659407636
5.412	1.16909274903969	1.00014613082882
5.413	1.16914775199166	1.00014566920609
5.414	1.16920258121900	1.00014520921410
5.415	1.16925723733993	1.00014475085969
5.416	1.16931172097839	1.00014429414086
5.417	1.16936603275212	1.00014383906009
5.418	1.16942017327483	1.00014338562009
5.419	1.16947414315405	1.00014293381457
5.420	1.16952794301687	1.00014248364206
5.421	1.16958157347926	1.00014203510176
5.422	1.16963503514967	1.00014158818448
5.423	1.16968832866087	1.00014114288629
5.424	1.16974145462154	1.00014069920440
5.425	1.16979441362673	1.00014025712792
5.426	1.16984720627102	1.00013981665135
5.427	1.16989983315966	1.00013937777041
5.428	1.16995229489476	1.00013894047277
5.429	1.17000459207043	1.00013850475168
5.430	1.17005672528285	1.00013807060204
5.431	1.17010869511887	1.00013763801143
5.432	1.17016050216012	1.00013720697400
5.433	1.17021214699207	1.00013677748670
5.434	1.17026363020341	1.00013634954044
5.435	1.17031495236733	1.00013592313386
5.436	1.17036611408139	1.00013549826936
5.437	1.17041711591492	1.00013507494373
5.438	1.17046795844635	1.00013465316137
5.439	1.17051864225095	1.00013423292966
5.440	1.17056916794172	1.00013381424887
5.441	1.17061953608845	1.00013339712496
5.442	1.17066974725958	1.00013298156440
5.443	1.17071980205310	1.00013256756411
5.444	1.17076970108610	1.00013215512434
5.445	1.17081944492702	1.00013174424401
5.446	1.17086903416157	1.00013133491129
5.447	1.17091846937865	1.00013092711737
5.448	1.17096775113760	1.00013052085289
5.449	1.17101688002913	1.00013011609936
5.450	1.17106585660576	1.00012971284379
5.451	1.17111468145094	1.00012931107557
5.452	1.17116335510445	1.00012891077818
5.453	1.17121187811927	1.00012851194369
5.454	1.17126025106018	1.00012811456905
5.455	1.17130847445787	1.00012771864709
5.456	1.17135654888625	1.00012732417989
5.457	1.17140447486599	1.00012693117409
5.458	1.17145225297281	1.00012653963068
5.459	1.17149988374013	1.00012614955751
5.460	1.17154736772636	1.00012576096397
5.461	1.17159470551042	1.00012537385048
5.462	1.17164189761979	1.00012498822123
5.463	1.17168894463975	1.00012460407918
5.464	1.17173584713146	1.00012422141639
5.465	1.17178260562423	1.00012384022768
5.466	1.17182922068878	1.00012346050678
5.467	1.17187569287489	1.00012308223770
5.468	1.17192202273191	1.00012270540920
5.469	1.17196821078187	1.00012233001159
5.470	1.17201425758685	1.00012195602832
5.471	1.17206016366799	1.00012158345039
5.472	1.17210592954825	1.00012121227271
5.473	1.17215155577151	1.00012084248500
5.474	1.17219704286117	1.00012047408540
5.475	1.17224239131883	1.00012010707590
5.476	1.17228760169019	1.00011974145238
5.477	1.17233267448364	1.00011937721763
5.478	1.17237761021306	1.00011901437625
5.479	1.17242240942778	1.00011865292470
5.480	1.17246707263621	1.00011829286427
5.481	1.17251160037540	1.00011793419648
5.482	1.17255599314558	1.00011757691367
5.483	1.17260025148153	1.00011722101264
5.484	1.17264437591439	1.00011686649073
5.485	1.17268836695757	1.00011651333688
5.486	1.17273222511221	1.00011616154575
5.487	1.17277595092719	1.00011581111388
5.488	1.17281954488362	1.00011546203070
5.489	1.17286300747128	1.00011511429237
5.490	1.17290633922903	1.00011476789750
5.491	1.17294954064027	1.00011442283781
5.492	1.17299261221660	1.00011407911134
5.493	1.17303555445869	1.00011373671787
5.494	1.17307836787631	1.00011339564916
5.495	1.17312105296742	1.00011305590241
5.496	1.17316361021631	1.00011271747563
5.497	1.17320604014367	1.00011238035835
5.498	1.17324834322017	1.00011204454532
5.499	1.17329051993693	1.00011171003259
5.500	1.17333257079054	1.00011137680849
5.501	1.17337449626893	1.00011104486781
5.502	1.17341629684006	1.00011071420803
5.503	1.17345797300095	1.00011038482020
5.504	1.17349952523637	1.00011005670283
5.505	1.17354095401879	1.00010972985761
5.506	1.17358225981343	1.00010940427982
5.507	1.17362344310686	1.00010907997155
5.508	1.17366450437021	1.00010875693683
5.509	1.17370544410642	1.00010843517162
5.510	1.17374626277206	1.00010811467681
5.511	1.17378696086325	1.00010779545328
5.512	1.17382753884431	1.00010747749230
5.513	1.17386799718270	1.00010716078897
5.514	1.17390833636227	1.00010684533799
5.515	1.17394855685052	1.00010653112479
5.516	1.17398865912310	1.00010621813975
5.517	1.17402864363748	1.00010590637471
5.518	1.17406851082251	1.00010559581441
5.519	1.17410826118294	1.00010528645096
5.520	1.17414789512941	1.00010497828015
5.521	1.17418741312076	1.00010467129249
5.522	1.17422681561266	1.00010436548697
5.523	1.17426610303482	1.00010406086658
5.524	1.17430527583838	1.00010375742842
5.525	1.17434433447716	1.00010345517669
5.526	1.17438327939499	1.00010315411750
5.527	1.17442211104117	1.00010285424866
5.528	1.17446082984816	1.00010255557255
5.529	1.17449943629254	1.00010225809116
5.530	1.17453793081359	1.00010196179641
5.531	1.17457631385923	1.00010166668371
5.532	1.17461458588377	1.00010137274789
5.533	1.17465274729420	1.00010107997449
5.534	1.17469079855528	1.00010078835403
5.535	1.17472874010355	1.00010049787857
5.536	1.17476657236330	1.00010020853316
5.537	1.17480429576062	1.00009992031028
5.538	1.17484191070434	1.00009963320598
5.539	1.17487941760373	1.00009934721082
5.540	1.17491681690899	1.00009906232347
5.541	1.17495410901029	1.00009877854616
5.542	1.17499129433963	1.00009849587474
5.543	1.17502837330767	1.00009821431170
5.544	1.17506534634958	1.00009793386109
5.545	1.17510221388329	1.00009765451852
5.546	1.17513897631579	1.00009737628429
5.547	1.17517563405454	1.00009709915869
5.548	1.17521218752108	1.00009682313257
5.549	1.17524863713243	1.00009654820116
5.550	1.17528498332013	1.00009627436021
5.551	1.17532122646298	1.00009600159706
5.552	1.17535736698301	1.00009572990499
5.553	1.17539340527719	1.00009545927946
5.554	1.17542934175617	1.00009518970926
5.555	1.17546517679557	1.00009492119046
5.556	1.17550091080511	1.00009465372227
5.557	1.17553654418089	1.00009438729745
5.558	1.17557207729897	1.00009412191585
5.559	1.17560751058136	1.00009385757946
5.560	1.17564284441414	1.00009359428257
5.561	1.17567807917885	1.00009333202495
5.562	1.17571321526339	1.00009307080705
5.563	1.17574825306201	1.00009281062037
5.564	1.17578319298173	1.00009255146108
5.565	1.17581803538405	1.00009229332581
5.566	1.17585278066599	1.00009203620268
5.567	1.17588742919270	1.00009178008542
5.568	1.17592198135935	1.00009152496962
5.569	1.17595643755385	1.00009127084396
5.570	1.17599079810816	1.00009101770427
5.571	1.17602506342746	1.00009076554957
5.572	1.17605923387600	1.00009051437276
5.573	1.17609330981486	1.00009026417416
5.574	1.17612729160919	1.00009001495679
5.575	1.17616117964189	1.00008976671650
5.576	1.17619497427359	1.00008951945501
5.577	1.17622867587488	1.00008927317498
5.578	1.17626228480549	1.00008902787009
5.579	1.17629580144467	1.00008878353833
5.580	1.17632922615348	1.00008854017753
5.581	1.17636255929710	1.00008829777605
5.582	1.17639580123978	1.00008805632687
5.583	1.17642895236031	1.00008781582377
5.584	1.17646201296930	1.00008757625268
5.585	1.17649498344508	1.00008733760605
5.586	1.17652786412464	1.00008709987922
5.587	1.17656065535675	1.00008686306159
5.588	1.17659335747703	1.00008662715056
5.589	1.17662597082563	1.00008639214729
5.590	1.17665849575315	1.00008615804708
5.591	1.17669093258792	1.00008592485257
5.592	1.17672328171602	1.00008569256878
5.593	1.17675554342077	1.00008546119295
5.594	1.17678771808050	1.00008523072753
5.595	1.17681980601719	1.00008500117518
5.596	1.17685180758235	1.00008477252901
5.597	1.17688372311886	1.00008454478599
5.598	1.17691555298325	1.00008431794275
5.599	1.17694729749837	1.00008409198655
5.600	1.17697895699257	1.00008386690954
5.601	1.17701053180872	1.00008364270519
5.602	1.17704202224468	1.00008341935961
5.603	1.17707342864333	1.00008319686600
5.604	1.17710475133390	1.00008297522084
5.605	1.17713599061335	1.00008275441493
5.606	1.17716714680273	1.00008253444706
5.607	1.17719822023764	1.00008231531951
5.608	1.17722921123186	1.00008209702828
5.609	1.17726012008825	1.00008187957611
5.610	1.17729094711012	1.00008166296748
5.611	1.17732169263218	1.00008144719856
5.612	1.17735235698910	1.00008123227026
5.613	1.17738294044648	1.00008101818351
5.614	1.17741344336082	1.00008080492980
5.615	1.17744386603999	1.00008059250483
5.616	1.17747420879778	1.00008038090462
5.617	1.17750447194385	1.00008017011656
5.618	1.17753465576970	1.00007996013383
5.619	1.17756476059230	1.00007975095168
5.620	1.17759478669268	1.00007954255868
5.621	1.17762473437642	1.00007933495082
5.622	1.17765460395822	1.00007912812742
5.623	1.17768439572274	1.00007892208177
5.624	1.17771410994510	1.00007871681452
5.625	1.17774374692681	1.00007851232895
5.626	1.17777330698209	1.00007830862098
5.627	1.17780279036697	1.00007810569235
5.628	1.17783219740522	1.00007790354557
5.629	1.17786152838971	1.00007770217419
5.630	1.17789078359829	1.00007750157618
5.631	1.17791996332380	1.00007730174963
5.632	1.17794906787140	1.00007710268365
5.633	1.17797809750982	1.00007690437237
5.634	1.17800705252284	1.00007670681120
5.635	1.17803593320514	1.00007650998813
5.636	1.17806473981682	1.00007631389796
5.637	1.17809347264210	1.00007611853852
5.638	1.17812213195111	1.00007592390151
5.639	1.17815071803670	1.00007572998634
5.640	1.17817923114580	1.00007553679556
5.641	1.17820767156536	1.00007534432513
5.642	1.17823603955958	1.00007515257757
5.643	1.17826433540677	1.00007496155694
5.644	1.17829255935840	1.00007477125890
5.645	1.17832071172415	1.00007458168383
5.646	1.17834879273732	1.00007439283214
5.647	1.17837680270895	1.00007420469480
5.648	1.17840474187597	1.00007401726711
5.649	1.17843261051621	1.00007383054476
5.650	1.17846040888344	1.00007364451496
5.651	1.17848813725868	1.00007345917088
5.652	1.17851579590251	1.00007327450795
5.653	1.17854338506004	1.00007309051513
5.654	1.17857090494908	1.00007290718900
5.655	1.17859835588206	1.00007272452973
5.656	1.17862573807361	1.00007254253168
5.657	1.17865305177429	1.00007236119677
5.658	1.17868029724923	1.00007218052970
5.659	1.17870747472534	1.00007200052793
5.660	1.17873458445365	1.00007182119464
5.661	1.17876162671882	1.00007164253375
5.662	1.17878860175415	1.00007146454003
5.663	1.17881550981110	1.00007128721236
5.664	1.17884235114298	1.00007111054943
5.665	1.17886912600261	1.00007093454042
5.666	1.17889583462602	1.00007075917923
5.667	1.17892247725877	1.00007058446065
5.668	1.17894905415187	1.00007041037177
5.669	1.17897556553135	1.00007023690632
5.670	1.17900201164139	1.00007006406101
5.671	1.17902839269254	1.00006989182657
5.672	1.17905470891674	1.00006972020165
5.673	1.17908096056863	1.00006954918846
5.674	1.17910714785057	1.00006937878304
5.675	1.17913327101314	1.00006920898850
5.676	1.17915933027598	1.00006903980998
5.677	1.17918532587282	1.00006887124464
5.678	1.17921125804605	1.00006870329467
5.679	1.17923712702122	1.00006853596244
5.680	1.17926293302844	1.00006836924091
5.681	1.17928867630917	1.00006820312718
5.682	1.17931435706896	1.00006803761843
5.683	1.17933997554155	1.00006787270300
5.684	1.17936553197342	1.00006770837465
5.685	1.17939102656192	1.00006754462892
5.686	1.17941645951305	1.00006738145441
5.687	1.17944183107102	1.00006721884701
5.688	1.17946714143000	1.00006705680597
5.689	1.17949239079826	1.00006689532461
5.690	1.17951757939545	1.00006673440390
5.691	1.17954270741666	1.00006657404776
5.692	1.17956777511608	1.00006641425321
5.693	1.17959278267972	1.00006625502337
5.694	1.17961773031811	1.00006609636249
5.695	1.17964261826273	1.00006593826606
5.696	1.17966744669639	1.00006578073403
5.697	1.17969221586009	1.00006562376635
5.698	1.17971692594074	1.00006546735361
5.699	1.17974157715935	1.00006531149109
5.700	1.17976616973010	1.00006515617491
5.701	1.17979070384854	1.00006500139325
5.702	1.17981517972521	1.00006484714073
5.703	1.17983959754383	1.00006469341462
5.704	1.17986395750222	1.00006454020600
5.705	1.17988825979728	1.00006438751366
5.706	1.17991250462501	1.00006423533978
5.707	1.17993669217640	1.00006408368035
5.708	1.17996082265472	1.00006393253836
5.709	1.17998489623915	1.00006378191890
5.710	1.18000891314614	1.00006363181918
5.711	1.18003287357260	1.00006348224152
5.712	1.18005677769997	1.00006333318856
5.713	1.18008062573654	1.00006318465359
5.714	1.18010441787965	1.00006303663411
5.715	1.18012815432076	1.00006288912773
5.716	1.18015183524449	1.00006274212317
5.717	1.18017546083820	1.00006259561455
5.718	1.18019903130198	1.00006244959772
5.719	1.18022254681773	1.00006230406157
5.720	1.18024600754688	1.00006215900226
5.721	1.18026941367225	1.00006201441931
5.722	1.18029276537936	1.00006187030643
5.723	1.18031606285467	1.00006172666504
5.724	1.18033930627053	1.00006158349967
5.725	1.18036249579700	1.00006144080807
5.726	1.18038563162281	1.00006129859418
5.727	1.18040871392623	1.00006115686319
5.728	1.18043174290142	1.00006101561151
5.729	1.18045471870209	1.00006087484003
5.730	1.18047764152425	1.00006073454946
5.731	1.18050051153023	1.00006059473103
5.732	1.18052332893058	1.00006045538040
5.733	1.18054609388810	1.00006031649376
5.734	1.18056880657014	1.00006017805919
5.735	1.18059146713586	1.00006004007096
5.736	1.18061407577216	1.00005990252591
5.737	1.18063663262910	1.00005976541463
5.738	1.18065913788496	1.00005962873545
5.739	1.18068159170525	1.00005949249029
5.740	1.18070399424141	1.00005935667506
5.741	1.18072634565760	1.00005922129303
5.742	1.18074864611663	1.00005908634985
5.743	1.18077089577400	1.00005895184365
5.744	1.18079309480845	1.00005881777791
5.745	1.18081524340050	1.00005868415663
5.746	1.18083734167749	1.00005855097448
5.747	1.18085938984541	1.00005841823033
5.748	1.18088138805615	1.00005828592297
5.749	1.18090333645114	1.00005815404206
5.750	1.18092523521818	1.00005802258232
5.751	1.18094708450644	1.00005789153988
5.752	1.18096888447462	1.00005776090354
5.753	1.18099063527006	1.00005763066911
5.754	1.18101233704056	1.00005750083561
5.755	1.18103398994663	1.00005737139608
5.756	1.18105559411424	1.00005724235141
5.757	1.18107714972984	1.00005711370568
5.758	1.18109865689394	1.00005698545642
5.759	1.18112011579615	1.00005685760770
5.760	1.18114152658291	1.00005673016510
5.761	1.18116288939109	1.00005660312577
5.762	1.18118420438577	1.00005647649153
5.763	1.18120547172157	1.00005635026419
5.764	1.18122669154991	1.00005622443617
5.765	1.18124786400540	1.00005609900424
5.766	1.18126898925357	1.00005597396561
5.767	1.18129006742629	1.00005584930916
5.768	1.18131109868955	1.00005572502971
5.769	1.18133208317022	1.00005560112441
5.770	1.18135302099563	1.00005547758392
5.771	1.18137391232540	1.00005535440650
5.772	1.18139475729413	1.00005523159386
5.773	1.18141555602506	1.00005510914173
5.774	1.18143630866052	1.00005498705323
5.775	1.18145701533558	1.00005486533403
5.776	1.18147767620394	1.00005474398239
5.777	1.18149829136883	1.00005462300213
5.778	1.18151886101350	1.00005450239773
5.779	1.18153938525165	1.00005438216450
5.780	1.18155986423471	1.00005426230202
5.781	1.18158029810593	1.00005414280977
5.782	1.18160068698990	1.00005402367807
5.783	1.18162103102850	1.00005390490220
5.784	1.18164133036589	1.00005378647862
5.785	1.18166158513122	1.00005366839643
5.786	1.18168179544318	1.00005355065157
5.787	1.18170196143410	1.00005343324305
5.788	1.18172208322585	1.00005331616395
5.789	1.18174216093666	1.00005319941516
5.790	1.18176219468660	1.00005308300090
5.791	1.18178218461935	1.00005296691896
5.792	1.18180213083997	1.00005285117383
5.793	1.18182203350534	1.00005273577167
5.794	1.18184189272279	1.00005262071034
5.795	1.18186170864510	1.00005250599247
5.796	1.18188148136915	1.00005239162069
5.797	1.18190121102589	1.00005227758820
5.798	1.18192089777267	1.00005216389240
5.799	1.18194054171227	1.00005205053099
5.800	1.18196014298837	1.00005193749309
5.801	1.18197970171150	1.00005182477357
5.802	1.18199921800124	1.00005171236943
5.803	1.18201869196855	1.00005160027105
5.804	1.18203812373213	1.00005148847637
5.805	1.18205751342157	1.00005137698677
5.806	1.18207686111145	1.00005126579780
5.807	1.18209616693503	1.00005115491257
5.808	1.18211543103735	1.00005104433697
5.809	1.18213465352756	1.00005093406976
5.810	1.18215383449069	1.00005082411549
5.811	1.18217297405408	1.00005071447955
5.812	1.18219207234324	1.00005060515832
5.813	1.18221112947231	1.00005049615246
5.814	1.18223014558816	1.00005038746246
5.815	1.18224912077039	1.00005027907951
5.816	1.18226805515769	1.00005017099952
5.817	1.18228694885966	1.00005006321937
5.818	1.18230580199634	1.00004995572821
5.819	1.18232461464277	1.00004984852183
5.820	1.18234338693856	1.00004974159890
5.821	1.18236211896829	1.00004963495202
5.822	1.18238081085292	1.00004952858164
5.823	1.18239946268477	1.00004942249157
5.824	1.18241807456297	1.00004931667938
5.825	1.18243664661941	1.00004921114962
5.826	1.18245517893001	1.00004910590876
5.827	1.18247367163440	1.00004900095520
5.828	1.18249212482033	1.00004889629236
5.829	1.18251053861968	1.00004879192382
5.830	1.18252891312068	1.00004868784378
5.831	1.18254724842882	1.00004858405065
5.832	1.18256554467280	1.00004848054298
5.833	1.18258380194948	1.00004837731058
5.834	1.18260202034753	1.00004827434878
5.835	1.18262019999202	1.00004817165478
5.836	1.18263834096160	1.00004806921895
5.837	1.18265644336179	1.00004796703902
5.838	1.18267450728536	1.00004786511608
5.839	1.18269253283097	1.00004776344539
5.840	1.18271052010095	1.00004766202978
5.841	1.18272846919172	1.00004756087505
5.842	1.18274638019284	1.00004745998001
5.843	1.18276425320755	1.00004735934952
5.844	1.18278208834090	1.00004725898945
5.845	1.18279988569066	1.00004715889685
5.846	1.18281764535095	1.00004705907311
5.847	1.18283536744457	1.00004695951956
5.848	1.18285305202653	1.00004686022810
5.849	1.18287069924554	1.00004676119529
5.850	1.18288830918436	1.00004666241844
5.851	1.18290588192167	1.00004656388698
5.852	1.18292341755614	1.00004646559677
5.853	1.18294091618282	1.00004636754639
5.854	1.18295837787673	1.00004626972827
5.855	1.18297580276430	1.00004617214263
5.856	1.18299319089874	1.00004607479314
5.857	1.18301054236917	1.00004597767733
5.858	1.18302785728383	1.00004588079981
5.859	1.18304513571456	1.00004578416735
5.860	1.18306237777870	1.00004568777885
5.861	1.18307958354262	1.00004559163838
5.862	1.18309675310366	1.00004549575028
5.863	1.18311388655684	1.00004540010951
5.864	1.18313098400358	1.00004530471523
5.865	1.18314804554757	1.00004520956661
5.866	1.18316507126337	1.00004511465392
5.867	1.18318206122740	1.00004501997275
5.868	1.18319901554287	1.00004492552032
5.869	1.18321593428345	1.00004483128685
5.870	1.18323281755647	1.00004473726979
5.871	1.18324966541923	1.00004464346988
5.872	1.18326647798176	1.00004454988203
5.873	1.18328325527636	1.00004445650889
5.874	1.18329999743219	1.00004436335618
5.875	1.18331670450425	1.00004427042289
5.876	1.18333337657532	1.00004417771428
5.877	1.18335001372589	1.00004408523684
5.878	1.18336661608100	1.00004399298839
5.879	1.18338318369115	1.00004390097124
5.880	1.18339971665182	1.00004380918757
5.881	1.18341621506397	1.00004371763015
5.882	1.18343267899445	1.00004362629618
5.883	1.18344910854603	1.00004353518343
5.884	1.18346550376964	1.00004344428155
5.885	1.18348186477442	1.00004335358635
5.886	1.18349819162859	1.00004326309618
5.887	1.18351448439989	1.00004317280309
5.888	1.18353074316337	1.00004308270684
5.889	1.18354696801225	1.00004299281067
5.890	1.18356315901292	1.00004290311182
5.891	1.18357931622995	1.00004281361479
5.892	1.18359543974975	1.00004272432644
5.893	1.18361152963780	1.00004263524605
5.894	1.18362758598960	1.00004254637824
5.895	1.18364360888063	1.00004245772813
5.896	1.18365959840048	1.00004236929156
5.897	1.18367555461191	1.00004228106856
5.898	1.18369147761086	1.00004219305913
5.899	1.18370736746510	1.00004210525418
5.900	1.18372322427149	1.00004201764973
5.901	1.18373904807777	1.00004193024321
5.902	1.18375483895397	1.00004184302483
5.903	1.18377059700333	1.00004175599180
5.904	1.18378632225767	1.00004166914451
5.905	1.18380201479704	1.00004158247748
5.906	1.18381767472101	1.00004149599299
5.907	1.18383330206962	1.00004140969650
5.908	1.18384889693289	1.00004132358691
5.909	1.18386445936630	1.00004123766963
5.910	1.18387998943672	1.00004115195150
5.911	1.18389548723644	1.00004106643090
5.912	1.18391095282323	1.00004098111083
5.913	1.18392638628393	1.00004089599425
5.914	1.18394178770359	1.00004081107469
5.915	1.18395715713950	1.00004072635003
5.916	1.18397249467171	1.00004064181854
5.917	1.18398780036068	1.00004055747019
5.918	1.18400307430238	1.00004047330089
5.919	1.18401831653546	1.00004038930889
5.920	1.18403352714631	1.00004030548599
5.921	1.18404870616587	1.00004022183161
5.922	1.18406385370008	1.00004013834864
5.923	1.18407896979988	1.00004005503403
5.924	1.18409405450802	1.00003997189215
5.925	1.18410910791044	1.00003988892991
5.926	1.18412413008264	1.00003980614684
5.927	1.18413912108508	1.00003972354804
5.928	1.18415408097690	1.00003964113922
5.929	1.18416900982038	1.00003955891695
5.930	1.18418390771467	1.00003947688202
5.931	1.18419877472161	1.00003939503511
5.932	1.18421361090122	1.00003931336769
5.933	1.18422841632946	1.00003923187617
5.934	1.18424319105998	1.00003915055812
5.935	1.18425793517008	1.00003906940368
5.936	1.18427264871434	1.00003898840984
5.937	1.18428733176916	1.00003890757663
5.938	1.18430198436772	1.00003882689816
5.939	1.18431660657780	1.00003874637631
5.940	1.18433119847077	1.00003866601628
5.941	1.18434576009804	1.00003858581691
5.942	1.18436029152281	1.00003850578371
5.943	1.18437479279874	1.00003842592388
5.944	1.18438926400859	1.00003834623635
5.945	1.18440370521239	1.00003826672483
5.946	1.18441811646790	1.00003818739308
5.947	1.18443249785287	1.00003810823539
5.948	1.18444684942961	1.00003802925032
5.949	1.18446117126359	1.00003795043669
5.950	1.18447546342077	1.00003787178475
5.951	1.18448972593615	1.00003779329051
5.952	1.18450395890932	1.00003771495204
5.953	1.18451816236529	1.00003763676083
5.954	1.18453233637865	1.00003755871585
5.955	1.18454648098896	1.00003748081950
5.956	1.18456059627488	1.00003740306835
5.957	1.18457468227143	1.00003732546646
5.958	1.18458873905684	1.00003724802065
5.959	1.18460276665974	1.00003717073062
5.960	1.18461676513971	1.00003709360182
5.961	1.18463073457679	1.00003701664054
5.962	1.18464467505646	1.00003693984409
5.963	1.18465858658737	1.00003686321405
5.964	1.18467246928140	1.00003678675182
5.965	1.18468632317581	1.00003671044957
5.966	1.18470014833838	1.00003663430416
5.967	1.18471394482640	1.00003655831344
5.968	1.18472771268125	1.00003648246757
5.969	1.18474145197615	1.00003640676337
5.970	1.18475516275839	1.00003633120048
5.971	1.18476884509028	1.00003625577256
5.972	1.18478249899999	1.00003618048105
5.973	1.18479612453939	1.00003610533076
5.974	1.18480972178122	1.00003603032026
5.975	1.18482329076687	1.00003595545503
5.976	1.18483683157319	1.00003588074244
5.977	1.18485034423975	1.00003580618183
5.978	1.18486382883020	1.00003573177748
5.979	1.18487728539640	1.00003565753384
5.980	1.18489071400700	1.00003558344593
5.981	1.18490411470020	1.00003550951301
5.982	1.18491748755832	1.00003543573446
5.983	1.18493083263593	1.00003536210091
5.984	1.18494414998077	1.00003528860853
5.985	1.18495743964468	1.00003521525534
5.986	1.18497070167359	1.00003514203258
5.987	1.18498393612754	1.00003506893882
5.988	1.18499714305244	1.00003499597604
5.989	1.18501032249014	1.00003492314035
5.990	1.18502347448202	1.00003485043550
5.991	1.18503659911130	1.00003477786816
5.992	1.18504969640662	1.00003470543803
5.993	1.18506276641347	1.00003463315084
5.994	1.18507580919868	1.00003456101337
5.995	1.18508882481501	1.00003448902351
5.996	1.18510181331749	1.00003441718352
5.997	1.18511477477568	1.00003434549554
5.998	1.18512770921825	1.00003427395233
5.999	1.18514061671522	1.00003420255123
6	1.18515349733934	1.00003413129034
6.001	1.18516635112519	1.00003406015989
6.002	1.18517917810823	1.00003398915648
6.003	1.18519197835303	1.00003391827947
6.004	1.18520475190144	1.00003384752204
6.005	1.18521749880210	1.00003377688516
6.006	1.18523021908777	1.00003370637320
6.007	1.18524291281256	1.00003363598448
6.008	1.18525558003148	1.00003356572436
6.009	1.18526822078820	1.00003349560033
6.010	1.18528083512729	1.00003342561207
6.011	1.18529342311786	1.00003335576440
6.012	1.18530598479174	1.00003328606242
6.013	1.18531852022625	1.00003321650189
6.014	1.18533102945776	1.00003314708274
6.015	1.18534351255494	1.00003307780491
6.016	1.18535596955553	1.00003300865947
6.017	1.18536840049546	1.00003293964274
6.018	1.18538080546568	1.00003287075267
6.019	1.18539318447893	1.00003280198027
6.020	1.18540553758658	1.00003273332371
6.021	1.18541786482820	1.00003266478445
6.022	1.18543016626427	1.00003259635811
6.023	1.18544244189161	1.00003252804802
6.024	1.18545469180526	1.00003245986056
6.025	1.18546691605388	1.00003239179540
6.026	1.18547911466430	1.00003232385844
6.027	1.18549128767791	1.00003225605683
6.028	1.18550343517109	1.00003218838902
6.029	1.18551555718159	1.00003212085798
6.030	1.18552765376990	1.00003205346656
6.031	1.18553972495738	1.00003198620817
6.032	1.18555177081589	1.00003191908068
6.033	1.18556379138681	1.00003185208255
6.034	1.18557578672926	1.00003178520409
6.035	1.18558775688689	1.00003171844181
6.036	1.18559970189426	1.00003165179474
6.037	1.18561162181186	1.00003158525562
6.038	1.18562351663923	1.00003151882488
6.039	1.18563538645549	1.00003145250644
6.040	1.18564723128020	1.00003138629819
6.041	1.18565905118294	1.00003132020528
6.042	1.18567084618962	1.00003125423519
6.043	1.18568261633800	1.00003118838782
6.044	1.18569436169082	1.00003112266840
6.045	1.18570608231767	1.00003105708262
6.046	1.18571777822899	1.00003099162693
6.047	1.18572944946254	1.00003092630192
6.048	1.18574109612428	1.00003086110816
6.049	1.18575271821828	1.00003079603714
6.050	1.18576431580914	1.00003073108546
6.051	1.18577588892458	1.00003066625112
6.052	1.18578743762691	1.00003060152490
6.053	1.18579896195342	1.00003053690463
6.054	1.18581046192912	1.00003047239126
6.055	1.18582193761495	1.00003040797991
6.056	1.18583338901499	1.00003034367344
6.057	1.18584481620383	1.00003027947791
6.058	1.18585621921011	1.00003021539282
6.059	1.18586759808932	1.00003015142413
6.060	1.18587895288420	1.00003008757928
6.061	1.18589028362521	1.00003002385720
6.062	1.18590159035057	1.00002996026147
6.063	1.18591287313620	1.00002989679558
6.064	1.18592413203578	1.00002983345362
6.065	1.18593536706067	1.00002977023398
6.066	1.18594657828271	1.00002970713547
6.067	1.18595776572784	1.00002964414859
6.068	1.18596892945016	1.00002958126976
6.069	1.18598006948378	1.00002951849774
6.070	1.18599118587645	1.00002945582483
6.071	1.18600227866636	1.00002939325097
6.072	1.18601334788991	1.00002933077954
6.073	1.18602439357483	1.00002926840800
6.074	1.18603541576886	1.00002920614120
6.075	1.18604641450020	1.00002914398655
6.076	1.18605738982342	1.00002908194409
6.077	1.18606834176580	1.00002902001941
6.078	1.18607927041558	1.00002895821873
6.079	1.18609017578547	1.00002889653910
6.080	1.18610105791686	1.00002883498183
6.081	1.18611191686250	1.00002877354808
6.082	1.18612275269288	1.00002871222983
6.083	1.18613356541027	1.00002865102396
6.084	1.18614435507652	1.00002858992853
6.085	1.18615512169754	1.00002852893419
6.086	1.18616586537792	1.00002846803839
6.087	1.18617658609992	1.00002840724160
6.088	1.18618728396405	1.00002834653841
6.089	1.18619795892937	1.00002828593112
6.090	1.18620861107047	1.00002822542540
6.091	1.18621924043555	1.00002816502052
6.092	1.18622984701415	1.00002810472241
6.093	1.18624043089631	1.00002804453871
6.094	1.18625099211067	1.00002798446876
6.095	1.18626153069772	1.00002792451670
6.096	1.18627204670929	1.00002786468669
6.097	1.18628254019859	1.00002780497347
6.098	1.18629301118244	1.00002774537602
6.099	1.18630345972542	1.00002768589356
6.100	1.18631388586891	1.00002762651681
6.101	1.18632428964020	1.00002756724218
6.102	1.18633467108702	1.00002750806819
6.103	1.18634503024168	1.00002744898676
6.104	1.18635536714237	1.00002738999728
6.105	1.18636568181682	1.00002733110258
6.106	1.18637597430870	1.00002727229962
6.107	1.18638624463847	1.00002721359286
6.108	1.18639649288434	1.00002715498955
6.109	1.18640671904677	1.00002709648976
6.110	1.18641692317760	1.00002703809933
6.111	1.18642710531003	1.00002697982494
6.112	1.18643726548225	1.00002692166424
6.113	1.18644740376476	1.00002686361917
6.114	1.18645752019120	1.00002680569152
6.115	1.18646761480068	1.00002674787381
6.116	1.18647768763503	1.00002669016326
6.117	1.18648773875429	1.00002663255809
6.118	1.18649776816574	1.00002657504881
6.119	1.18650777591756	1.00002651763260
6.120	1.18651776202387	1.00002646030950
6.121	1.18652772651603	1.00002640307352
6.122	1.18653766945590	1.00002634592645
6.123	1.18654759084984	1.00002628887348
6.124	1.18655749076788	1.00002623191354
6.125	1.18656736924004	1.00002617505246
6.126	1.18657722628450	1.00002611829797
6.127	1.18658706196084	1.00002606164975
6.128	1.18659687630588	1.00002600511242
6.129	1.18660666935921	1.00002594869075
6.130	1.18661644115082	1.00002589238012
6.131	1.18662619174029	1.00002583618010
6.132	1.18663592116718	1.00002578009037
6.133	1.18664562947561	1.00002572410192
6.134	1.18665531668057	1.00002566821122
6.135	1.18666498282482	1.00002561241659
6.136	1.18667462796248	1.00002555670959
6.137	1.18668425212309	1.00002550108912
6.138	1.18669385536850	1.00002544555745
6.139	1.18670343767462	1.00002539011101
6.140	1.18671299911011	1.00002533475384
6.141	1.18672253968452	1.00002527949292
6.142	1.18673205943242	1.00002522432825
6.143	1.18674155840154	1.00002516926586
6.144	1.18675103662872	1.00002511431282
6.145	1.18676049415080	1.00002505946730
6.146	1.18676993101280	1.00002500473189
6.147	1.18677934726020	1.00002495010900
6.148	1.18678874294346	1.00002489559168
6.149	1.18679811808397	1.00002484117756
6.150	1.18680747275675	1.00002478686505
6.151	1.18681680698091	1.00002473264463
6.152	1.18682612075509	1.00002467851323
6.153	1.18683541414612	1.00002462447044
6.154	1.18684468719084	1.00002457050975
6.155	1.18685393989244	1.00002451663237
6.156	1.18686317228685	1.00002446284298
6.157	1.18687238444454	1.00002440914011
6.158	1.18688157638599	1.00002435552941
6.159	1.18689074811618	1.00002430201860
6.160	1.18689989969380	1.00002424860762
6.161	1.18690903114475	1.00002419530152
6.162	1.18691814251588	1.00002414210565
6.163	1.18692723386175	1.00002408901602
6.164	1.18693630520011	1.00002403603281
6.165	1.18694535661280	1.00002398315621
6.166	1.18695438810346	1.00002393037752
6.167	1.18696339971029	1.00002387769331
6.168	1.18697239146468	1.00002382510184
6.169	1.18698136341800	1.00002377259431
6.170	1.18699031560573	1.00002372016913
6.171	1.18699924804241	1.00002366782800
6.172	1.18700816075580	1.00002361556681
6.173	1.18701705376907	1.00002356338911
6.174	1.18702592712452	1.00002351130154
6.175	1.18703478084990	1.00002345930396
6.176	1.18704361501068	1.00002340740249
6.177	1.18705242964415	1.00002335560449
6.178	1.18706122476715	1.00002330390865
6.179	1.18707000042195	1.00002325231812
6.180	1.18707875663085	1.00002320083595
6.181	1.18708749344569	1.00002314945578
6.182	1.18709621090056	1.00002309817567
6.183	1.18710490904141	1.00002304699428
6.184	1.18711358793007	1.00002299590213
6.185	1.18712224758019	1.00002294489595
6.186	1.18713088800450	1.00002289397497
6.187	1.18713950923166	1.00002284313213
6.188	1.18714811130258	1.00002279236810
6.189	1.18715669424955	1.00002274168696
6.190	1.18716525812533	1.00002269108682
6.191	1.18717380294993	1.00002264057304
6.192	1.18718232874380	1.00002259015329
6.193	1.18719083553287	1.00002253982764
6.194	1.18719932337945	1.00002248960153
6.195	1.18720779229352	1.00002243948084
6.196	1.18721624233604	1.00002238946216
6.197	1.18722467352200	1.00002233954631
6.198	1.18723308592826	1.00002228973400
6.199	1.18724147959210	1.00002224001691
6.200	1.18724985453946	1.00002219039181
6.201	1.18725821078397	1.00002214085688
6.202	1.18726654835655	1.00002209140308
6.203	1.18727486731177	1.00002204202839
6.204	1.18728316764236	1.00002199273395
6.205	1.18729144940062	1.00002194351504
6.206	1.18729971263429	1.00002189437468
6.207	1.18730795736883	1.00002184531911
6.208	1.18731618363699	1.00002179634799
6.209	1.18732439145833	1.00002174746744
6.210	1.18733258087059	1.00002169868505
6.211	1.18734075191605	1.00002164999992
6.212	1.18734890461383	1.00002160141577
6.213	1.18735703900620	1.00002155293626
6.214	1.18736515513820	1.00002150455563
6.215	1.18737325306802	1.00002145627242
6.216	1.18738133279521	1.00002140808561
6.217	1.18738939435798	1.00002135998583
6.218	1.18739743782180	1.00002131196966
6.219	1.18740546320305	1.00002126403600
6.220	1.18741347054720	1.00002121617731
6.221	1.18742145987426	1.00002116839367
6.222	1.18742943119059	1.00002112068858
6.223	1.18743738454441	1.00002107305967
6.224	1.18744531992934	1.00002102551192
6.225	1.18745323741132	1.00002097805287
6.226	1.18746113700763	1.00002093068267
6.227	1.18746901878649	1.00002088340706
6.228	1.18747688274743	1.00002083623237
6.229	1.18748472895277	1.00002078915579
6.230	1.18749255745661	1.00002074217874
6.231	1.18750036825259	1.00002069530252
6.232	1.18750816140118	1.00002064851922
6.233	1.18751593690649	1.00002060182587
6.234	1.18752369482445	1.00002055522066
6.235	1.18753143518506	1.00002050869434
6.236	1.18753915801608	1.00002046224450
6.237	1.18754686333386	1.00002041587177
6.238	1.18755455118162	1.00002036957082
6.239	1.18756222158891	1.00002032334411
6.240	1.18756987460938	1.00002027719741
6.241	1.18757751022804	1.00002023113010
6.242	1.18758512851082	1.00002018514822
6.243	1.18759272948773	1.00002013925950
6.244	1.18760031318698	1.00002009346341
6.245	1.18760787962083	1.00002004776416
6.246	1.18761542883021	1.00002000216603
6.247	1.18762296087107	1.00001995666385
6.248	1.18763047578477	1.00001991125672
6.249	1.18763797360225	1.00001986594394
6.250	1.18764545436943	1.00001982071634
6.251	1.18765291809359	1.00001977557043
6.252	1.18766036482884	1.00001973050485
6.253	1.18766779457428	1.00001968551161
6.254	1.18767520735355	1.00001964059022
6.255	1.18768260320940	1.00001959574360
6.256	1.18768998219684	1.00001955096881
6.257	1.18769734431362	1.00001950627043
6.258	1.18770468960747	1.00001946165579
6.259	1.18771201806476	1.00001941712503
6.260	1.18771932977143	1.00001937268409
6.261	1.18772662473157	1.00001932833974
6.262	1.18773390300476	1.00001928408970
6.263	1.18774116461100	1.00001923993600
6.264	1.18774840957803	1.00001919588052
6.265	1.18775563796953	1.00001915191585
6.266	1.18776284981050	1.00001910803930
6.267	1.18777004512367	1.00001906424916
6.268	1.18777722392133	1.00001902053605
6.269	1.18778438627533	1.00001897689722
6.270	1.18779153220248	1.00001893333277
6.271	1.18779866169962	1.00001888983682
6.272	1.18780577480220	1.00001884641124
6.273	1.18781287154798	1.00001880306127
6.274	1.18781995196605	1.00001875978595
6.275	1.18782701609371	1.00001871659116
6.276	1.18783406395278	1.00001867348472
6.277	1.18784109555963	1.00001863046636
6.278	1.18784811098703	1.00001858754079
6.279	1.18785511024453	1.00001854471283
6.280	1.18786209336622	1.00001850197794
6.281	1.18786906041623	1.00001845933575
6.282	1.18787601139320	1.00001841678602
6.283	1.18788294634942	1.00001837431979
6.284	1.18788986532036	1.00001833193361
6.285	1.18789676831238	1.00001828962587
6.286	1.18790365537825	1.00001824738819
6.287	1.18791052651341	1.00001820521955
6.288	1.18791738178561	1.00001816312226
6.289	1.18792422118759	1.00001812109282
6.290	1.18793104475844	1.00001807913534
6.291	1.18793785253729	1.00001803725685
6.292	1.18794464452958	1.00001799545740
6.293	1.18795142078943	1.00001795374310
6.294	1.18795818134049	1.00001791212103
6.295	1.18796492623278	1.00001787058945
6.296	1.18797165548540	1.00001782915098
6.297	1.18797836912518	1.00001778780810
6.298	1.18798506720759	1.00001774655390
6.299	1.18799174973401	1.00001770538608
6.300	1.18799841676127	1.00001766430308
6.301	1.18800506831076	1.00001762329546
6.302	1.18801170442566	1.00001758236017
6.303	1.18801832510871	1.00001754149689
6.304	1.18802493040039	1.00001750069914
6.305	1.18803152034116	1.00001745996820
6.306	1.18803809492147	1.00001741930878
6.307	1.18804465417770	1.00001737871947
6.308	1.18805119817171	1.00001733820595
6.309	1.18805772689211	1.00001729777600
6.310	1.18806424038257	1.00001725742960
6.311	1.18807073869266	1.00001721717183
6.312	1.18807722184238	1.00001717700809
6.313	1.18808368987538	1.00001713693442
6.314	1.18809014280714	1.00001709695103
6.315	1.18809658066721	1.00001705705816
6.316	1.18810300352106	1.00001701724715
6.317	1.18810941136735	1.00001697751462
6.318	1.18811580427609	1.00001693785884
6.319	1.18812218222092	1.00001689827108
6.320	1.18812854528869	1.00001685874980
6.321	1.18813489346849	1.00001681929675
6.322	1.18814122677031	1.00001677990782
6.323	1.18814754522236	1.00001674058662
6.324	1.18815384886693	1.00001670133979
6.325	1.18816013774040	1.00001666216726
6.326	1.18816641185504	1.00001662307518
6.327	1.18817267124905	1.00001658407093
6.328	1.18817891596200	1.00001654515322
6.329	1.18818514600525	1.00001650632524
6.330	1.18819136142292	1.00001646759007
6.331	1.18819756227276	1.00001642894136
6.332	1.18820374856796	1.00001639037722
6.333	1.18820992033307	1.00001635189633
6.334	1.18821607760628	1.00001631348925
6.335	1.18822222041536	1.00001627515274
6.336	1.18822834879529	1.00001623688604
6.337	1.18823446276110	1.00001619868215
6.338	1.18824056231551	1.00001616054174
6.339	1.18824664751355	1.00001612246895
6.340	1.18825271838205	1.00001608446189
6.341	1.18825877491736	1.00001604652595
6.342	1.18826481719225	1.00001600866882
6.343	1.18827084518671	1.00001597089062
6.344	1.18827685897486	1.00001593319678
6.345	1.18828285856262	1.00001589559320
6.346	1.18828884397499	1.00001585807652
6.347	1.18829481527018	1.00001582064753
6.348	1.18830077245093	1.00001578330700
6.349	1.18830671557680	1.00001574604662
6.350	1.18831264467690	1.00001570886318
6.351	1.18831855978033	1.00001567175487
6.352	1.18832446091028	1.00001563471269
6.353	1.18833034808313	1.00001559773464
6.354	1.18833622132934	1.00001556082190
6.355	1.18834208067119	1.00001552396974
6.356	1.18834792611506	1.00001548718122
6.357	1.18835375771278	1.00001545046259
6.358	1.18835957548936	1.00001541381352
6.359	1.18836537947027	1.00001537724015
6.360	1.18837116967325	1.00001534075009
6.361	1.18837694613558	1.00001530434244
6.362	1.18838270889319	1.00001526802094
6.363	1.18838845794926	1.00001523178926
6.364	1.18839419337928	1.00001519564164
6.365	1.18839991519735	1.00001515957665
6.366	1.18840562343348	1.00001512359328
6.367	1.18841131811496	1.00001508768215
6.368	1.18841699927589	1.00001505183990
6.369	1.18842266693264	1.00001501606541
6.370	1.18842832112432	1.00001498035118
6.371	1.18843396186139	1.00001494469728
6.372	1.18843958916250	1.00001490910726
6.373	1.18844520305538	1.00001487357872
6.374	1.18845080357823	1.00001483811668
6.375	1.18845639073561	1.00001480272868
6.376	1.18846196457162	1.00001476741489
6.377	1.18846752510126	1.00001473218104
6.378	1.18847307237547	1.00001469703347
6.379	1.18847860641154	1.00001466196938
6.380	1.18848412725038	1.00001462699021
6.381	1.18848963491064	1.00001459209723
6.382	1.18849512943461	1.00001455728258
6.383	1.18850061083685	1.00001452254327
6.384	1.18850607916920	1.00001448787749
6.385	1.18851153445075	1.00001445327603
6.386	1.18851697668879	1.00001441873647
6.387	1.18852240591832	1.00001438425944
6.388	1.18852782216300	1.00001434983963
6.389	1.18853322544010	1.00001431547952
6.390	1.18853861577782	1.00001428118487
6.391	1.18854399320389	1.00001424695507
6.392	1.18854935773470	1.00001421279616
6.393	1.18855470940798	1.00001417871589
6.394	1.18856004824829	1.00001414471371
6.395	1.18856537428110	1.00001411079386
6.396	1.18857068753914	1.00001407696060
6.397	1.18857598804698	1.00001404320877
6.398	1.18858127585781	1.00001400953747
6.399	1.18858655099348	1.00001397594601
6.400	1.18859181348671	1.00001394242520
6.401	1.18859706334342	1.00001390897160
6.402	1.18860230060227	1.00001387558382
6.403	1.18860752528872	1.00001384225387
6.404	1.18861273742459	1.00001380898128
6.405	1.18861793702536	1.00001377576897
6.406	1.18862312411557	1.00001374261401
6.407	1.18862829871205	1.00001370952099
6.408	1.18863346084981	1.00001367649721
6.409	1.18863861054069	1.00001364354283
6.410	1.18864374783743	1.00001361066379
6.411	1.18864887274412	1.00001357786684
6.412	1.18865398529397	1.00001354514972
6.413	1.18865908553335	1.00001351251445
6.414	1.18866417350046	1.00001347996291
6.415	1.18866924920076	1.00001344748767
6.416	1.18867431266608	1.00001341508607
6.417	1.18867936394508	1.00001338275638
6.418	1.18868440303686	1.00001335048923
6.419	1.18868942999006	1.00001331828187
6.420	1.18869444481425	1.00001328613442
6.421	1.18869944752169	1.00001325404097
6.422	1.18870443813375	1.00001322200342
6.423	1.18870941669002	1.00001319002700
6.424	1.18871438319502	1.00001315811074
6.425	1.18871933767787	1.00001312626054
6.426	1.18872428017312	1.00001309448418
6.427	1.18872921071079	1.00001306278141
6.428	1.18873412930361	1.00001303115693
6.429	1.18873903598796	1.00001299961556
6.430	1.18874393079977	1.00001296815274
6.431	1.18874881375677	1.00001293676809
6.432	1.18875368491308	1.00001290546138
6.433	1.18875854426187	1.00001287422365
6.434	1.18876339184226	1.00001284305144
6.435	1.18876822769971	1.00001281194314
6.436	1.18877305182832	1.00001278089039
6.437	1.18877786425674	1.00001274989214
6.438	1.18878266501952	1.00001271895073
6.439	1.18878745411394	1.00001268806264
6.440	1.18879223158501	1.00001265723200
6.441	1.18879699744184	1.00001262646581
6.442	1.18880175171535	1.00001259576414
6.443	1.18880649441735	1.00001256513307
6.444	1.18881122560924	1.00001253457970
6.445	1.18881594528693	1.00001250410227
6.446	1.18882065348862	1.00001247370339
6.447	1.18882535026432	1.00001244338553
6.448	1.18883003560586	1.00001241314178
6.449	1.18883470956325	1.00001238296982
6.450	1.18883937214832	1.00001235286811
6.451	1.18884402340154	1.00001232282719
6.452	1.18884866334065	1.00001229284402
6.453	1.18885329198338	1.00001226291825
6.454	1.18885790934519	1.00001223304343
6.455	1.18886251545746	1.00001220322082
6.456	1.18886711035293	1.00001217345513
6.457	1.18887169403479	1.00001214374495
6.458	1.18887626651986	1.00001211409596
6.459	1.18888082783087	1.00001208451593
6.460	1.18888537802877	1.00001205500482
6.461	1.18888991710310	1.00001202556772
6.462	1.18889444510523	1.00001199621001
6.463	1.18889896204382	1.00001196692773
6.464	1.18890346795570	1.00001193772109
6.465	1.18890796287087	1.00001190859032
6.466	1.18891244681572	1.00001187952674
6.467	1.18891691982481	1.00001185052698
6.468	1.18892138190768	1.00001182158931
6.469	1.18892583308116	1.00001179270499
6.470	1.18893027339118	1.00001176387247
6.471	1.18893470283592	1.00001173509351
6.472	1.18893912144813	1.00001170636399
6.473	1.18894352923326	1.00001167768750
6.474	1.18894792621177	1.00001164907071
6.475	1.18895231241595	1.00001162051352
6.476	1.18895668787718	1.00001159202206
6.477	1.18896105259819	1.00001156360372
6.478	1.18896540662354	1.00001153525720
6.479	1.18896974997369	1.00001150698568
6.480	1.18897408269049	1.00001147879223
6.481	1.18897840478803	1.00001145067050
6.482	1.18898271630360	1.00001142261860
6.483	1.18898701723765	1.00001139463518
6.484	1.18899130763975	1.00001136671082
6.485	1.18899558754265	1.00001133884226
6.486	1.18899985693452	1.00001131102877
6.487	1.18900411586219	1.00001128326330
6.488	1.18900836433022	1.00001125554657
6.489	1.18901260234907	1.00001122788266
6.490	1.18901682994328	1.00001120026971
6.491	1.18902104715380	1.00001117271309
6.492	1.18902525399426	1.00001114522050
6.493	1.18902945047967	1.00001111779202
6.494	1.18903363661320	1.00001109043310
6.495	1.18903781246036	1.00001106314962
6.496	1.18904197803886	1.00001103593820
6.497	1.18904613337872	1.00001100879965
6.498	1.18905027848905	1.00001098173471
6.499	1.18905441342167	1.00001095473507
6.500	1.18905853817341	1.00001092779752
6.501	1.18906265279111	1.00001090092026
6.502	1.18906675728476	1.00001087409425
6.503	1.18907085167712	1.00001084731751
6.504	1.18907493596726	1.00001082059121
6.505	1.18907901019611	1.00001079391062
6.506	1.18908307439051	1.00001076727883
6.507	1.18908712854136	1.00001074070202
6.508	1.18909117268049	1.00001071417990
6.509	1.18909520683428	1.00001068771860
6.510	1.18909923102547	1.00001066132570
6.511	1.18910324528861	1.00001063500031
6.512	1.18910724963007	1.00001060874617
6.513	1.18911124408487	1.00001058256692
6.514	1.18911522869212	1.00001055645682
6.515	1.18911920345863	1.00001053041442
6.516	1.18912316843807	1.00001050443869
6.517	1.18912712363044	1.00001047852028
6.518	1.18913106905984	1.00001045265580
6.519	1.18913500475264	1.00001042684414
6.520	1.18913893072613	1.00001040107779
6.521	1.18914284699622	1.00001037535683
6.522	1.18914675357109	1.00001034968478
6.523	1.18915065049350	1.00001032405927
6.524	1.18915453774616	1.00001029848529
6.525	1.18915841535272	1.00001027297038
6.526	1.18916228337775	1.00001024751470
6.527	1.18916614181899	1.00001022212398
6.528	1.18916999068324	1.00001019680455
6.529	1.18917383001008	1.00001017155360
6.530	1.18917765985634	1.00001014637256
6.531	1.18918148020794	1.00001012126271
6.532	1.18918529109806	1.00001009621616
6.533	1.18918909257991	1.00001007122995
6.534	1.18919288463439	1.00001004630226
6.535	1.18919666731017	1.00001002142386
6.536	1.18920044061906	1.00000999659235
6.537	1.18920420457198	1.00000997180835
6.538	1.18920795917893	1.00000994706656
6.539	1.18921170446492	1.00000992236945
6.540	1.18921544047862	1.00000989772277
6.541	1.18921916717500	1.00000987312591
6.542	1.18922288462227	1.00000984858493
6.543	1.18922659282043	1.00000982410754
6.544	1.18923029182270	1.00000979969319
6.545	1.18923398161814	1.00000977534612
6.546	1.18923766225817	1.00000975107059
6.547	1.18924133374776	1.00000972686141
6.548	1.18924499613195	1.00000970271769
6.549	1.18924864943983	1.00000967863874
6.550	1.18925229367187	1.00000965461536
6.551	1.18925592884898	1.00000963064411
6.552	1.18925955501072	1.00000960672359
6.553	1.18926317215801	1.00000958284584
6.554	1.18926678029857	1.00000955901035
6.555	1.18927037947333	1.00000953522007
6.556	1.18927396967183	1.00000951147206
6.557	1.18927755093955	1.00000948777090
6.558	1.18928112328331	1.00000946412390
6.559	1.18928468672812	1.00000944053123
6.560	1.18928824128625	1.00000941699881
6.561	1.18929178698590	1.00000939353338
6.562	1.18929532383754	1.00000937013269
6.563	1.18929885189209	1.00000934679876
6.564	1.18930237115364	1.00000932353344
6.565	1.18930588165313	1.00000930032933
6.566	1.18930938343829	1.00000927718374
6.567	1.18931287649775	1.00000925409495
6.568	1.18931636086427	1.00000923105360
6.569	1.18931983655148	1.00000920805691
6.570	1.18932330356574	1.00000918510503
6.571	1.18932676194390	1.00000916219203
6.572	1.18933021168687	1.00000913931982
6.573	1.18933365281782	1.00000911649363
6.574	1.18933708534041	1.00000909371247
6.575	1.18934050929556	1.00000907098226
6.576	1.18934392469555	1.00000904831078
6.577	1.18934733156402	1.00000902569777
6.578	1.18935072990917	1.00000900314793
6.579	1.18935411977327	1.00000898066608
6.580	1.18935750117271	1.00000895824765
6.581	1.18936087411612	1.00000893589230
6.582	1.18936423865125	1.00000891359975
6.583	1.18936759480721	1.00000889136105
6.584	1.18937094258672	1.00000886917276
6.585	1.18937428201161	1.00000884703327
6.586	1.18937761308553	1.00000882493421
6.587	1.18938093584893	1.00000880287454
6.588	1.18938425030092	1.00000878085660
6.589	1.18938755646013	1.00000875887686
6.590	1.18939085433385	1.00000873693945
6.591	1.18939414396300	1.00000871505138
6.592	1.18939742533485	1.00000869321272
6.593	1.18940069849577	1.00000867142953
6.594	1.18940396344715	1.00000864970892
6.595	1.18940722022126	1.00000862804913
6.596	1.18941046885084	1.00000860645276
6.597	1.18941370934454	1.00000858492229
6.598	1.18941694173282	1.00000856345080
6.599	1.18942016604706	1.00000854203600
6.600	1.18942338228317	1.00000852067632
6.601	1.18942659047525	1.00000849936233
6.602	1.18942979064059	1.00000847809097
6.603	1.18943298280192	1.00000845686193
6.604	1.18943616697334	1.00000843566874
6.605	1.18943934316485	1.00000841451267
6.606	1.18944251137555	1.00000839339844
6.607	1.18944567160997	1.00000837232463
6.608	1.18944882393180	1.00000835129691
6.609	1.18945196833920	1.00000833032307
6.610	1.18945510484582	1.00000830940307
6.611	1.18945823347212	1.00000828854199
6.612	1.18946135424449	1.00000826774523
6.613	1.18946446720838	1.00000824700880
6.614	1.18946757236427	1.00000822633293
6.615	1.18947066973715	1.00000820571783
6.616	1.18947375934113	1.00000818515484
6.617	1.18947684120712	1.00000816464061
6.618	1.18947991533878	1.00000814417339
6.619	1.18948298176065	1.00000812374444
6.620	1.18948604049865	1.00000810335225
6.621	1.18948909155188	1.00000808299854
6.622	1.18949213493261	1.00000806267922
6.623	1.18949517066585	1.00000804239790
6.624	1.18949819874479	1.00000802216123
6.625	1.18950121921398	1.00000800196914
6.626	1.18950423207934	1.00000798182774
6.627	1.18950723736589	1.00000796174443
6.628	1.18951023509499	1.00000794171791
6.629	1.18951322527982	1.00000792175137
6.630	1.18951620794314	1.00000790184788
6.631	1.18951918311313	1.00000788200110
6.632	1.18952215082209	1.00000786220912
6.633	1.18952511108637	1.00000784247062
6.634	1.18952806390689	1.00000782277617
6.635	1.18953100931185	1.00000780312253
6.636	1.18953394731852	1.00000778350894
6.637	1.18953687794055	1.00000776392841
6.638	1.18953980117794	1.00000774438161
6.639	1.18954271706252	1.00000772487267
6.640	1.18954562558929	1.00000770539973
6.641	1.18954852678644	1.00000768596815
6.642	1.18955142065715	1.00000766658563
6.643	1.18955430723827	1.00000764725228
6.644	1.18955718654706	1.00000762797354
6.645	1.18956005859900	1.00000760875529
6.646	1.18956292341409	1.00000758959416
6.647	1.18956578102052	1.00000757049097
6.648	1.18956863141648	1.00000755144646
6.649	1.18957147466199	1.00000753245233
6.650	1.18957431075114	1.00000751350538
6.651	1.18957713970622	1.00000749460381
6.652	1.18957996154131	1.00000747573859
6.653	1.18958277627780	1.00000745690776
6.654	1.18958558392933	1.00000743811247
6.655	1.18958838449271	1.00000741934804
6.656	1.18959117798204	1.00000740061751
6.657	1.18959396442915	1.00000738192713
6.658	1.18959674383177	1.00000736327659
6.659	1.18959951622082	1.00000734467201
6.660	1.18960228158130	1.00000732612099
6.661	1.18960503996550	1.00000730762265
6.662	1.18960779138615	1.00000728918072
6.663	1.18961053586827	1.00000727079885
6.664	1.18961327343914	1.00000725247130
6.665	1.18961600410648	1.00000723419665
6.666	1.18961872787304	1.00000721597386
6.667	1.18962144480201	1.00000719779359
6.668	1.18962415487113	1.00000717965246
6.669	1.18962685810266	1.00000716154937
6.670	1.18962955454163	1.00000714347683
6.671	1.18963224415711	1.00000712543491
6.672	1.18963492697503	1.00000710742718
6.673	1.18963760301722	1.00000708945125
6.674	1.18964027229003	1.00000707151212
6.675	1.18964293480121	1.00000705361736
6.676	1.18964559057667	1.00000703576713
6.677	1.18964823963597	1.00000701796715
6.678	1.18965088200184	1.00000700022378
6.679	1.18965351767429	1.00000698253421
6.680	1.18965614669560	1.00000696489986
6.681	1.18965876908715	1.00000694732204
6.682	1.18966138485894	1.00000692979286
6.683	1.18966399402689	1.00000691230935
6.684	1.18966659660600	1.00000689486971
6.685	1.18966919262766	1.00000687746473
6.686	1.18967178210323	1.00000686009201
6.687	1.18967436503044	1.00000684275219
6.688	1.18967694143203	1.00000682543997
6.689	1.18967951129343	1.00000680815784
6.690	1.18968207465650	1.00000679091156
6.691	1.18968463151577	1.00000677370053
6.692	1.18968718190490	1.00000675653081
6.693	1.18968972583525	1.00000673941014
6.694	1.18969226330091	1.00000672233798
6.695	1.18969479435373	1.00000670531856
6.696	1.18969731899324	1.00000668835615
6.697	1.18969983723810	1.00000667144560
6.698	1.18970234913468	1.00000665458599
6.699	1.18970485468208	1.00000663777668
6.700	1.18970735390712	1.00000662100847
6.701	1.18970984680345	1.00000660427791
6.702	1.18971233340790	1.00000658758364
6.703	1.18971481372773	1.00000657091769
6.704	1.18971728776387	1.00000655427959
6.705	1.18971975553086	1.00000653767227
6.706	1.18972221705462	1.00000652109282
6.707	1.18972467232379	1.00000650454582
6.708	1.18972712136110	1.00000648803861
6.709	1.18972956417929	1.00000647157134
6.710	1.18973200080609	1.00000645514996
6.711	1.18973443124560	1.00000643878122
6.712	1.18973685554420	1.00000642246287
6.713	1.18973927369825	1.00000640619694
6.714	1.18974168570230	1.00000638998531
6.715	1.18974409161046	1.00000637382057
6.716	1.18974649144093	1.00000635770006
6.717	1.18974888520370	1.00000634162208
6.718	1.18975127292197	1.00000632557726
6.719	1.18975365457618	1.00000630956286
6.720	1.18975603021136	1.00000629357903
6.721	1.18975839981795	1.00000627761987
6.722	1.18976076342778	1.00000626168729
6.723	1.18976312101768	1.00000624578653
6.724	1.18976547263310	1.00000622991665
6.725	1.18976781827041	1.00000621408352
6.726	1.18977015792962	1.00000619829497
6.727	1.18977249162663	1.00000618255076
6.728	1.18977481943057	1.00000616685556
6.729	1.18977714134644	1.00000615121422
6.730	1.18977945737242	1.00000613562220
6.731	1.18978176750989	1.00000612007913
6.732	1.18978407179338	1.00000610458478
6.733	1.18978637022519	1.00000608913021
6.734	1.18978866286398	1.00000607371198
6.735	1.18979094970700	1.00000605832850
6.736	1.18979323077792	1.00000604297140
6.737	1.18979550604035	1.00000602763969
6.738	1.18979777553750	1.00000601233569
6.739	1.18980003925617	1.00000599705592
6.740	1.18980229722183	1.00000598180451
6.741	1.18980454944085	1.00000596658849
6.742	1.18980679594461	1.00000595140794
6.743	1.18980903670854	1.00000593626894
6.744	1.18981127177312	1.00000592117861
6.745	1.18981350115246	1.00000590613520
6.746	1.18981572489429	1.00000589114134
6.747	1.18981794296769	1.00000587619950
6.748	1.18982015542588	1.00000586130281
6.749	1.18982236229294	1.00000584644895
6.750	1.18982456357116	1.00000583163638
6.751	1.18982675923507	1.00000581685567
6.752	1.18982894936607	1.00000580210381
6.753	1.18983113394324	1.00000578738047
6.754	1.18983331295203	1.00000577267920
6.755	1.18983548641745	1.00000575800130
6.756	1.18983765436769	1.00000574335149
6.757	1.18983981678093	1.00000572872838
6.758	1.18984197371401	1.00000571413765
6.759	1.18984412513555	1.00000569958710
6.760	1.18984627109194	1.00000568507670
6.761	1.18984841159363	1.00000567061157
6.762	1.18985054662426	1.00000565619710
6.763	1.18985267624839	1.00000564182933
6.764	1.18985480045785	1.00000562750850
6.765	1.18985691927401	1.00000561323485
6.766	1.18985903272915	1.00000559899974
6.767	1.18986114080826	1.00000558479981
6.768	1.18986324353955	1.00000557063334
6.769	1.18986534095075	1.00000555649162
6.770	1.18986743303276	1.00000554237314
6.771	1.18986951979605	1.00000552827964
6.772	1.18987160126289	1.00000551420706
6.773	1.18987367741374	1.00000550015900
6.774	1.18987574827588	1.00000548614213
6.775	1.18987781386704	1.00000547215640
6.776	1.18987987419769	1.00000545820795
6.777	1.18988192927009	1.00000544430417
6.778	1.18988397910334	1.00000543044379
6.779	1.18988602372701	1.00000541663001
6.780	1.18988806313700	1.00000540286591
6.781	1.18989009739607	1.00000538914517
6.782	1.18989212646420	1.00000537546590
6.783	1.18989415038868	1.00000536182679
6.784	1.18989616917543	1.00000534821845
6.785	1.18989818284399	1.00000533463763
6.786	1.18990019138255	1.00000532108361
6.787	1.18990219482430	1.00000530754940
6.788	1.18990419316106	1.00000529403571
6.789	1.18990618642329	1.00000528054668
6.790	1.18990817459735	1.00000526708047
6.791	1.18991015770825	1.00000525364245
6.792	1.18991213575691	1.00000524024035
6.793	1.18991410873468	1.00000522687429
6.794	1.18991607670569	1.00000521354972
6.795	1.18991803964764	1.00000520027253
6.796	1.18991999760374	1.00000518703938
6.797	1.18992195057535	1.00000517385110
6.798	1.18992389858840	1.00000516070843
6.799	1.18992584165289	1.00000514760311
6.800	1.18992777979292	1.00000513453194
6.801	1.18992971299349	1.00000512149314
6.802	1.18993164128551	1.00000510847772
6.803	1.18993356467718	1.00000509548371
6.804	1.18993548317530	1.00000508251230
6.805	1.18993739679217	1.00000506955882
6.806	1.18993930552733	1.00000505662634
6.807	1.18994120938896	1.00000504372111
6.808	1.18994310839344	1.00000503084284
6.809	1.18994500255121	1.00000501799769
6.810	1.18994689187821	1.00000500519327
6.811	1.18994877637351	1.00000499242871
6.812	1.18995065606805	1.00000497970774
6.813	1.18995253097864	1.00000496703404
6.814	1.18995440110984	1.00000495440189
6.815	1.18995626649621	1.00000494180988
6.816	1.18995812714365	1.00000492925700
6.817	1.18995998306536	1.00000491673393
6.818	1.18996183427407	1.00000490423730
6.819	1.18996368075932	1.00000489176605
6.820	1.18996552254748	1.00000487931267
6.821	1.18996735966130	1.00000486687729
6.822	1.18996919207120	1.00000485446346
6.823	1.18997101981540	1.00000484206884
6.824	1.18997284288389	1.00000482969843
6.825	1.18997466131350	1.00000481735982
6.826	1.18997647507103	1.00000480505319
6.827	1.18997828421379	1.00000479278429
6.828	1.18998008873041	1.00000478055947
6.829	1.18998188867045	1.00000476837598
6.830	1.18998368401344	1.00000475623524
6.831	1.18998547477804	1.00000474413856
6.832	1.18998726101108	1.00000473207810
6.833	1.18998904268619	1.00000472005089
6.834	1.18999081983429	1.00000470805516
6.835	1.18999259246721	1.00000469608172
6.836	1.18999436060130	1.00000468412819
6.837	1.18999612423249	1.00000467219521
6.838	1.18999788334531	1.00000466027753
6.839	1.18999963797478	1.00000464837762
6.840	1.19000138815181	1.00000463650129
6.841	1.19000313384095	1.00000462464795
6.842	1.19000487505718	1.00000461282367
6.843	1.19000661182508	1.00000460103620
6.844	1.19000834416647	1.00000458928504
6.845	1.19001007206452	1.00000457757443
6.846	1.19001179557245	1.00000456590866
6.847	1.19001351468614	1.00000455428260
6.848	1.19001522940880	1.00000454269531
6.849	1.19001693978225	1.00000453114620
6.850	1.19001864580878	1.00000451962610
6.851	1.19002034750429	1.00000450813158
6.852	1.19002204485923	1.00000449666130
6.853	1.19002373790408	1.00000448520731
6.854	1.19002542663156	1.00000447376916
6.855	1.19002711103258	1.00000446234982
6.856	1.19002879113850	1.00000445094636
6.857	1.19003046695389	1.00000443956342
6.858	1.19003213848600	1.00000442820832
6.859	1.19003380574486	1.00000441688125
6.860	1.19003546873637	1.00000440558817
6.861	1.19003712748690	1.00000439433586
6.862	1.19003878198828	1.00000438312209
6.863	1.19004043224822	1.00000437194889
6.864	1.19004207830403	1.00000436081817
6.865	1.19004372020163	1.00000434972255
6.866	1.19004535791692	1.00000433865937
6.867	1.19004699147899	1.00000432762695
6.868	1.19004862086149	1.00000431661596
6.869	1.19005024610215	1.00000430562367
6.870	1.19005186720415	1.00000429465024
6.871	1.19005348418932	1.00000428368981
6.872	1.19005509705266	1.00000427274430
6.873	1.19005670577053	1.00000426181898
6.874	1.19005831036748	1.00000425091290
6.875	1.19005991087579	1.00000424003200
6.876	1.19006150729501	1.00000422918409
6.877	1.19006309960514	1.00000421836896
6.878	1.19006468787165	1.00000420759131
6.879	1.19006627206227	1.00000419685601
6.880	1.19006785220563	1.00000418615851
6.881	1.19006942833948	1.00000417549849
6.882	1.19007100045565	1.00000416487573
6.883	1.19007256856503	1.00000415428130
6.884	1.19007413268491	1.00000414371179
6.885	1.19007569282167	1.00000413316562
6.886	1.19007724900712	1.00000412263446
6.887	1.19007880122899	1.00000411211732
6.888	1.19008034947592	1.00000410161656
6.889	1.19008189374836	1.00000409112871
6.890	1.19008343408359	1.00000408065791
6.891	1.19008497046616	1.00000407021122
6.892	1.19008650292699	1.00000405978875
6.893	1.19008803147108	1.00000404939659
6.894	1.19008955608160	1.00000403904188
6.895	1.19009107681313	1.00000402872288
6.896	1.19009259365657	1.00000401844226
6.897	1.19009410662238	1.00000400820249
6.898	1.19009561575831	1.00000399799671
6.899	1.19009712106572	1.00000398782265
6.900	1.19009862252415	1.00000397767878
6.901	1.19010012015406	1.00000396755569
6.902	1.19010161395363	1.00000395745039
6.903	1.19010310396607	1.00000394736257
6.904	1.19010459020637	1.00000393728581
6.905	1.19010607262226	1.00000392722142
6.906	1.19010755123873	1.00000391717415
6.907	1.19010902607943	1.00000390714262
6.908	1.19011049713163	1.00000389713254
6.909	1.19011196442489	1.00000388715172
6.910	1.19011342796648	1.00000387720016
6.911	1.19011488775232	1.00000386728299
6.912	1.19011634381604	1.00000385740561
6.913	1.19011779616903	1.00000384756410
6.914	1.19011924481356	1.00000383775871
6.915	1.19012068976872	1.00000382798969
6.916	1.19012213103906	1.00000381824842
6.917	1.19012356865233	1.00000380853158
6.918	1.19012500258850	1.00000379883746
6.919	1.19012643289443	1.00000378915736
6.920	1.19012785953555	1.00000377948981
6.921	1.19012928253778	1.00000376983658
6.922	1.19013070191886	1.00000376019360
6.923	1.19013211765241	1.00000375056452
6.924	1.19013352977709	1.00000374095603
6.925	1.19013493826105	1.00000373136807
6.926	1.19013634314933	1.00000372180682
6.927	1.19013774443965	1.00000371227970
6.928	1.19013914213429	1.00000370278545
6.929	1.19014053625824	1.00000369332728
6.930	1.19014192682516	1.00000368390829
6.931	1.19014331383551	1.00000367452218
6.932	1.19014469732292	1.00000366516709
6.933	1.19014607729741	1.00000365584174
6.934	1.19014745375762	1.00000364653672
6.935	1.19014882670535	1.00000363724884
6.936	1.19015019615154	1.00000362797739
6.937	1.19015156210662	1.00000361871541
6.938	1.19015292458289	1.00000360946360
6.939	1.19015428356079	1.00000360022615
6.940	1.19015563907078	1.00000359100122
6.941	1.19015699109877	1.00000358179423
6.942	1.19015833967524	1.00000357261290
6.943	1.19015968478243	1.00000356345737
6.944	1.19016102644628	1.00000355433313
6.945	1.19016236468542	1.00000354524608
6.946	1.19016369951396	1.00000353619291
6.947	1.19016503092644	1.00000352717445
6.948	1.19016635893195	1.00000351819148
6.949	1.19016768356414	1.00000350923575
6.950	1.19016900482529	1.00000350030409
6.951	1.19017032271631	1.00000349139472
6.952	1.19017163725584	1.00000348249868
6.953	1.19017294845344	1.00000347361403
6.954	1.19017425628635	1.00000346474197
6.955	1.19017556079234	1.00000345587784
6.956	1.19017686195502	1.00000344702475
6.957	1.19017815979396	1.00000343818896
6.958	1.19017945427686	1.00000342937021
6.959	1.19018074545556	1.00000342057467
6.960	1.19018203331689	1.00000341180997
6.961	1.19018331788902	1.00000340307526
6.962	1.19018459915287	1.00000339437430
6.963	1.19018587717483	1.00000338571081
6.964	1.19018715190214	1.00000337707906
6.965	1.19018842341347	1.00000336847767
6.966	1.19018969166109	1.00000335990564
6.967	1.19019095670592	1.00000335135369
6.968	1.19019221851840	1.00000334281845
6.969	1.19019347712901	1.00000333429888
6.970	1.19019473253366	1.00000332578751
6.971	1.19019598471550	1.00000331728448
6.972	1.19019723370093	1.00000330879335
6.973	1.19019847946583	1.00000330031181
6.974	1.19019972206024	1.00000329184488
6.975	1.19020096147415	1.00000328340016
6.976	1.19020219768527	1.00000327497785
6.977	1.19020343073680	1.00000326658371
6.978	1.19020466062466	1.00000325822414
6.979	1.19020588735384	1.00000324989637
6.980	1.19020711095709	1.00000324160186
6.981	1.19020833145487	1.00000323334194
6.982	1.19020954881535	1.00000322510878
6.983	1.19021076309991	1.00000321689946
6.984	1.19021197429583	1.00000320871221
6.985	1.19021318240266	1.00000320053785
6.986	1.19021438743948	1.00000319237404
6.987	1.19021558937720	1.00000318422145
6.988	1.19021678825538	1.00000317607482
6.989	1.19021798408676	1.00000316793668
6.990	1.19021917682721	1.00000315981283
6.991	1.19022036650767	1.00000315170271
6.992	1.19022155314178	1.00000314361241
6.993	1.19022273673954	1.00000313554970
6.994	1.19022391730141	1.00000312751409
6.995	1.19022509481692	1.00000311950985
6.996	1.19022626933429	1.00000311154127
6.997	1.19022744085169	1.00000310360324
6.998	1.19022860938685	1.00000309569488
6.999	1.19022977496297	1.00000308781558
7	1.19023093755959	1.00000307995620
7.001	1.19023209717398	1.00000307211333
7.002	1.19023325384796	1.00000306428563
7.003	1.19023440758065	1.00000305646516
7.004	1.19023555837521	1.00000304865151
7.005	1.19023670620072	1.00000304084766
7.006	1.19023785107174	1.00000303305075
7.007	1.19023899301919	1.00000302526540
7.008	1.19024013203261	1.00000301749896
7.009	1.19024126813702	1.00000300975164
7.010	1.19024240134195	1.00000300202943
7.011	1.19024353162104	1.00000299433912
7.012	1.19024465901748	1.00000298667850
7.013	1.19024578352219	1.00000297904962
7.014	1.19024690516017	1.00000297145440
7.015	1.19024802393733	1.00000296388548
7.016	1.19024913986004	1.00000295634022
7.017	1.19025025296514	1.00000294881696
7.018	1.19025136321989	1.00000294130638
7.019	1.19025247063792	1.00000293380578
7.020	1.19025357524060	1.00000292631534
7.021	1.19025467700294	1.00000291882921
7.022	1.19025577595858	1.00000291134932
7.023	1.19025687208750	1.00000290388098
7.024	1.19025796540700	1.00000289642327
7.025	1.19025905592252	1.00000288898211
7.026	1.19026014363862	1.00000288156537
7.027	1.19026122858077	1.00000287417282
7.028	1.19026231072758	1.00000286680922
7.029	1.19026339012044	1.00000285947944
7.030	1.19026446671751	1.00000285217897
7.031	1.19026554057109	1.00000284490748
7.032	1.19026661169892	1.00000283766479
7.033	1.19026768008916	1.00000283044197
7.034	1.19026874575957	1.00000282323565
7.035	1.19026980872104	1.00000281604425
7.036	1.19027086898132	1.00000280885948
7.037	1.19027192653130	1.00000280168035
7.038	1.19027298138735	1.00000279450924
7.039	1.19027403353994	1.00000278734271
7.040	1.19027508300042	1.00000278018491
7.041	1.19027612976970	1.00000277304292
7.042	1.19027717384279	1.00000276591686
7.043	1.19027821521559	1.00000275881285
7.044	1.19027925390355	1.00000275173804
7.045	1.19028028996718	1.00000274469071
7.046	1.19028132334688	1.00000273767354
7.047	1.19028235409905	1.00000273068903
7.048	1.19028338221142	1.00000272373034
7.049	1.19028440771217	1.00000271679520
7.050	1.19028543062677	1.00000270988211
7.051	1.19028645093158	1.00000270298170
7.052	1.19028746861522	1.00000269609099
7.053	1.19028848370453	1.00000268920968
7.054	1.19028949618496	1.00000268233138
7.055	1.19029050610607	1.00000267545741
7.056	1.19029151342966	1.00000266859254
7.057	1.19029251816346	1.00000266173544
7.058	1.19029352030293	1.00000265489180
7.059	1.19029451988808	1.00000264806946
7.060	1.19029551689937	1.00000264126844
7.061	1.19029651135679	1.00000263449388
7.062	1.19029750327036	1.00000262775120
7.063	1.19029849264916	1.00000262103650
7.064	1.19029947948229	1.00000261435004
7.065	1.19030046381067	1.00000260769209
7.066	1.19030144563294	1.00000260105405
7.067	1.19030242492181	1.00000259443261
7.068	1.19030340174277	1.00000258782607
7.069	1.19030437607489	1.00000258122579
7.070	1.19030534793046	1.00000257463027
7.071	1.19030631730129	1.00000256804132
7.072	1.19030728417692	1.00000256145491
7.073	1.19030824858464	1.00000255487467
7.074	1.19030921052808	1.00000254830734
7.075	1.19031016994222	1.00000254175287
7.076	1.19031112695075	1.00000253521745
7.077	1.19031208146498	1.00000252870853
7.078	1.19031303354404	1.00000252222486
7.079	1.19031398317975	1.00000251576967
7.080	1.19031493038847	1.00000250934608
7.081	1.19031587517020	1.00000250294781
7.082	1.19031681753540	1.00000249657302
7.083	1.19031775752592	1.00000249022041
7.084	1.19031869511173	1.00000248388064
7.085	1.19031963030693	1.00000247755051
7.086	1.19032056312517	1.00000247122932
7.087	1.19032149356326	1.00000246491014
7.088	1.19032242160392	1.00000245859370
7.089	1.19032334729400	1.00000245228418
7.090	1.19032427058437	1.00000244597978
7.091	1.19032519150915	1.00000243968592
7.092	1.19032611006605	1.00000243341034
7.093	1.19032702624918	1.00000242715321
7.094	1.19032794008808	1.00000242092003
7.095	1.19032885157822	1.00000241471672
7.096	1.19032976073277	1.00000240853997
7.097	1.19033066756219	1.00000240239065
7.098	1.19033157208605	1.00000239626955
7.099	1.19033247429616	1.00000239016844
7.100	1.19033337422206	1.00000238408417
7.101	1.19033427183513	1.00000237801497
7.102	1.19033516717946	1.00000237195192
7.103	1.19033606023868	1.00000236589307
7.104	1.19033695100097	1.00000235983966
7.105	1.19033783949772	1.00000235378705
7.106	1.19033872568616	1.00000234773834
7.107	1.19033960962543	1.00000234169984
7.108	1.19034049127413	1.00000233567127
7.109	1.19034137066819	1.00000232965884
7.110	1.19034224780944	1.00000232367019
7.111	1.19034312268695	1.00000231770448
7.112	1.19034399530938	1.00000231176550
7.113	1.19034486570581	1.00000230585696
7.114	1.19034573388171	1.00000229997317
7.115	1.19034659982208	1.00000229411275
7.116	1.19034746358648	1.00000228827473
7.117	1.19034832512125	1.00000228244983
7.118	1.19034918448369	1.00000227663471
7.119	1.19035004164834	1.00000227082835
7.120	1.19035089664840	1.00000226502330
7.121	1.19035174942974	1.00000225921971
7.122	1.19035260003920	1.00000225342118
7.123	1.19035344846588	1.00000224762538
7.124	1.19035429471660	1.00000224183739
7.125	1.19035513876588	1.00000223606480
7.126	1.19035598066284	1.00000223030783
7.127	1.19035682036838	1.00000222457228
7.128	1.19035765792705	1.00000221886453
7.129	1.19035849335387	1.00000221318184
7.130	1.19035932661973	1.00000220752569
7.131	1.19036015777101	1.00000220189742
7.132	1.19036098681727	1.00000219628921
7.133	1.19036181373940	1.00000219069815
7.134	1.19036263856151	1.00000218512250
7.135	1.19036346128132	1.00000217955310
7.136	1.19036428188701	1.00000217398761
7.137	1.19036510040769	1.00000216842671
7.138	1.19036591683471	1.00000216286518
7.139	1.19036673117307	1.00000215730555
7.140	1.19036754340596	1.00000215175365
7.141	1.19036835356201	1.00000214620893
7.142	1.19036916160485	1.00000214067750
7.143	1.19036996758041	1.00000213516714
7.144	1.19037077148778	1.00000212967739
7.145	1.19037157331559	1.00000212421253
7.146	1.19037237308748	1.00000211877687
7.147	1.19037317083712	1.00000211336532
7.148	1.19037396651402	1.00000210797701
7.149	1.19037476018229	1.00000210261134
7.150	1.19037555185332	1.00000209725920
7.151	1.19037634147799	1.00000209191717
7.152	1.19037712911540	1.00000208658395
7.153	1.19037791472738	1.00000208125163
7.154	1.19037869833664	1.00000207591980
7.155	1.19037947991819	1.00000207059145
7.156	1.19038025950567	1.00000206526371
7.157	1.19038103709227	1.00000205994123
7.158	1.19038181264841	1.00000205463139
7.159	1.19038258621549	1.00000204933441
7.160	1.19038335779851	1.00000204405627
7.161	1.19038412739928	1.00000203880379
7.162	1.19038489502236	1.00000203357478
7.163	1.19038566068093	1.00000202837131
7.164	1.19038642438181	1.00000202319532
7.165	1.19038718611728	1.00000201803945
7.166	1.19038794592143	1.00000201290109
7.167	1.19038870379063	1.00000200777860
7.168	1.19038945973489	1.00000200266266
7.169	1.19039021375920	1.00000199755061
7.170	1.19039096585493	1.00000199244262
7.171	1.19039171601526	1.00000198733289
7.172	1.19039246425837	1.00000198222334
7.173	1.19039321055698	1.00000197711929
7.174	1.19039395494156	1.00000197201984
7.175	1.19039469740028	1.00000196693093
7.176	1.19039543795816	1.00000196186043
7.177	1.19039617659109	1.00000195680814
7.178	1.19039691333228	1.00000195177881
7.179	1.19039764819263	1.00000194677733
7.180	1.19039838116942	1.00000194179921
7.181	1.19039911226491	1.00000193684414
7.182	1.19039984148912	1.00000193191194
7.183	1.19040056888571	1.00000192699373
7.184	1.19040129442283	1.00000192208611
7.185	1.19040201809230	1.00000191718756
7.186	1.19040273993005	1.00000191228978
7.187	1.19040345991380	1.00000190739180
7.188	1.19040417804899	1.00000190249606
7.189	1.19040489434838	1.00000189759905
7.190	1.19040560880785	1.00000189270499
7.191	1.19040632141650	1.00000188782096
7.192	1.19040703219116	1.00000188294710
7.193	1.19040774111681	1.00000187808954
7.194	1.19040844821893	1.00000187325544
7.195	1.19040915352025	1.00000186844312
7.196	1.19040985698757	1.00000186365524
7.197	1.19041055867547	1.00000185889432
7.198	1.19041125855438	1.00000185415355
7.199	1.19041195665250	1.00000184943067
7.200	1.19041265297210	1.00000184472418
7.201	1.19041334751273	1.00000184002473
7.202	1.19041404031168	1.00000183532934
7.203	1.19041473132847	1.00000183063775
7.204	1.19041542058085	1.00000182594358
7.205	1.19041610804106	1.00000182124818
7.206	1.19041679375505	1.00000181655630
7.207	1.19041747767596	1.00000181186663
7.208	1.19041815985656	1.00000180718489
7.209	1.19041884026728	1.00000180251893
7.210	1.19041951892132	1.00000179786878
7.211	1.19042019581684	1.00000179323960
7.212	1.19042087095659	1.00000178863681
7.213	1.19042154438512	1.00000178405654
7.214	1.19042221609016	1.00000177949904
7.215	1.19042288608080	1.00000177496463
7.216	1.19042355436250	1.00000177044470
7.217	1.19042422094617	1.00000176593596
7.218	1.19042488583455	1.00000176143673
7.219	1.19042554903945	1.00000175693837
7.220	1.19042621051995	1.00000175243941
7.221	1.19042687032243	1.00000174794167
7.222	1.19042752842188	1.00000174344111
7.223	1.19042818483695	1.00000173894141
7.224	1.19042883955535	1.00000173444929
7.225	1.19042949257755	1.00000172996473
7.226	1.19043014389854	1.00000172549395
7.227	1.19043079354560	1.00000172104437
7.228	1.19043144153102	1.00000171661478
7.229	1.19043208784160	1.00000171220843
7.230	1.19043273248826	1.00000170782844
7.231	1.19043337550283	1.00000170346854
7.232	1.19043401688305	1.00000169912691
7.233	1.19043465662708	1.00000169480228
7.234	1.19043529472856	1.00000169048530
7.235	1.19043593120296	1.00000168617279
7.236	1.19043656606982	1.00000168186406
7.237	1.19043719928459	1.00000167755221
7.238	1.19043783086954	1.00000167323797
7.239	1.19043846084060	1.00000166892553
7.240	1.19043908919457	1.00000166461312
7.241	1.19043971593601	1.00000166030616
7.242	1.19044034105218	1.00000165601241
7.243	1.19044096454581	1.00000165173206
7.244	1.19044158642828	1.00000164747059
7.245	1.19044220670412	1.00000164323396
7.246	1.19044282538607	1.00000163901888
7.247	1.19044344250233	1.00000163482621
7.248	1.19044405801742	1.00000163065676
7.249	1.19044467197864	1.00000162650231
7.250	1.19044528438781	1.00000162235972
7.251	1.19044589521855	1.00000161822726
7.252	1.19044650450360	1.00000161409599
7.253	1.19044711221295	1.00000160996399
7.254	1.19044771835570	1.00000160583250
7.255	1.19044832296777	1.00000160169690
7.256	1.19044892600778	1.00000159756028
7.257	1.19044952747936	1.00000159342900
7.258	1.19045012739298	1.00000158930279
7.259	1.19045072577364	1.00000158518785
7.260	1.19045132259953	1.00000158109184
7.261	1.19045191788291	1.00000157701394
7.262	1.19045251162515	1.00000157295795
7.263	1.19045310385309	1.00000156892759
7.264	1.19045369456808	1.00000156491718
7.265	1.19045428377649	1.00000156092537
7.266	1.19045487148196	1.00000155695118
7.267	1.19045545767540	1.00000155298535
7.268	1.19045604239682	1.00000154902457
7.269	1.19045662561075	1.00000154506782
7.270	1.19045720733857	1.00000154110766
7.271	1.19045778758982	1.00000153714424
7.272	1.19045836633222	1.00000153318118
7.273	1.19045894357396	1.00000152921618
7.274	1.19045951931457	1.00000152525430
7.275	1.19046009356362	1.00000152130315
7.276	1.19046066634428	1.00000151736298
7.277	1.19046123763019	1.00000151343958
7.278	1.19046180743726	1.00000150953935
7.279	1.19046237579687	1.00000150565957
7.280	1.19046294267901	1.00000150180171
7.281	1.19046350811459	1.00000149796715
7.282	1.19046407210317	1.00000149414807
7.283	1.19046463464474	1.00000149034157
7.284	1.19046519576341	1.00000148654592
7.285	1.19046575547873	1.00000148275199
7.286	1.19046631374658	1.00000147895744
7.287	1.19046687058062	1.00000147516296
7.288	1.19046742596447	1.00000147136335
7.289	1.19046797993724	1.00000146756116
7.290	1.19046853246800	1.00000146376220
7.291	1.19046908357268	1.00000145996596
7.292	1.19046963324081	1.00000145617855
7.293	1.19047018148149	1.00000145240777
7.294	1.19047072833655	1.00000144865315
7.295	1.19047127375325	1.00000144491899
7.296	1.19047181776477	1.00000144120961
7.297	1.19047236037795	1.00000143751993
7.298	1.19047290161370	1.00000143384910
7.299	1.19047344146929	1.00000143019652
7.300	1.19047397994245	1.00000142655309
7.301	1.19047451702772	1.00000142291542
7.302	1.19047505276421	1.00000141928218
7.303	1.19047558713874	1.00000141564552
7.304	1.19047612012491	1.00000141200503
7.305	1.19047665173866	1.00000140836370
7.306	1.19047718199954	1.00000140471870
7.307	1.19047771086798	1.00000140107466
7.308	1.19047823836445	1.00000139743898
7.309	1.19047876451441	1.00000139381189
7.310	1.19047928929285	1.00000139019941
7.311	1.19047981269432	1.00000138660833
7.312	1.19048033473746	1.00000138303649
7.313	1.19048085546501	1.00000137948596
7.314	1.19048137484651	1.00000137595868
7.315	1.19048189289833	1.00000137244733
7.316	1.19048240961774	1.00000136894930
7.317	1.19048292506295	1.00000136546295
7.318	1.19048343915119	1.00000136197898
7.319	1.19048395193295	1.00000135849473
7.320	1.19048446341776	1.00000135501040
7.321	1.19048497357517	1.00000135152017
7.322	1.19048548241199	1.00000134802601
7.323	1.19048598992549	1.00000134453323
7.324	1.19048649613706	1.00000134104095
7.325	1.19048700103031	1.00000133755512
7.326	1.19048750463890	1.00000133408362
7.327	1.19048800692190	1.00000133062625
7.328	1.19048850788522	1.00000132718779
7.329	1.19048900756980	1.00000132377313
7.330	1.19048950597880	1.00000132037778
7.331	1.19049000309815	1.00000131700146
7.332	1.19049049895466	1.00000131364398
7.333	1.19049099355425	1.00000131029647
7.334	1.19049148689464	1.00000130695557
7.335	1.19049197896720	1.00000130361973
7.336	1.19049246978420	1.00000130028069
7.337	1.19049295934337	1.00000129693747
7.338	1.19049344762698	1.00000129359250
7.339	1.19049393466230	1.00000129024236
7.340	1.19049442043297	1.00000128689121
7.341	1.19049490491261	1.00000128354616
7.342	1.19049538817035	1.00000128020737
7.343	1.19049587016070	1.00000127688096
7.344	1.19049635090869	1.00000127357412
7.345	1.19049683042522	1.00000127028516
7.346	1.19049730869165	1.00000126701677
7.347	1.19049778572617	1.00000126377149
7.348	1.19049826152013	1.00000126054249
7.349	1.19049873612403	1.00000125732753
7.350	1.19049920951466	1.00000125412514
7.351	1.19049968170293	1.00000125092595
7.352	1.19050015268112	1.00000124772702
7.353	1.19050062244742	1.00000124452809
7.354	1.19050109102955	1.00000124132277
7.355	1.19050155838158	1.00000123811243
7.356	1.19050202453991	1.00000123490184
7.357	1.19050248949361	1.00000123168969
7.358	1.19050295320631	1.00000122848171
7.359	1.19050341573029	1.00000122528576
7.360	1.19050387703146	1.00000122210188
7.361	1.19050433715256	1.00000121893523
7.362	1.19050479609496	1.00000121579125
7.363	1.19050525383091	1.00000121266606
7.364	1.19050571041862	1.00000120955996
7.365	1.19050616582535	1.00000120647324
7.366	1.19050662007248	1.00000120339733
7.367	1.19050707315819	1.00000120032893
7.368	1.19050752508065	1.00000119726638
7.369	1.19050797587443	1.00000119420105
7.370	1.19050842549404	1.00000119113149
7.371	1.19050887393496	1.00000118805951
7.372	1.19050932123764	1.00000118498110
7.373	1.19050976736935	1.00000118189994
7.374	1.19051021235737	1.00000117882276
7.375	1.19051065616577	1.00000117574954
7.376	1.19051109883731	1.00000117268652
7.377	1.19051154033968	1.00000116964112
7.378	1.19051198068883	1.00000116661215
7.379	1.19051241992111	1.00000116360285
7.380	1.19051285800879	1.00000116061636
7.381	1.19051329498689	1.00000115764642
7.382	1.19051373085540	1.00000115469121
7.383	1.19051416558614	1.00000115174948
7.384	1.19051459923821	1.00000114881188
7.385	1.19051503174978	1.00000114587523
7.386	1.19051546319406	1.00000114293890
7.387	1.19051589351557	1.00000113999594
7.388	1.19051632273340	1.00000113704712
7.389	1.19051675083347	1.00000113409665
7.390	1.19051717780758	1.00000113114274
7.391	1.19051760366983	1.00000112819084
7.392	1.19051802843796	1.00000112524870
7.393	1.19051845210652	1.00000112231653
7.394	1.19051887463638	1.00000111939983
7.395	1.19051929609986	1.00000111650455
7.396	1.19051971644512	1.00000111362741
7.397	1.19052013572900	1.00000111076930
7.398	1.19052055395241	1.00000110793101
7.399	1.19052097111717	1.00000110510435
7.400	1.19052138720053	1.00000110228618
7.401	1.19052180219569	1.00000109947477
7.402	1.19052221615084	1.00000109666120
7.403	1.19052262904233	1.00000109384355
7.404	1.19052304088473	1.00000109102309
7.405	1.19052345163982	1.00000108819519
7.406	1.19052386135081	1.00000108536298
7.407	1.19052426998860	1.00000108253278
7.408	1.19052467756956	1.00000107970435
7.409	1.19052508407185	1.00000107688390
7.410	1.19052548952550	1.00000107407910
7.411	1.19052589390958	1.00000107128913
7.412	1.19052629724001	1.00000106851779
7.413	1.19052669954863	1.00000106576884
7.414	1.19052710081814	1.00000106303658
7.415	1.19052750108449	1.00000106031967
7.416	1.19052790029127	1.00000105761716
7.417	1.19052829849807	1.00000105491978
7.418	1.19052869565576	1.00000105222424
7.419	1.19052909183620	1.00000104952951
7.420	1.19052948699027	1.00000104682818
7.421	1.19052988111935	1.00000104412040
7.422	1.19053027420387	1.00000104140980
7.423	1.19053066630659	1.00000103869411
7.424	1.19053105736293	1.00000103597836
7.425	1.19053144740337	1.00000103327019
7.426	1.19053183642973	1.00000103056985
7.427	1.19053222444018	1.00000102788314
7.428	1.19053261142062	1.00000102521645
7.429	1.19053299743473	1.00000102256706
7.430	1.19053338241793	1.00000101993648
7.431	1.19053376644388	1.00000101732608
7.432	1.19053414945984	1.00000101472806
7.433	1.19053453153174	1.00000101213953
7.434	1.19053491260274	1.00000100955876
7.435	1.19053529272514	1.00000100697663
7.436	1.19053567185574	1.00000100439080
7.437	1.19053605002546	1.00000100180200
7.438	1.19053642719655	1.00000099920501
7.439	1.19053680340539	1.00000099660238
7.440	1.19053717863017	1.00000099399998
7.441	1.19053755286768	1.00000099139725
7.442	1.19053792609884	1.00000098880033
7.443	1.19053829839231	1.00000098621702
7.444	1.19053866969125	1.00000098364688
7.445	1.19053904003749	1.00000098109419
7.446	1.19053940940194	1.00000097856331
7.447	1.19053977784415	1.00000097604913
7.448	1.19054014533140	1.00000097355083
7.449	1.19054051188050	1.00000097106781
7.450	1.19054087747691	1.00000096859099
7.451	1.19054124216427	1.00000096611697
7.452	1.19054160590849	1.00000096364446
7.453	1.19054196870820	1.00000096116558
7.454	1.19054233061024	1.00000095867994
7.455	1.19054269154776	1.00000095619054
7.456	1.19054305156897	1.00000095369454
7.457	1.19054341062156	1.00000095119662
7.458	1.19054376873555	1.00000094870416
7.459	1.19054412590640	1.00000094621740
7.460	1.19054448215729	1.00000094374235
7.461	1.19054483746777	1.00000094128583
7.462	1.19054519187375	1.00000093884568
7.463	1.19054554535751	1.00000093642399
7.464	1.19054589791540	1.00000093402270
7.465	1.19054624957562	1.00000093163449
7.466	1.19054660033498	1.00000092925675
7.467	1.19054695021850	1.00000092688786
7.468	1.19054729917661	1.00000092451854
7.469	1.19054764726934	1.00000092214611
7.470	1.19054799443893	1.00000091977079
7.471	1.19054834074404	1.00000091738678
7.472	1.19054868613102	1.00000091499603
7.473	1.19054903061397	1.00000091260388
7.474	1.19054937419514	1.00000091020943
7.475	1.19054971686455	1.00000090781868
7.476	1.19055005865812	1.00000090543947
7.477	1.19055039953400	1.00000090307165
7.478	1.19055073953632	1.00000090071997
7.479	1.19055107865506	1.00000089838934
7.480	1.19055141689159	1.00000089607530
7.481	1.19055175427366	1.00000089377754
7.482	1.19055209078260	1.00000089149592
7.483	1.19055242644299	1.00000088922155
7.484	1.19055276120343	1.00000088695106
7.485	1.19055309516352	1.00000088468295
7.486	1.19055342822321	1.00000088240894
7.487	1.19055376047527	1.00000088012807
7.488	1.19055409183875	1.00000087784277
7.489	1.19055442232411	1.00000087554961
7.490	1.19055475197365	1.00000087325278
7.491	1.19055508073006	1.00000087095940
7.492	1.19055540864247	1.00000086866962
7.493	1.19055573570358	1.00000086638958
7.494	1.19055606188613	1.00000086412645
7.495	1.19055638722648	1.00000086187858
7.496	1.19055671170645	1.00000085964864
7.497	1.19055703534696	1.00000085743917
7.498	1.19055735818802	1.00000085524338
7.499	1.19055768015778	1.00000085305902
7.500	1.19055800133992	1.00000085088463
7.501	1.19055832169170	1.00000084871086
7.502	1.19055864124857	1.00000084653475
7.503	1.19055895995916	1.00000084435605
7.504	1.19055927785303	1.00000084216840
7.505	1.19055959491971	1.00000083997316
7.506	1.19055991115147	1.00000083777512
7.507	1.19056022658060	1.00000083557295
7.508	1.19056054116663	1.00000083337242
7.509	1.19056085488910	1.00000083118139
7.510	1.19056116782122	1.00000082899988
7.511	1.19056147994161	1.00000082683308
7.512	1.19056179125027	1.00000082468644
7.513	1.19056210175586	1.00000082255608
7.514	1.19056241142516	1.00000082044230
7.515	1.19056272032913	1.00000081834538
7.516	1.19056302843455	1.00000081625678
7.517	1.19056333575190	1.00000081417320
7.518	1.19056364229118	1.00000081209300
7.519	1.19056394804056	1.00000081000753
7.520	1.19056425300323	1.00000080791535
7.521	1.19056455716009	1.00000080581829
7.522	1.19056486055479	1.00000080371234
7.523	1.19056516315868	1.00000080160119
7.524	1.19056546495085	1.00000079949156
7.525	1.19056576595540	1.00000079738348
7.526	1.19056606615823	1.00000079528315
7.527	1.19056636555979	1.00000079319803
7.528	1.19056666418737	1.00000079112691
7.529	1.19056696204916	1.00000078907305
7.530	1.19056725912697	1.00000078703960
7.531	1.19056755545080	1.00000078502030
7.532	1.19056785100702	1.00000078301333
7.533	1.19056814579699	1.00000078101745
7.534	1.19056843986209	1.00000077902332
7.535	1.19056873315776	1.00000077702778
7.536	1.19056902573220	1.00000077503017
7.537	1.19056931753266	1.00000077302358
7.538	1.19056960854459	1.00000077100876
7.539	1.19056989882938	1.00000076898994
7.540	1.19057018835156	1.00000076696534
7.541	1.19057047709202	1.00000076494039
7.542	1.19057076505578	1.00000076292288
7.543	1.19057105228922	1.00000076091301
7.544	1.19057133873957	1.00000075891627
7.545	1.19057162448098	1.00000075693865
7.546	1.19057190946523	1.00000075497685
7.547	1.19057219365823	1.00000075303176
7.548	1.19057247719275	1.00000075110421
7.549	1.19057275998648	1.00000074918599
7.550	1.19057304205126	1.00000074727397
7.551	1.19057332340117	1.00000074536643
7.552	1.19057360402076	1.00000074345446
7.553	1.19057388392594	1.00000074153616
7.554	1.19057416309806	1.00000073961278
7.555	1.19057444153941	1.00000073767970
7.556	1.19057471926544	1.00000073574006
7.557	1.19057499627388	1.00000073380018
7.558	1.19057527252880	1.00000073185984
7.559	1.19057554805022	1.00000072992524
7.560	1.19057582287678	1.00000072800405
7.561	1.19057609696256	1.00000072609548
7.562	1.19057637029755	1.00000072420332
7.563	1.19057664295860	1.00000072233132
7.564	1.19057691492617	1.00000072047381
7.565	1.19057718616932	1.00000071862945
7.566	1.19057745674991	1.00000071679728
7.567	1.19057772663837	1.00000071496806
7.568	1.19057799580332	1.00000071313848
7.569	1.19057826432299	1.00000071130754
7.570	1.19057853210916	1.00000070946783
7.571	1.19057879920774	1.00000070761950
7.572	1.19057906562739	1.00000070576620
7.573	1.19057933132126	1.00000070390562
7.574	1.19057959631573	1.00000070204287
7.575	1.19057986063763	1.00000070018554
7.576	1.19058012426422	1.00000069833391
7.577	1.19058038715912	1.00000069649378
7.578	1.19058064935234	1.00000069467154
7.579	1.19058091090574	1.00000069286451
7.580	1.19058117176019	1.00000069107418
7.581	1.19058143195434	1.00000068930190
7.582	1.19058169149821	1.00000068753989
7.583	1.19058195035313	1.00000068578527
7.584	1.19058220853549	1.00000068403632
7.585	1.19058246610439	1.00000068228390
7.586	1.19058272296797	1.00000068052570
7.587	1.19058297915353	1.00000067876245
7.588	1.19058323470608	1.00000067698892
7.589	1.19058348959379	1.00000067520770
7.590	1.19058374377710	1.00000067342462
7.591	1.19058399733194	1.00000067163915
7.592	1.19058425020376	1.00000066985745
7.593	1.19058450237935	1.00000066808731
7.594	1.19058475389647	1.00000066632829
7.595	1.19058500476922	1.00000066458469
7.596	1.19058525498531	1.00000066286085
7.597	1.19058550452883	1.00000066115170
7.598	1.19058575346025	1.00000065945640
7.599	1.19058600176595	1.00000065777437
7.600	1.19058624940044	1.00000065609651
7.601	1.19058649643966	1.00000065441946
7.602	1.19058674282678	1.00000065274191
7.603	1.19058698857907	1.00000065105600
7.604	1.19058723367561	1.00000064936132
7.605	1.19058747816052	1.00000064766089
7.606	1.19058772202516	1.00000064595188
7.607	1.19058796519948	1.00000064423896
7.608	1.19058820773580	1.00000064252952
7.609	1.19058844964366	1.00000064082382
7.610	1.19058869089531	1.00000063912787
7.611	1.19058893150441	1.00000063744849
7.612	1.19058917151415	1.00000063578352
7.613	1.19058941088042	1.00000063413506
7.614	1.19058964962915	1.00000063250506
7.615	1.19058988776487	1.00000063088619
7.616	1.19059012530715	1.00000062927588
7.617	1.19059036223234	1.00000062767248
7.618	1.19059059853271	1.00000062606673
7.619	1.19059083425736	1.00000062445595
7.620	1.19059106938403	1.00000062284038
7.621	1.19059130386540	1.00000062121419
7.622	1.19059153774879	1.00000061957937
7.623	1.19059177104600	1.00000061794125
7.624	1.19059200368883	1.00000061629896
7.625	1.19059223568183	1.00000061465845
7.626	1.19059246709594	1.00000061302760
7.627	1.19059269790023	1.00000061140624
7.628	1.19059292808788	1.00000060979916
7.629	1.19059315764389	1.00000060821125
7.630	1.19059338661464	1.00000060663804
7.631	1.19059361503469	1.00000060507927
7.632	1.19059384286629	1.00000060353476
7.633	1.19059407006853	1.00000060199565
7.634	1.19059429673189	1.00000060045858
7.635	1.19059452280862	1.00000059892205
7.636	1.19059474827827	1.00000059737778
7.637	1.19059497321132	1.00000059582482
7.638	1.19059519753637	1.00000059426559
7.639	1.19059542128070	1.00000059269670
7.640	1.19059564438385	1.00000059112232
7.641	1.19059586696449	1.00000058954956
7.642	1.19059608894395	1.00000058797858
7.643	1.19059631030314	1.00000058641555
7.644	1.19059653104569	1.00000058486764
7.645	1.19059675123344	1.00000058333317
7.646	1.19059697085686	1.00000058181485
7.647	1.19059718993822	1.00000058031521
7.648	1.19059740839612	1.00000057882746
7.649	1.19059762632560	1.00000057734936
7.650	1.19059784371711	1.00000057587945
7.651	1.19059806052655	1.00000057440838
7.652	1.19059827677893	1.00000057293321
7.653	1.19059849246923	1.00000057145369
7.654	1.19059870765159	1.00000056996346
7.655	1.19059892221549	1.00000056846389
7.656	1.19059913621322	1.00000056695975
7.657	1.19059934965981	1.00000056544976
7.658	1.19059956255160	1.00000056393966
7.659	1.19059977488268	1.00000056243732
7.660	1.19059998660714	1.00000056094279
7.661	1.19060019776953	1.00000055946124
7.662	1.19060040840441	1.00000055799812
7.663	1.19060061851224	1.00000055654957
7.664	1.19060082804208	1.00000055511587
7.665	1.19060103701668	1.00000055369735
7.666	1.19060124551834	1.00000055228543
7.667	1.19060145345202	1.00000055087685
7.668	1.19060166086729	1.00000054946993
7.669	1.19060186771867	1.00000054805605
7.670	1.19060207406483	1.00000054663378
7.671	1.19060227988166	1.00000054520494
7.672	1.19060248510641	1.00000054376554
7.673	1.19060268984867	1.00000054231925
7.674	1.19060289398431	1.00000054087282
7.675	1.19060309763745	1.00000053942626
7.676	1.19060330073626	1.00000053798580
7.677	1.19060350325026	1.00000053655888
7.678	1.19060370525358	1.00000053514430
7.679	1.19060390675259	1.00000053374533
7.680	1.19060410774364	1.00000053236511
7.681	1.19060430814670	1.00000053099741
7.682	1.19060450805682	1.00000052964040
7.683	1.19060470745808	1.00000052829284
7.684	1.19060490638185	1.00000052694542
7.685	1.19060510477357	1.00000052559495
7.686	1.19060530263278	1.00000052424079
7.687	1.19060549999813	1.00000052287603
7.688	1.19060569685871	1.00000052150144
7.689	1.19060589319952	1.00000052012124
7.690	1.19060608899008	1.00000051873365
7.691	1.19060628428042	1.00000051734412
7.692	1.19060647904598	1.00000051596044
7.693	1.19060667329768	1.00000051458279
7.694	1.19060686706825	1.00000051321670
7.695	1.19060706028995	1.00000051186814
7.696	1.19060725297868	1.00000051053382
7.697	1.19060744519811	1.00000050921463
7.698	1.19060763693915	1.00000050791139
7.699	1.19060782815222	1.00000050661592
7.700	1.19060801887417	1.00000050532507
7.701	1.19060820910272	1.00000050403714
7.702	1.19060839891472	1.00000050274322
7.703	1.19060858817829	1.00000050144141
7.704	1.19060877695119	1.00000050013296
7.705	1.19060896521842	1.00000049881327
7.706	1.19060915302953	1.00000049748548
7.707	1.19060934033632	1.00000049615593
7.708	1.19060952712380	1.00000049482438
7.709	1.19060971339923	1.00000049349704
7.710	1.19060989916989	1.00000049218158
7.711	1.19061008446124	1.00000049087722
7.712	1.19061026929921	1.00000048958775
7.713	1.19061045364742	1.00000048831694
7.714	1.19061063747131	1.00000048705911
7.715	1.19061082084545	1.00000048581291
7.716	1.19061100374938	1.00000048457741
7.717	1.19061118623358	1.00000048334336
7.718	1.19061136819801	1.00000048210745
7.719	1.19061154969813	1.00000048086868
7.720	1.19061173072987	1.00000047961965
7.721	1.19061191130504	1.00000047836052
7.722	1.19061209137863	1.00000047709492
7.723	1.19061227100474	1.00000047582057
7.724	1.19061245010380	1.00000047454255
7.725	1.19061262874584	1.00000047326850
7.726	1.19061280693541	1.00000047199867
7.727	1.19061298465067	1.00000047073887
7.728	1.19061316189618	1.00000046949552
7.729	1.19061333865557	1.00000046826592
7.730	1.19061351493792	1.00000046705156
7.731	1.19061369077417	1.00000046585381
7.732	1.19061386619433	1.00000046466489
7.733	1.19061404113290	1.00000046348192
7.734	1.19061421561764	1.00000046230318
7.735	1.19061438966082	1.00000046111955
7.736	1.19061456328791	1.00000045992871
7.737	1.19061473645615	1.00000045873138
7.738	1.19061490918830	1.00000045752237
7.739	1.19061508142113	1.00000045630424
7.740	1.19061525320740	1.00000045508283
7.741	1.19061542453892	1.00000045385763
7.742	1.19061559539159	1.00000045263477
7.743	1.19061576583090	1.00000045142206
7.744	1.19061593576043	1.00000045021906
7.745	1.19061610524477	1.00000044903008
7.746	1.19061627428164	1.00000044785945
7.747	1.19061644290787	1.00000044670211
7.748	1.19061661109936	1.00000044555724
7.749	1.19061677887657	1.00000044442425
7.750	1.19061694618949	1.00000044329404
7.751	1.19061711309814	1.00000044216326
7.752	1.19061727957933	1.00000044103062
7.753	1.19061744563442	1.00000043988825
7.754	1.19061761127659	1.00000043873575
7.755	1.19061777643446	1.00000043757615
7.756	1.19061794114532	1.00000043640661
7.757	1.19061810542644	1.00000043523181
7.758	1.19061826927509	1.00000043405913
7.759	1.19061843270583	1.00000043288884
7.760	1.19061859571002	1.00000043172694
7.761	1.19061875826856	1.00000043058028
7.762	1.19061892037507	1.00000042944668
7.763	1.19061908203093	1.00000042832825
7.764	1.19061924329390	1.00000042722692
7.765	1.19061940412166	1.00000042613540
7.766	1.19061956458381	1.00000042505110
7.767	1.19061972460031	1.00000042397239
7.768	1.19061988420572	1.00000042289000
7.769	1.19062004342595	1.00000042180127
7.770	1.19062020225056	1.00000042070643
7.771	1.19062036063269	1.00000041959967
7.772	1.19062051862375	1.00000041848298
7.773	1.19062067613550	1.00000041736168
7.774	1.19062083325889	1.00000041623489
7.775	1.19062098995983	1.00000041510860
7.776	1.19062114622739	1.00000041399069
7.777	1.19062130211478	1.00000041288098
7.778	1.19062145755061	1.00000041178426
7.779	1.19062161259399	1.00000041070544
7.780	1.19062176720126	1.00000040964003
7.781	1.19062192141246	1.00000040858778
7.782	1.19062207526031	1.00000040754851
7.783	1.19062222870161	1.00000040651336
7.784	1.19062238178685	1.00000040547900
7.785	1.19062253442189	1.00000040444389
7.786	1.19062268667585	1.00000040339976
7.787	1.19062283854737	1.00000040234569
7.788	1.19062299002235	1.00000040128408
7.789	1.19062314111397	1.00000040021155
7.790	1.19062329178860	1.00000039913230
7.791	1.19062344206122	1.00000039805342
7.792	1.19062359191048	1.00000039697508
7.793	1.19062374132591	1.00000039590344
7.794	1.19062389039300	1.00000039484567
7.795	1.19062403903945	1.00000039380012
7.796	1.19062418733529	1.00000039276949
7.797	1.19062433520003	1.00000039175632
7.798	1.19062448270461	1.00000039075381
7.799	1.19062462978900	1.00000038975973
7.800	1.19062477653006	1.00000038877261
7.801	1.19062492288094	1.00000038778312
7.802	1.19062506887667	1.00000038678832
7.803	1.19062521451542	1.00000038578796
7.804	1.19062535972444	1.00000038477567
7.805	1.19062550458602	1.00000038375284
7.806	1.19062564901833	1.00000038272424
7.807	1.19062579311912	1.00000038168859
7.808	1.19062593681201	1.00000038065163
7.809	1.19062608012746	1.00000037962123
7.810	1.19062622305819	1.00000037859744
7.811	1.19062636560739	1.00000037758545
7.812	1.19062650773139	1.00000037659071
7.813	1.19062664950161	1.00000037560935
7.814	1.19062679090348	1.00000037464166
7.815	1.19062693196156	1.00000037368797
7.816	1.19062707268404	1.00000037273972
7.817	1.19062721303908	1.00000037179363
7.818	1.19062735298076	1.00000037084805
7.819	1.19062749257182	1.00000036989434
7.820	1.19062763180455	1.00000036893108
7.821	1.19062777071895	1.00000036796009
7.822	1.19062790926182	1.00000036697739
7.823	1.19062804744317	1.00000036598666
7.824	1.19062818523480	1.00000036499463
7.825	1.19062832264490	1.00000036400133
7.826	1.19062845962526	1.00000036301297
7.827	1.19062859627729	1.00000036203701
7.828	1.19062873253961	1.00000036107226
7.829	1.19062886850270	1.00000036012198
7.830	1.19062900411927	1.00000035918932
7.831	1.19062913932794	1.00000035826805
7.832	1.19062927423693	1.00000035735634
7.833	1.19062940874255	1.00000035645295
7.834	1.19062954295123	1.00000035554859
7.835	1.19062967681293	1.00000035464005
7.836	1.19062981036222	1.00000035372671
7.837	1.19062994358046	1.00000035280166
7.838	1.19063007640625	1.00000035186567
7.839	1.19063020884460	1.00000035092295
7.840	1.19063034094734	1.00000034997175
7.841	1.19063047269356	1.00000034901751
7.842	1.19063060408644	1.00000034806801
7.843	1.19063073510415	1.00000034712345
7.844	1.19063086579581	1.00000034618935
7.845	1.19063099613868	1.00000034527168
7.846	1.19063112611866	1.00000034436717
7.847	1.19063125579532	1.00000034347671
7.848	1.19063138509864	1.00000034260112
7.849	1.19063151406544	1.00000034173220
7.850	1.19063164272529	1.00000034086685
7.851	1.19063177107591	1.00000034000334
7.852	1.19063189907320	1.00000033913276
7.853	1.19063202678126	1.00000033825321
7.854	1.19063215411279	1.00000033736596
7.855	1.19063228108053	1.00000033646641
7.856	1.19063240771993	1.00000033555770
7.857	1.19063253403465	1.00000033464615
7.858	1.19063266003832	1.00000033373154
7.859	1.19063278565909	1.00000033282010
7.860	1.19063291099428	1.00000033191950
7.861	1.19063303596886	1.00000033102894
7.862	1.19063316056872	1.00000033015224
7.863	1.19063328488437	1.00000032929315
7.864	1.19063340882894	1.00000032844599
7.865	1.19063353248384	1.00000032760943
7.866	1.19063365583816	1.00000032678253
7.867	1.19063377888733	1.00000032595603
7.868	1.19063390161818	1.00000032512666
7.869	1.19063402404163	1.00000032429340
7.870	1.19063414615130	1.00000032344884
7.871	1.19063426786579	1.00000032259316
7.872	1.19063438931016	1.00000032172999
7.873	1.19063451040756	1.00000032085705
7.874	1.19063463120165	1.00000031997943
7.875	1.19063475164421	1.00000031910476
7.876	1.19063487180028	1.00000031823330
7.877	1.19063499162939	1.00000031737087
7.878	1.19063511108925	1.00000031652388
7.879	1.19063523023942	1.00000031568963
7.880	1.19063534908264	1.00000031486962
7.881	1.19063546759071	1.00000031406522
7.882	1.19063558581001	1.00000031326866
7.883	1.19063570377375	1.00000031247704
7.884	1.19063582144327	1.00000031168867
7.885	1.19063593882129	1.00000031089442
7.886	1.19063605584506	1.00000031009199
7.887	1.19063617258325	1.00000030928209
7.888	1.19063628899903	1.00000030845952
7.889	1.19063640510421	1.00000030762684
7.890	1.19063652091927	1.00000030678992
7.891	1.19063663637598	1.00000030594824
7.892	1.19063675160942	1.00000030510792
7.893	1.19063686646496	1.00000030427680
7.894	1.19063698101854	1.00000030345442
7.895	1.19063709528473	1.00000030264509
7.896	1.19063720922850	1.00000030185316
7.897	1.19063732284803	1.00000030107357
7.898	1.19063743621246	1.00000030030547
7.899	1.19063754922990	1.00000029954829
7.900	1.19063766204044	1.00000029879297
7.901	1.19063777453266	1.00000029803610
7.902	1.19063788674339	1.00000029727642
7.903	1.19063799870673	1.00000029650606
7.904	1.19063811028946	1.00000029572464
7.905	1.19063822160615	1.00000029493516
7.906	1.19063833266227	1.00000029413481
7.907	1.19063844336415	1.00000029332826
7.908	1.19063855381137	1.00000029252290
7.909	1.19063866390889	1.00000029171899
7.910	1.19063877373583	1.00000029092255
7.911	1.19063888328901	1.00000029014042
7.912	1.19063899253933	1.00000028937043
7.913	1.19063910147270	1.00000028861469
7.914	1.19063921012230	1.00000028787516
7.915	1.19063931853680	1.00000028714451
7.916	1.19063942660932	1.00000028642016
7.917	1.19063953439309	1.00000028570048
7.918	1.19063964199086	1.00000028497621
7.919	1.19063974925075	1.00000028424470
7.920	1.19063985627963	1.00000028350616
7.921	1.19063996305158	1.00000028275480
7.922	1.19064006951430	1.00000028199260
7.923	1.19064017567189	1.00000028122490
7.924	1.19064028150842	1.00000028045081
7.925	1.19064038707620	1.00000027967632
7.926	1.19064049235021	1.00000027890931
7.927	1.19064059731227	1.00000027814961
7.928	1.19064070201739	1.00000027740200
7.929	1.19064080645967	1.00000027667140
7.930	1.19064091063774	1.00000027595334
7.931	1.19064101454387	1.00000027524754
7.932	1.19064111822308	1.00000027455387
7.933	1.19064122156487	1.00000027386345
7.934	1.19064132466747	1.00000027317293
7.935	1.19064142751222	1.00000027248080
7.936	1.19064153002728	1.00000027177879
7.937	1.19064163237363	1.00000027106597
7.938	1.19064173440347	1.00000027034476
7.939	1.19064183616456	1.00000026961175
7.940	1.19064193769646	1.00000026887116
7.941	1.19064203892594	1.00000026813008
7.942	1.19064213987485	1.00000026738867
7.943	1.19064224053864	1.00000026665311
7.944	1.19064234093412	1.00000026593056
7.945	1.19064244102219	1.00000026521938
7.946	1.19064254083150	1.00000026452225
7.947	1.19064264040981	1.00000026384172
7.948	1.19064273973981	1.00000026317100
7.949	1.19064283880152	1.00000026250787
7.950	1.19064293766633	1.00000026185086
7.951	1.19064303628920	1.00000026119065
7.952	1.19064313462059	1.00000026052429
7.953	1.19064323270823	1.00000025985154
7.954	1.19064333054075	1.00000025916605
7.955	1.19064342806905	1.00000025846918
7.956	1.19064352533724	1.00000025776572
7.957	1.19064362236122	1.00000025705439
7.958	1.19064371905370	1.00000025634092
7.959	1.19064381558201	1.00000025563320
7.960	1.19064391182064	1.00000025493127
7.961	1.19064400779462	1.00000025424031
7.962	1.19064410347983	1.00000025356578
7.963	1.19064419898950	1.00000025290382
7.964	1.19064429423497	1.00000025225473
7.965	1.19064438921623	1.00000025161882
7.966	1.19064448396330	1.00000025098754
7.967	1.19064457847117	1.00000025035759
7.968	1.19064467270618	1.00000024972734
7.969	1.19064476671838	1.00000024908817
7.970	1.19064486047955	1.00000024843864
7.971	1.19064495400471	1.00000024778059
7.972	1.19064504728067	1.00000024711002
7.973	1.19064514037836	1.00000024643062
7.974	1.19064523315365	1.00000024574914
7.975	1.19064532564016	1.00000024506560
7.976	1.19064541787839	1.00000024438621
7.977	1.19064550994699	1.00000024371844
7.978	1.19064560167362	1.00000024306110
7.979	1.19064569316652	1.00000024241744
7.980	1.19064578435336	1.00000024179061
7.981	1.19064587541425	1.00000024117438
7.982	1.19064596615999	1.00000024056694
7.983	1.19064605675021	1.00000023996705
7.984	1.19064614710851	1.00000023936539
7.985	1.19064623728309	1.00000023875881
7.986	1.19064632713480	1.00000023814666
7.987	1.19064641681416	1.00000023752204
7.988	1.19064650623159	1.00000023688571
7.989	1.19064659539072	1.00000023624190
7.990	1.19064668430246	1.00000023558884
7.991	1.19064677298002	1.00000023493198
7.992	1.19064686142383	1.00000023427910
7.993	1.19064694960070	1.00000023363040
7.994	1.19064703749564	1.00000023299141
7.995	1.19064712522732	1.00000023236809
7.996	1.19064721269888	1.00000023175717
7.997	1.19064730000309	1.00000023115955
7.998	1.19064738702946	1.00000023057606
7.999	1.19064747387665	1.00000022999851
8	1.19064756047192	1.00000022942378

==> ResultPlots/Weak0_250/NoEnhancement0_250Weak.txt <==
t       Angle               Freq
3.909	1.19067188885401	1.00000005638209
3.919	1.19067209841160	1.00000005489537
3.929	1.19067230264750	1.00000005348892
3.939	1.19067250152602	1.00000005215413
3.949	1.19067269541756	1.00000005075342
3.959	1.19067288441670	1.00000004951197
3.969	1.19067306854959	1.00000004820028
3.979	1.19067324808020	1.00000004696327
3.989	1.19067342278026	1.00000004579009
3.999	1.19067359300107	1.00000004455164
4.009	1.19315428459026	1.00150716880714
4.019	1.20201681164212	1.00317191519711
4.029	1.21690313978820	1.00470448517623
4.039	1.23733522841076	1.00611568093772
4.049	1.26287445662297	1.00741551862200
4.059	1.29311876511315	1.00861329477224
4.069	1.32769980479293	1.00971760006404
4.079	1.36628032616954	1.01073635795288
4.089	1.40855180597987	1.01167688531011
4.099	1.45423223190255	1.01254594375065
4.109	1.50306408227493	1.01334976862596
4.119	1.55481244731777	1.01409412360919
4.129	1.60926327248944	1.01478432133545
4.139	1.66622175083512	1.01542525732199
4.149	1.72551079239952	1.01602144475055
4.159	1.78696961219248	1.01657702395157
4.169	1.85045240515751	1.01709580081633
4.179	1.91582708375131	1.01758125757861
4.189	1.98297411913222	1.01803657025570
4.199	2.05178542027102	1.01846463720363
4.209	2.12216328972613	1.01886807858556
4.219	2.19401944588890	1.01924926475397
4.229	2.26727406792884	1.01961032533369
4.239	2.34185493166297	1.01995315557846
4.249	2.41769655787948	1.02027944324822
4.259	2.49520171651830	1.02087498350991
4.269	2.57531688731046	1.02164904744382
4.279	2.65864600324221	1.02258558513095
4.289	2.74580913388354	1.02368180837800
4.299	2.83739230995548	1.02492889828365
4.309	2.93394564645860	1.02631674911660
4.319	3.03597798266742	1.02783339792224

==> ResultPlots/Weak0_250/deltaPrefMPC0_250Weak0_02.txt <==
t    deltaPref
3.900	0
3.901	0
3.902	0
3.903	0
3.904	0
3.905	0
3.906	0
3.907	0
3.908	0
3.909	0
3.910	0
3.911	0
3.912	0
3.913	0
3.914	0
3.915	0
3.916	0
3.917	0
3.918	0
3.919	0
3.920	0
3.921	0
3.922	0
3.923	0
3.924	0
3.925	0
3.926	0
3.927	0
3.928	0
3.929	0
3.930	0
3.931	0
3.932	0
3.933	0
3.934	0
3.935	0
3.936	0
3.937	0
3.938	0
3.939	0
3.940	0
3.941	0
3.942	0
3.943	0
3.944	0
3.945	0
3.946	0
3.947	0
3.948	0
3.949	0
3.950	0
3.951	0
3.952	0
3.953	0
3.954	0
3.955	0
3.956	0
3.957	0
3.958	0
3.959	0
3.960	0
3.961	0
3.962	0
3.963	0
3.964	0
3.965	0
3.966	0
3.967	0
3.968	0
3.969	0
3.970	0
3.971	0
3.972	0
3.973	0
3.974	0
3.975	0
3.976	0
3.977	0
3.978	0
3.979	0
3.980	0
3.981	0
3.982	0
3.983	0
3.984	0
3.985	0
3.986	0
3.987	0
3.988	0
3.989	0
3.990	0
3.991	0
3.992	0
3.993	0
3.994	0
3.995	0
3.996	0
3.997	0
3.998	0
3.999	0
4	0
4.001	0
4.002	0
4.003	0
4.004	0
4.005	0
4.006	0
4.007	0
4.008	0
4.009	0
4.010	0
4.011	0
4.012	0
4.013	0
4.014	0
4.015	0
4.016	0
4.017	0
4.018	0
4.019	0
4.020	0
4.021	0
4.022	0
4.023	0
4.024	0
4.025	0
4.026	0
4.027	0
4.028	0
4.029	0
4.030	0
4.031	0
4.032	0
4.033	0
4.034	0
4.035	0
4.036	0
4.037	0
4.038	0
4.039	0
4.040	0
4.041	0
4.042	0
4.043	0
4.044	0
4.045	0
4.046	0
4.047	0
4.048	0
4.049	0
4.050	0
4.051	0
4.052	0
4.053	0
4.054	0
4.055	0
4.056	0
4.057	0
4.058	0
4.059	0
4.060	0
4.061	0
4.062	0
4.063	0
4.064	0
4.065	0
4.066	0
4.067	0
4.068	0
4.069	0
4.070	0
4.071	0
4.072	0
4.073	0
4.074	0
4.075	0
4.076	0
4.077	0
4.078	0
4.079	0
4.080	0
4.081	0
4.082	0
4.083	0
4.084	0
4.085	0
4.086	0
4.087	0
4.088	0
4.089	0
4.090	0
4.091	0
4.092	0
4.093	0
4.094	0
4.095	0
4.096	0
4.097	0
4.098	0
4.099	0
4.100	0
4.101	0
4.102	0
4.103	0
4.104	0
4.105	0
4.106	0
4.107	0
4.108	0
4.109	0
4.110	0
4.111	0
4.112	0
4.113	0
4.114	0
4.115	0
4.116	0
4.117	0
4.118	0
4.119	0
4.120	0
4.121	0
4.122	0
4.123	0
4.124	0
4.125	0
4.126	0
4.127	0
4.128	0
4.129	0
4.130	0
4.131	0
4.132	0
4.133	0
4.134	0
4.135	0
4.136	0
4.137	0
4.138	0
4.139	0
4.140	0
4.141	0
4.142	0
4.143	0
4.144	0
4.145	0
4.146	0
4.147	0
4.148	0
4.149	0
4.150	0
4.151	0
4.152	0
4.153	0
4.154	0
4.155	0
4.156	0
4.157	0
4.158	0
4.159	0
4.160	0
4.161	0
4.162	0
4.163	0
4.164	0
4.165	0
4.166	0
4.167	0
4.168	0
4.169	0
4.170	0
4.171	0
4.172	0
4.173	0
4.174	0
4.175	0
4.176	0
4.177	0
4.178	0
4.179	0
4.180	0
4.181	0
4.182	0
4.183	0
4.184	0
4.185	0
4.186	0
4.187	0
4.188	0
4.189	0
4.190	0
4.191	0
4.192	0
4.193	0
4.194	0
4.195	0
4.196	0
4.197	0
4.198	0
4.199	0
4.200	0
4.201	0
4.202	0
4.203	0
4.204	0
4.205	0
4.206	0
4.207	0
4.208	0
4.209	0
4.210	0
4.211	0
4.212	0
4.213	0
4.214	0
4.215	0
4.216	0
4.217	0
4.218	0
4.219	0
4.220	0
4.221	0
4.222	0
4.223	0
4.224	0
4.225	0
4.226	0
4.227	0
4.228	0
4.229	0
4.230	0
4.231	0
4.232	0
4.233	0
4.234	0
4.235	0
4.236	0
4.237	0
4.238	0
4.239	0
4.240	0
4.241	0
4.242	0
4.243	0
4.244	0
4.245	0
4.246	0
4.247	0
4.248	0
4.249	0
4.250	0
4.251	0
4.252	0
4.253	0
4.254	0
4.255	0
4.256	0
4.257	0
4.258	0
4.259	0
4.260	0
4.261	0
4.262	0
4.263	0
4.264	0
4.265	0
4.266	0
4.267	0
4.268	0
4.269	0
4.270	0
4.271	0
4.272	0
4.273	0
4.274	0
4.275	0
4.276	0
4.277	0
4.278	0
4.279	0
4.280	0
4.281	0
4.282	0
4.283	0
4.284	0
4.285	0
4.286	0
4.287	0
4.288	0
4.289	0
4.290	0
4.291	0
4.292	0
4.293	0
4.294	0
4.295	0
4.296	0
4.297	0
4.298	0
4.299	0
4.300	-1.28913122934805
4.301	-1.28913122934805
4.302	-1.28913122934805
4.303	-1.28913122934805
4.304	-1.28913122934805
4.305	-1.28913122934805
4.306	-1.28913122934805
4.307	-1.28913122934805
4.308	-1.28913122934805
4.309	-1.28913122934805
4.310	-1.28913122934805
4.311	-1.28913122934805
4.312	-1.28913122934805
4.313	-1.28913122934805
4.314	-1.28913122934805
4.315	-1.28913122934805
4.316	-1.28913122934805
4.317	-1.28913122934805
4.318	-1.28913122934805
4.319	-1.28913122934805
4.320	-1.88988432611026
4.321	-1.88988432611026
4.322	-1.88988432611026
4.323	-1.88988432611026
4.324	-1.88988432611026
4.325	-1.88988432611026
4.326	-1.88988432611026
4.327	-1.88988432611026
4.328	-1.88988432611026
4.329	-1.88988432611026
4.330	-1.88988432611026
4.331	-1.88988432611026
4.332	-1.88988432611026
4.333	-1.88988432611026
4.334	-1.88988432611026
4.335	-1.88988432611026
4.336	-1.88988432611026
4.337	-1.88988432611026
4.338	-1.88988432611026
4.339	-1.88988432611026
4.340	-0.636881076403350
4.341	-0.636881076403350
4.342	-0.636881076403350
4.343	-0.636881076403350
4.344	-0.636881076403350
4.345	-0.636881076403350
4.346	-0.636881076403350
4.347	-0.636881076403350
4.348	-0.636881076403350
4.349	-0.636881076403350
4.350	-0.636881076403350
4.351	-0.636881076403350
4.352	-0.636881076403350
4.353	-0.636881076403350
4.354	-0.636881076403350
4.355	-0.636881076403350
4.356	-0.636881076403350
4.357	-0.636881076403350
4.358	-0.636881076403350
4.359	-0.636881076403350
4.360	0.255474451192000
4.361	0.255474451192000
4.362	0.255474451192000
4.363	0.255474451192000
4.364	0.255474451192000
4.365	0.255474451192000
4.366	0.255474451192000
4.367	0.255474451192000
4.368	0.255474451192000
4.369	0.255474451192000
4.370	0.255474451192000
4.371	0.255474451192000
4.372	0
4.373	0
4.374	0
4.375	0
4.376	0
4.377	0
4.378	0
4.379	0
4.380	0
4.381	0
4.382	0
4.383	0
4.384	0
4.385	0
4.386	0
4.387	0
4.388	0
4.389	0
4.390	1.06636767414735
4.391	1.06636767414735
4.392	1.06636767414735
4.393	1.06636767414735
4.394	1.06636767414735
4.395	1.06636767414735
4.396	1.06636767414735
4.397	1.06636767414735
4.398	1.06636767414735
4.399	1.06636767414735
4.400	1.06636767414735
4.401	1.06636767414735
4.402	1.06636767414735
4.403	0
4.404	0
4.405	0
4.406	0
4.407	0
4.408	0
4.409	0
4.410	0
4.411	0
4.412	0
4.413	0
4.414	0
4.415	0
4.416	0
4.417	0
4.418	0
4.419	0
4.420	0
4.421	0
4.422	0
4.423	0
4.424	0
4.425	0
4.426	0
4.427	0
4.428	0
4.429	0.295642477449950
4.430	0.295642477449950
4.431	0
4.432	0
4.433	0
4.434	0
4.435	0
4.436	0
4.437	0
4.438	0
4.439	0
4.440	0
4.441	0
4.442	0
4.443	0
4.444	0
4.445	0
4.446	0
4.447	0
4.448	0
4.449	0
4.450	0
4.451	0
4.452	0
4.453	0
4.454	0
4.455	0
4.456	0
4.457	0
4.458	0
4.459	0
4.460	0
4.461	0
4.462	0
4.463	0
4.464	0
4.465	0
4.466	0
4.467	0
4.468	0
4.469	0
4.470	0
4.471	0
4.472	0
4.473	0
4.474	0
4.475	0
4.476	0
4.477	0
4.478	0
4.479	0
4.480	0
4.481	0
4.482	0
4.483	0
4.484	0
4.485	0
4.486	0
4.487	0
4.488	0
4.489	0
4.490	0
4.491	0
4.492	0
4.493	0
4.494	0
4.495	0
4.496	0
4.497	0
4.498	0
4.499	0
4.500	0
4.501	0
4.502	0
4.503	0
4.504	0
4.505	0
4.506	0
4.507	0
4.508	0
4.509	0
4.510	0
4.511	0
4.512	0
4.513	0
4.514	0
4.515	0
4.516	0
4.517	0
4.518	0
4.519	0
4.520	0
4.521	0
4.522	0
4.523	0
4.524	0
4.525	0
4.526	0
4.527	0
4.528	0
4.529	0
4.530	0
4.531	0
4.532	0
4.533	0
4.534	0
4.535	0
4.536	0
4.537	0
4.538	0
4.539	0
4.540	0
4.541	0
4.542	0
4.543	0
4.544	0
4.545	0
4.546	0
4.547	0
4.548	0
4.549	0
4.550	0
4.551	0
4.552	0
4.553	0
4.554	0
4.555	0
4.556	0
4.557	0
4.558	0
4.559	0
4.560	0
4.561	0
4.562	0
4.563	0
4.564	0
4.565	0
4.566	0
4.567	0
4.568	0
4.569	0
4.570	0
4.571	0
4.572	0
4.573	0
4.574	0
4.575	0
4.576	0
4.577	0
4.578	0
4.579	0
4.580	0
4.581	0
4.582	0
4.583	0
4.584	0
4.585	0
4.586	0
4.587	0
4.588	0
4.589	0
4.590	0
4.591	0
4.592	0
4.593	0
4.594	0
4.595	0
4.596	0
4.597	0
4.598	0
4.599	0
4.600	0
4.601	0
4.602	0
4.603	0
4.604	0
4.605	0
4.606	0
4.607	0
4.608	0
4.609	0
4.610	0
4.611	0
4.612	0
4.613	0
4.614	0
4.615	0
4.616	0
4.617	0
4.618	0
4.619	0
4.620	0
4.621	0
4.622	0
4.623	0
4.624	0
4.625	0
4.626	0
4.627	0
4.628	0
4.629	0
4.630	0
4.631	0
4.632	0
4.633	0
4.634	0
4.635	0
4.636	0
4.637	0
4.638	0
4.639	0
4.640	0
4.641	0
4.642	0
4.643	0
4.644	0
4.645	0
4.646	0
4.647	0
4.648	0
4.649	0
4.650	0
4.651	0
4.652	0
4.653	0
4.654	0
4.655	0
4.656	0
4.657	0
4.658	0
4.659	0
4.660	0
4.661	0
4.662	0
4.663	0
4.664	0
4.665	0
4.666	0
4.667	0
4.668	0
4.669	0
4.670	0
4.671	0
4.672	0
4.673	0
4.674	0
4.675	0
4.676	0
4.677	0
4.678	0
4.679	0
4.680	0
4.681	0
4.682	0
4.683	0
4.684	0
4.685	0
4.686	0
4.687	0
4.688	0
4.689	0
4.690	0
4.691	0
4.692	0
4.693	0
4.694	0
4.695	0
4.696	0
4.697	0
4.698	0
4.699	0
4.700	0
4.701	0
4.702	0
4.703	0
4.704	0
4.705	0
4.706	0
4.707	0
4.708	0
4.709	0
4.710	0
4.711	0
4.712	0
4.713	0
4.714	0
4.715	0
4.716	0
4.717	0
4.718	0
4.719	0
4.720	0
4.721	0
4.722	0
4.723	0
4.724	0
4.725	0
4.726	0
4.727	0
4.728	0
4.729	0
4.730	0
4.731	0
4.732	0
4.733	0
4.734	0
4.735	0
4.736	0
4.737	0
4.738	0
4.739	0
4.740	0
4.741	0
4.742	0
4.743	0
4.744	0
4.745	0
4.746	0
4.747	0
4.748	0
4.749	0
4.750	0
4.751	0
4.752	0
4.753	0
4.754	0
4.755	0
4.756	0
4.757	0
4.758	0
4.759	0
4.760	0
4.761	0
4.762	0
4.763	0
4.764	0
4.765	0
4.766	0
4.767	0
4.768	0
4.769	0
4.770	0
4.771	0
4.772	0
4.773	0
4.774	0
4.775	0
4.776	0
4.777	0
4.778	0
4.779	0
4.780	0
4.781	0
4.782	0
4.783	0
4.784	0
4.785	0
4.786	0
4.787	0
4.788	0
4.789	0
4.790	0
4.791	0
4.792	0
4.793	0
4.794	0
4.795	0
4.796	0
4.797	0
4.798	0
4.799	0
4.800	0
4.801	0
4.802	0
4.803	0
4.804	0
4.805	0
4.806	0
4.807	0
4.808	0
4.809	0
4.810	0
4.811	0
4.812	0
4.813	0
4.814	0
4.815	0
4.816	0
4.817	0
4.818	0
4.819	0
4.820	0
4.821	0
4.822	0
4.823	0
4.824	0
4.825	0
4.826	0
4.827	0
4.828	0
4.829	0
4.830	0
4.831	0
4.832	0
4.833	0
4.834	0
4.835	0
4.836	0
4.837	0
4.838	0
4.839	0
4.840	0
4.841	0
4.842	0
4.843	0
4.844	0
4.845	0
4.846	0
4.847	0
4.848	0
4.849	0
4.850	0
4.851	0
4.852	0
4.853	0
4.854	0
4.855	0
4.856	0
4.857	0
4.858	0
4.859	0
4.860	0
4.861	0
4.862	0
4.863	0
4.864	0
4.865	0
4.866	0
4.867	0
4.868	0
4.869	0
4.870	0
4.871	0
4.872	0
4.873	0
4.874	0
4.875	0
4.876	0
4.877	0
4.878	0
4.879	0
4.880	0
4.881	0
4.882	0
4.883	0
4.884	0
4.885	0
4.886	0
4.887	0
4.888	0
4.889	0
4.890	0
4.891	0
4.892	0
4.893	0
4.894	0
4.895	0
4.896	0
4.897	0
4.898	0
4.899	0
4.900	0
4.901	0
4.902	0
4.903	0
4.904	0
4.905	0
4.906	0
4.907	0
4.908	0
4.909	0
4.910	0
4.911	0
4.912	0
4.913	0
4.914	0
4.915	0
4.916	0
4.917	0
4.918	0
4.919	0
4.920	0
4.921	0
4.922	0
4.923	0
4.924	0
4.925	0
4.926	0
4.927	0
4.928	0
4.929	0
4.930	0
4.931	0
4.932	0
4.933	0
4.934	0
4.935	0
4.936	0
4.937	0
4.938	0
4.939	0
4.940	0
4.941	0
4.942	0
4.943	0
4.944	0
4.945	0
4.946	0
4.947	0
4.948	0
4.949	0
4.950	0
4.951	0
4.952	0
4.953	0
4.954	0
4.955	0
4.956	0
4.957	0
4.958	0
4.959	0
4.960	0
4.961	0
4.962	0
4.963	0
4.964	0
4.965	0
4.966	0
4.967	0
4.968	0
4.969	0
4.970	0
4.971	0
4.972	0
4.973	0
4.974	0
4.975	0
4.976	0
4.977	0
4.978	0
4.979	0
4.980	0
4.981	0
4.982	0
4.983	0
4.984	0
4.985	0
4.986	0
4.987	0
4.988	0
4.989	0
4.990	0
4.991	0
4.992	0
4.993	0
4.994	0
4.995	0
4.996	0
4.997	0
4.998	0
4.999	0
5	0
5.001	0
5.002	0
5.003	0
5.004	0
5.005	0
5.006	0
5.007	0
5.008	0
5.009	0
5.010	0
5.011	0
5.012	0
5.013	0
5.014	0
5.015	0
5.016	0
5.017	0
5.018	0
5.019	0
5.020	0
5.021	0
5.022	0
5.023	0
5.024	0
5.025	0
5.026	0
5.027	0
5.028	0
5.029	0
5.030	0
5.031	0
5.032	0
5.033	0
5.034	0
5.035	0
5.036	0
5.037	0
5.038	0
5.039	0
5.040	0
5.041	0
5.042	0
5.043	0
5.044	0
5.045	0
5.046	0
5.047	0
5.048	0
5.049	0
5.050	0
5.051	0
5.052	0
5.053	0
5.054	0
5.055	0
5.056	0
5.057	0
5.058	0
5.059	0
5.060	0
5.061	0
5.062	0
5.063	0
5.064	0
5.065	0
5.066	0
5.067	0
5.068	0
5.069	0
5.070	0
5.071	0
5.072	0
5.073	0
5.074	0
5.075	0
5.076	0
5.077	0
5.078	0
5.079	0
5.080	0
5.081	0
5.082	0
5.083	0
5.084	0
5.085	0
5.086	0
5.087	0
5.088	0
5.089	0
5.090	0
5.091	0
5.092	0
5.093	0
5.094	0
5.095	0
5.096	0
5.097	0
5.098	0
5.099	0
5.100	0
5.101	0
5.102	0
5.103	0
5.104	0
5.105	0
5.106	0
5.107	0
5.108	0
5.109	0
5.110	0
5.111	0
5.112	0
5.113	0
5.114	0
5.115	0
5.116	0
5.117	0
5.118	0
5.119	0
5.120	0
5.121	0
5.122	0
5.123	0
5.124	0
5.125	0
5.126	0
5.127	0
5.128	0
5.129	0
5.130	0
5.131	0
5.132	0
5.133	0
5.134	0
5.135	0
5.136	0
5.137	0
5.138	0
5.139	0
5.140	0
5.141	0
5.142	0
5.143	0
5.144	0
5.145	0
5.146	0
5.147	0
5.148	0
5.149	0
5.150	0
5.151	0
5.152	0
5.153	0
5.154	0
5.155	0
5.156	0
5.157	0
5.158	0
5.159	0
5.160	0
5.161	0
5.162	0
5.163	0
5.164	0
5.165	0
5.166	0
5.167	0
5.168	0
5.169	0
5.170	0
5.171	0
5.172	0
5.173	0
5.174	0
5.175	0
5.176	0
5.177	0
5.178	0
5.179	0
5.180	0
5.181	0
5.182	0
5.183	0
5.184	0
5.185	0
5.186	0
5.187	0
5.188	0
5.189	0
5.190	0
5.191	0
5.192	0
5.193	0
5.194	0
5.195	0
5.196	0
5.197	0
5.198	0
5.199	0
5.200	0
5.201	0
5.202	0
5.203	0
5.204	0
5.205	0
5.206	0
5.207	0
5.208	0
5.209	0
5.210	0
5.211	0
5.212	0
5.213	0
5.214	0
5.215	0
5.216	0
5.217	0
5.218	0
5.219	0
5.220	0
5.221	0
5.222	0
5.223	0
5.224	0
5.225	0
5.226	0
5.227	0
5.228	0
5.229	0
5.230	0
5.231	0
5.232	0
5.233	0
5.234	0
5.235	0
5.236	0
5.237	0
5.238	0
5.239	0
5.240	0
5.241	0
5.242	0
5.243	0
5.244	0
5.245	0
5.246	0
5.247	0
5.248	0
5.249	0
5.250	0
5.251	0
5.252	0
5.253	0
5.254	0
5.255	0
5.256	0
5.257	0
5.258	0
5.259	0
5.260	0
5.261	0
5.262	0
5.263	0
5.264	0
5.265	0
5.266	0
5.267	0
5.268	0
5.269	0
5.270	0
5.271	0
5.272	0
5.273	0
5.274	0
5.275	0
5.276	0
5.277	0
5.278	0
5.279	0
5.280	0
5.281	0
5.282	0
5.283	0
5.284	0
5.285	0
5.286	0
5.287	0
5.288	0
5.289	0
5.290	0
5.291	0
5.292	0
5.293	0
5.294	0
5.295	0
5.296	0
5.297	0
5.298	0
5.299	0
5.300	0
5.301	0
5.302	0
5.303	0
5.304	0
5.305	0
5.306	0
5.307	0
5.308	0
5.309	0
5.310	0
5.311	0
5.312	0
5.313	0
5.314	0
5.315	0
5.316	0
5.317	0
5.318	0
5.319	0
5.320	0
5.321	0
5.322	0
5.323	0
5.324	0
5.325	0
5.326	0
5.327	0
5.328	0
5.329	0
5.330	0
5.331	0
5.332	0
5.333	0
5.334	0
5.335	0
5.336	0
5.337	0
5.338	0
5.339	0
5.340	0
5.341	0
5.342	0
5.343	0
5.344	0
5.345	0
5.346	0
5.347	0
5.348	0
5.349	0
5.350	0
5.351	0
5.352	0
5.353	0
5.354	0
5.355	0
5.356	0
5.357	0
5.358	0
5.359	0
5.360	0
5.361	0
5.362	0
5.363	0
5.364	0
5.365	0
5.366	0
5.367	0
5.368	0
5.369	0
5.370	0
5.371	0
5.372	0
5.373	0
5.374	0
5.375	0
5.376	0
5.377	0
5.378	0
5.379	0
5.380	0
5.381	0
5.382	0
5.383	0
5.384	0
5.385	0
5.386	0
5.387	0
5.388	0
5.389	0
5.390	0
5.391	0
5.392	0
5.393	0
5.394	0
5.395	0
5.396	0
5.397	0
5.398	0
5.399	0
5.400	0
5.401	0
5.402	0
5.403	0
5.404	0
5.405	0
5.406	0
5.407	0
5.408	0
5.409	0
5.410	0
5.411	0
5.412	0
5.413	0
5.414	0
5.415	0
5.416	0
5.417	0
5.418	0
5.419	0
5.420	0
5.421	0
5.422	0
5.423	0
5.424	0
5.425	0
5.426	0
5.427	0
5.428	0
5.429	0
5.430	0
5.431	0
5.432	0
5.433	0
5.434	0
5.435	0
5.436	0
5.437	0
5.438	0
5.439	0
5.440	0
5.441	0
5.442	0
5.443	0
5.444	0
5.445	0
5.446	0
5.447	0
5.448	0
5.449	0
5.450	0
5.451	0
5.452	0
5.453	0
5.454	0
5.455	0
5.456	0
5.457	0
5.458	0
5.459	0
5.460	0
5.461	0
5.462	0
5.463	0
5.464	0
5.465	0
5.466	0
5.467	0
5.468	0
5.469	0
5.470	0
5.471	0
5.472	0
5.473	0
5.474	0
5.475	0
5.476	0
5.477	0
5.478	0
5.479	0
5.480	0
5.481	0
5.482	0
5.483	0
5.484	0
5.485	0
5.486	0
5.487	0
5.488	0
5.489	0
5.490	0
5.491	0
5.492	0
5.493	0
5.494	0
5.495	0
5.496	0
5.497	0
5.498	0
5.499	0
5.500	0
5.501	0
5.502	0
5.503	0
5.504	0
5.505	0
5.506	0
5.507	0
5.508	0
5.509	0
5.510	0
5.511	0
5.512	0
5.513	0
5.514	0
5.515	0
5.516	0
5.517	0
5.518	0
5.519	0
5.520	0
5.521	0
5.522	0
5.523	0
5.524	0
5.525	0
5.526	0
5.527	0
5.528	0
5.529	0
5.530	0
5.531	0
5.532	0
5.533	0
5.534	0
5.535	0
5.536	0
5.537	0
5.538	0
5.539	0
5.540	0
5.541	0
5.542	0
5.543	0
5.544	0
5.545	0
5.546	0
5.547	0
5.548	0
5.549	0
5.550	0
5.551	0
5.552	0
5.553	0
5.554	0
5.555	0
5.556	0
5.557	0
5.558	0
5.559	0
5.560	0
5.561	0
5.562	0
5.563	0
5.564	0
5.565	0
5.566	0
5.567	0
5.568	0
5.569	0
5.570	0
5.571	0
5.572	0
5.573	0
5.574	0
5.575	0
5.576	0
5.577	0
5.578	0
5.579	0
5.580	0
5.581	0
5.582	0
5.583	0
5.584	0
5.585	0
5.586	0
5.587	0
5.588	0
5.589	0
5.590	0
5.591	0
5.592	0
5.593	0
5.594	0
5.595	0
5.596	0
5.597	0
5.598	0
5.599	0
5.600	0
5.601	0
5.602	0
5.603	0
5.604	0
5.605	0
5.606	0
5.607	0
5.608	0
5.609	0
5.610	0
5.611	0
5.612	0
5.613	0
5.614	0
5.615	0
5.616	0
5.617	0
5.618	0
5.619	0
5.620	0
5.621	0
5.622	0
5.623	0
5.624	0
5.625	0
5.626	0
5.627	0
5.628	0
5.629	0
5.630	0
5.631	0
5.632	0
5.633	0
5.634	0
5.635	0
5.636	0
5.637	0
5.638	0
5.639	0
5.640	0
5.641	0
5.642	0
5.643	0
5.644	0
5.645	0
5.646	0
5.647	0
5.648	0
5.649	0
5.650	0
5.651	0
5.652	0
5.653	0
5.654	0
5.655	0
5.656	0
5.657	0
5.658	0
5.659	0
5.660	0
5.661	0
5.662	0
5.663	0
5.664	0
5.665	0
5.666	0
5.667	0
5.668	0
5.669	0
5.670	0
5.671	0
5.672	0
5.673	0
5.674	0
5.675	0
5.676	0
5.677	0
5.678	0
5.679	0
5.680	0
5.681	0
5.682	0
5.683	0
5.684	0
5.685	0
5.686	0
5.687	0
5.688	0
5.689	0
5.690	0
5.691	0
5.692	0
5.693	0
5.694	0
5.695	0
5.696	0
5.697	0
5.698	0
5.699	0
5.700	0
5.701	0
5.702	0
5.703	0
5.704	0
5.705	0
5.706	0
5.707	0
5.708	0
5.709	0
5.710	0
5.711	0
5.712	0
5.713	0
5.714	0
5.715	0
5.716	0
5.717	0
5.718	0
5.719	0
5.720	0
5.721	0
5.722	0
5.723	0
5.724	0
5.725	0
5.726	0
5.727	0
5.728	0
5.729	0
5.730	0
5.731	0
5.732	0
5.733	0
5.734	0
5.735	0
5.736	0
5.737	0
5.738	0
5.739	0
5.740	0
5.741	0
5.742	0
5.743	0
5.744	0
5.745	0
5.746	0
5.747	0
5.748	0
5.749	0
5.750	0
5.751	0
5.752	0
5.753	0
5.754	0
5.755	0
5.756	0
5.757	0
5.758	0
5.759	0
5.760	0
5.761	0
5.762	0
5.763	0
5.764	0
5.765	0
5.766	0
5.767	0
5.768	0
5.769	0
5.770	0
5.771	0
5.772	0
5.773	0
5.774	0
5.775	0
5.776	0
5.777	0
5.778	0
5.779	0
5.780	0
5.781	0
5.782	0
5.783	0
5.784	0
5.785	0
5.786	0
5.787	0
5.788	0
5.789	0
5.790	0
5.791	0
5.792	0
5.793	0
5.794	0
5.795	0
5.796	0
5.797	0
5.798	0
5.799	0
5.800	0
5.801	0
5.802	0
5.803	0
5.804	0
5.805	0
5.806	0
5.807	0
5.808	0
5.809	0
5.810	0
5.811	0
5.812	0
5.813	0
5.814	0
5.815	0
5.816	0
5.817	0
5.818	0
5.819	0
5.820	0
5.821	0
5.822	0
5.823	0
5.824	0
5.825	0
5.826	0
5.827	0
5.828	0
5.829	0
5.830	0
5.831	0
5.832	0
5.833	0
5.834	0
5.835	0
5.836	0
5.837	0
5.838	0
5.839	0
5.840	0
5.841	0
5.842	0
5.843	0
5.844	0
5.845	0
5.846	0
5.847	0
5.848	0
5.849	0
5.850	0
5.851	0
5.852	0
5.853	0
5.854	0
5.855	0
5.856	0
5.857	0
5.858	0
5.859	0
5.860	0
5.861	0
5.862	0
5.863	0
5.864	0
5.865	0
5.866	0
5.867	0
5.868	0
5.869	0
5.870	0
5.871	0
5.872	0
5.873	0
5.874	0
5.875	0
5.876	0
5.877	0
5.878	0
5.879	0
5.880	0
5.881	0
5.882	0
5.883	0
5.884	0
5.885	0
5.886	0
5.887	0
5.888	0
5.889	0
5.890	0
5.891	0
5.892	0
5.893	0
5.894	0
5.895	0
5.896	0
5.897	0
5.898	0
5.899	0
5.900	0
5.901	0
5.902	0
5.903	0
5.904	0
5.905	0
5.906	0
5.907	0
5.908	0
5.909	0
5.910	0
5.911	0
5.912	0
5.913	0
5.914	0
5.915	0
5.916	0
5.917	0
5.918	0
5.919	0
5.920	0
5.921	0
5.922	0
5.923	0
5.924	0
5.925	0
5.926	0
5.927	0
5.928	0
5.929	0
5.930	0
5.931	0
5.932	0
5.933	0
5.934	0
5.935	0
5.936	0
5.937	0
5.938	0
5.939	0
5.940	0
5.941	0
5.942	0
5.943	0
5.944	0
5.945	0
5.946	0
5.947	0
5.948	0
5.949	0
5.950	0
5.951	0
5.952	0
5.953	0
5.954	0
5.955	0
5.956	0
5.957	0
5.958	0
5.959	0
5.960	0
5.961	0
5.962	0
5.963	0
5.964	0
5.965	0
5.966	0
5.967	0
5.968	0
5.969	0
5.970	0
5.971	0
5.972	0
5.973	0
5.974	0
5.975	0
5.976	0
5.977	0
5.978	0
5.979	0
5.980	0
5.981	0
5.982	0
5.983	0
5.984	0
5.985	0
5.986	0
5.987	0
5.988	0
5.989	0
5.990	0
5.991	0
5.992	0
5.993	0
5.994	0
5.995	0
5.996	0
5.997	0
5.998	0
5.999	0
6	0
6.001	0
6.002	0
6.003	0
6.004	0
6.005	0
6.006	0
6.007	0
6.008	0
6.009	0
6.010	0
6.011	0
6.012	0
6.013	0
6.014	0
6.015	0
6.016	0
6.017	0
6.018	0
6.019	0
6.020	0
6.021	0
6.022	0
6.023	0
6.024	0
6.025	0
6.026	0
6.027	0
6.028	0
6.029	0
6.030	0
6.031	0
6.032	0
6.033	0
6.034	0
6.035	0
6.036	0
6.037	0
6.038	0
6.039	0
6.040	0
6.041	0
6.042	0
6.043	0
6.044	0
6.045	0
6.046	0
6.047	0
6.048	0
6.049	0
6.050	0
6.051	0
6.052	0
6.053	0
6.054	0
6.055	0
6.056	0
6.057	0
6.058	0
6.059	0
6.060	0
6.061	0
6.062	0
6.063	0
6.064	0
6.065	0
6.066	0
6.067	0
6.068	0
6.069	0
6.070	0
6.071	0
6.072	0
6.073	0
6.074	0
6.075	0
6.076	0
6.077	0
6.078	0
6.079	0
6.080	0
6.081	0
6.082	0
6.083	0
6.084	0
6.085	0
6.086	0
6.087	0
6.088	0
6.089	0
6.090	0
6.091	0
6.092	0
6.093	0
6.094	0
6.095	0
6.096	0
6.097	0
6.098	0
6.099	0
6.100	0
6.101	0
6.102	0
6.103	0
6.104	0
6.105	0
6.106	0
6.107	0
6.108	0
6.109	0
6.110	0
6.111	0
6.112	0
6.113	0
6.114	0
6.115	0
6.116	0
6.117	0
6.118	0
6.119	0
6.120	0
6.121	0
6.122	0
6.123	0
6.124	0
6.125	0
6.126	0
6.127	0
6.128	0
6.129	0
6.130	0
6.131	0
6.132	0
6.133	0
6.134	0
6.135	0
6.136	0
6.137	0
6.138	0
6.139	0
6.140	0
6.141	0
6.142	0
6.143	0
6.144	0
6.145	0
6.146	0
6.147	0
6.148	0
6.149	0
6.150	0
6.151	0
6.152	0
6.153	0
6.154	0
6.155	0
6.156	0
6.157	0
6.158	0
6.159	0
6.160	0
6.161	0
6.162	0
6.163	0
6.164	0
6.165	0
6.166	0
6.167	0
6.168	0
6.169	0
6.170	0
6.171	0
6.172	0
6.173	0
6.174	0
6.175	0
6.176	0
6.177	0
6.178	0
6.179	0
6.180	0
6.181	0
6.182	0
6.183	0
6.184	0
6.185	0
6.186	0
6.187	0
6.188	0
6.189	0
6.190	0
6.191	0
6.192	0
6.193	0
6.194	0
6.195	0
6.196	0
6.197	0
6.198	0
6.199	0
6.200	0
6.201	0
6.202	0
6.203	0
6.204	0
6.205	0
6.206	0
6.207	0
6.208	0
6.209	0
6.210	0
6.211	0
6.212	0
6.213	0
6.214	0
6.215	0
6.216	0
6.217	0
6.218	0
6.219	0
6.220	0
6.221	0
6.222	0
6.223	0
6.224	0
6.225	0
6.226	0
6.227	0
6.228	0
6.229	0
6.230	0
6.231	0
6.232	0
6.233	0
6.234	0
6.235	0
6.236	0
6.237	0
6.238	0
6.239	0
6.240	0
6.241	0
6.242	0
6.243	0
6.244	0
6.245	0
6.246	0
6.247	0
6.248	0
6.249	0
6.250	0
6.251	0
6.252	0
6.253	0
6.254	0
6.255	0
6.256	0
6.257	0
6.258	0
6.259	0
6.260	0
6.261	0
6.262	0
6.263	0
6.264	0
6.265	0
6.266	0
6.267	0
6.268	0
6.269	0
6.270	0
6.271	0
6.272	0
6.273	0
6.274	0
6.275	0
6.276	0
6.277	0
6.278	0
6.279	0
6.280	0
6.281	0
6.282	0
6.283	0
6.284	0
6.285	0
6.286	0
6.287	0
6.288	0
6.289	0
6.290	0
6.291	0
6.292	0
6.293	0
6.294	0
6.295	0
6.296	0
6.297	0
6.298	0
6.299	0
6.300	0
6.301	0
6.302	0
6.303	0
6.304	0
6.305	0
6.306	0
6.307	0
6.308	0
6.309	0
6.310	0
6.311	0
6.312	0
6.313	0
6.314	0
6.315	0
6.316	0
6.317	0
6.318	0
6.319	0
6.320	0
6.321	0
6.322	0
6.323	0
6.324	0
6.325	0
6.326	0
6.327	0
6.328	0
6.329	0
6.330	0
6.331	0
6.332	0
6.333	0
6.334	0
6.335	0
6.336	0
6.337	0
6.338	0
6.339	0
6.340	0
6.341	0
6.342	0
6.343	0
6.344	0
6.345	0
6.346	0
6.347	0
6.348	0
6.349	0
6.350	0
6.351	0
6.352	0
6.353	0
6.354	0
6.355	0
6.356	0
6.357	0
6.358	0
6.359	0
6.360	0
6.361	0
6.362	0
6.363	0
6.364	0
6.365	0
6.366	0
6.367	0
6.368	0
6.369	0
6.370	0
6.371	0
6.372	0
6.373	0
6.374	0
6.375	0
6.376	0
6.377	0
6.378	0
6.379	0
6.380	0
6.381	0
6.382	0
6.383	0
6.384	0
6.385	0
6.386	0
6.387	0
6.388	0
6.389	0
6.390	0
6.391	0
6.392	0
6.393	0
6.394	0
6.395	0
6.396	0
6.397	0
6.398	0
6.399	0
6.400	0
6.401	0
6.402	0
6.403	0
6.404	0
6.405	0
6.406	0
6.407	0
6.408	0
6.409	0
6.410	0
6.411	0
6.412	0
6.413	0
6.414	0
6.415	0
6.416	0
6.417	0
6.418	0
6.419	0
6.420	0
6.421	0
6.422	0
6.423	0
6.424	0
6.425	0
6.426	0
6.427	0
6.428	0
6.429	0
6.430	0
6.431	0
6.432	0
6.433	0
6.434	0
6.435	0
6.436	0
6.437	0
6.438	0
6.439	0
6.440	0
6.441	0
6.442	0
6.443	0
6.444	0
6.445	0
6.446	0
6.447	0
6.448	0
6.449	0
6.450	0
6.451	0
6.452	0
6.453	0
6.454	0
6.455	0
6.456	0
6.457	0
6.458	0
6.459	0
6.460	0
6.461	0
6.462	0
6.463	0
6.464	0
6.465	0
6.466	0
6.467	0
6.468	0
6.469	0
6.470	0
6.471	0
6.472	0
6.473	0
6.474	0
6.475	0
6.476	0
6.477	0
6.478	0
6.479	0
6.480	0
6.481	0
6.482	0
6.483	0
6.484	0
6.485	0
6.486	0
6.487	0
6.488	0
6.489	0
6.490	0
6.491	0
6.492	0
6.493	0
6.494	0
6.495	0
6.496	0
6.497	0
6.498	0
6.499	0
6.500	0
6.501	0
6.502	0
6.503	0
6.504	0
6.505	0
6.506	0
6.507	0
6.508	0
6.509	0
6.510	0
6.511	0
6.512	0
6.513	0
6.514	0
6.515	0
6.516	0
6.517	0
6.518	0
6.519	0
6.520	0
6.521	0
6.522	0
6.523	0
6.524	0
6.525	0
6.526	0
6.527	0
6.528	0
6.529	0
6.530	0
6.531	0
6.532	0
6.533	0
6.534	0
6.535	0
6.536	0
6.537	0
6.538	0
6.539	0
6.540	0
6.541	0
6.542	0
6.543	0
6.544	0
6.545	0
6.546	0
6.547	0
6.548	0
6.549	0
6.550	0
6.551	0
6.552	0
6.553	0
6.554	0
6.555	0
6.556	0
6.557	0
6.558	0
6.559	0
6.560	0
6.561	0
6.562	0
6.563	0
6.564	0
6.565	0
6.566	0
6.567	0
6.568	0
6.569	0
6.570	0
6.571	0
6.572	0
6.573	0
6.574	0
6.575	0
6.576	0
6.577	0
6.578	0
6.579	0
6.580	0
6.581	0
6.582	0
6.583	0
6.584	0
6.585	0
6.586	0
6.587	0
6.588	0
6.589	0
6.590	0
6.591	0
6.592	0
6.593	0
6.594	0
6.595	0
6.596	0
6.597	0
6.598	0
6.599	0
6.600	0
6.601	0
6.602	0
6.603	0
6.604	0
6.605	0
6.606	0
6.607	0
6.608	0
6.609	0
6.610	0
6.611	0
6.612	0
6.613	0
6.614	0
6.615	0
6.616	0
6.617	0
6.618	0
6.619	0
6.620	0
6.621	0
6.622	0
6.623	0
6.624	0
6.625	0
6.626	0
6.627	0
6.628	0
6.629	0
6.630	0
6.631	0
6.632	0
6.633	0
6.634	0
6.635	0
6.636	0
6.637	0
6.638	0
6.639	0
6.640	0
6.641	0
6.642	0
6.643	0
6.644	0
6.645	0
6.646	0
6.647	0
6.648	0
6.649	0
6.650	0
6.651	0
6.652	0
6.653	0
6.654	0
6.655	0
6.656	0
6.657	0
6.658	0
6.659	0
6.660	0
6.661	0
6.662	0
6.663	0
6.664	0
6.665	0
6.666	0
6.667	0
6.668	0
6.669	0
6.670	0
6.671	0
6.672	0
6.673	0
6.674	0
6.675	0
6.676	0
6.677	0
6.678	0
6.679	0
6.680	0
6.681	0
6.682	0
6.683	0
6.684	0
6.685	0
6.686	0
6.687	0
6.688	0
6.689	0
6.690	0
6.691	0
6.692	0
6.693	0
6.694	0
6.695	0
6.696	0
6.697	0
6.698	0
6.699	0
6.700	0
6.701	0
6.702	0
6.703	0
6.704	0
6.705	0
6.706	0
6.707	0
6.708	0
6.709	0
6.710	0
6.711	0
6.712	0
6.713	0
6.714	0
6.715	0
6.716	0
6.717	0
6.718	0
6.719	0
6.720	0
6.721	0
6.722	0
6.723	0
6.724	0
6.725	0
6.726	0
6.727	0
6.728	0
6.729	0
6.730	0
6.731	0
6.732	0
6.733	0
6.734	0
6.735	0
6.736	0
6.737	0
6.738	0
6.739	0
6.740	0
6.741	0
6.742	0
6.743	0
6.744	0
6.745	0
6.746	0
6.747	0
6.748	0
6.749	0
6.750	0
6.751	0
6.752	0
6.753	0
6.754	0
6.755	0
6.756	0
6.757	0
6.758	0
6.759	0
6.760	0
6.761	0
6.762	0
6.763	0
6.764	0
6.765	0
6.766	0
6.767	0
6.768	0
6.769	0
6.770	0
6.771	0
6.772	0
6.773	0
6.774	0
6.775	0
6.776	0
6.777	0
6.778	0
6.779	0
6.780	0
6.781	0
6.782	0
6.783	0
6.784	0
6.785	0
6.786	0
6.787	0
6.788	0
6.789	0
6.790	0
6.791	0
6.792	0
6.793	0
6.794	0
6.795	0
6.796	0
6.797	0
6.798	0
6.799	0
6.800	0
6.801	0
6.802	0
6.803	0
6.804	0
6.805	0
6.806	0
6.807	0
6.808	0
6.809	0
6.810	0
6.811	0
6.812	0
6.813	0
6.814	0
6.815	0
6.816	0
6.817	0
6.818	0
6.819	0
6.820	0
6.821	0
6.822	0
6.823	0
6.824	0
6.825	0
6.826	0
6.827	0
6.828	0
6.829	0
6.830	0
6.831	0
6.832	0
6.833	0
6.834	0
6.835	0
6.836	0
6.837	0
6.838	0
6.839	0
6.840	0
6.841	0
6.842	0
6.843	0
6.844	0
6.845	0
6.846	0
6.847	0
6.848	0
6.849	0
6.850	0
6.851	0
6.852	0
6.853	0
6.854	0
6.855	0
6.856	0
6.857	0
6.858	0
6.859	0
6.860	0
6.861	0
6.862	0
6.863	0
6.864	0
6.865	0
6.866	0
6.867	0
6.868	0
6.869	0
6.870	0
6.871	0
6.872	0
6.873	0
6.874	0
6.875	0
6.876	0
6.877	0
6.878	0
6.879	0
6.880	0
6.881	0
6.882	0
6.883	0
6.884	0
6.885	0
6.886	0
6.887	0
6.888	0
6.889	0
6.890	0
6.891	0
6.892	0
6.893	0
6.894	0
6.895	0
6.896	0
6.897	0
6.898	0
6.899	0
6.900	0
6.901	0
6.902	0
6.903	0
6.904	0
6.905	0
6.906	0
6.907	0
6.908	0
6.909	0
6.910	0
6.911	0
6.912	0
6.913	0
6.914	0
6.915	0
6.916	0
6.917	0
6.918	0
6.919	0
6.920	0
6.921	0
6.922	0
6.923	0
6.924	0
6.925	0
6.926	0
6.927	0
6.928	0
6.929	0
6.930	0
6.931	0
6.932	0
6.933	0
6.934	0
6.935	0
6.936	0
6.937	0
6.938	0
6.939	0
6.940	0
6.941	0
6.942	0
6.943	0
6.944	0
6.945	0
6.946	0
6.947	0
6.948	0
6.949	0
6.950	0
6.951	0
6.952	0
6.953	0
6.954	0
6.955	0
6.956	0
6.957	0
6.958	0
6.959	0
6.960	0
6.961	0
6.962	0
6.963	0
6.964	0
6.965	0
6.966	0
6.967	0
6.968	0
6.969	0
6.970	0
6.971	0
6.972	0
6.973	0
6.974	0
6.975	0
6.976	0
6.977	0
6.978	0
6.979	0
6.980	0
6.981	0
6.982	0
6.983	0
6.984	0
6.985	0
6.986	0
6.987	0
6.988	0
6.989	0
6.990	0
6.991	0
6.992	0
6.993	0
6.994	0
6.995	0
6.996	0
6.997	0
6.998	0
6.999	0
7	0
7.001	0
7.002	0
7.003	0
7.004	0
7.005	0
7.006	0
7.007	0
7.008	0
7.009	0
7.010	0
7.011	0
7.012	0
7.013	0
7.014	0
7.015	0
7.016	0
7.017	0
7.018	0
7.019	0
7.020	0
7.021	0
7.022	0
7.023	0
7.024	0
7.025	0
7.026	0
7.027	0
7.028	0
7.029	0
7.030	0
7.031	0
7.032	0
7.033	0
7.034	0
7.035	0
7.036	0
7.037	0
7.038	0
7.039	0
7.040	0
7.041	0
7.042	0
7.043	0
7.044	0
7.045	0
7.046	0
7.047	0
7.048	0
7.049	0
7.050	0
7.051	0
7.052	0
7.053	0
7.054	0
7.055	0
7.056	0
7.057	0
7.058	0
7.059	0
7.060	0
7.061	0
7.062	0
7.063	0
7.064	0
7.065	0
7.066	0
7.067	0
7.068	0
7.069	0
7.070	0
7.071	0
7.072	0
7.073	0
7.074	0
7.075	0
7.076	0
7.077	0
7.078	0
7.079	0
7.080	0
7.081	0
7.082	0
7.083	0
7.084	0
7.085	0
7.086	0
7.087	0
7.088	0
7.089	0
7.090	0
7.091	0
7.092	0
7.093	0
7.094	0
7.095	0
7.096	0
7.097	0
7.098	0
7.099	0
7.100	0
7.101	0
7.102	0
7.103	0
7.104	0
7.105	0
7.106	0
7.107	0
7.108	0
7.109	0
7.110	0
7.111	0
7.112	0
7.113	0
7.114	0
7.115	0
7.116	0
7.117	0
7.118	0
7.119	0
7.120	0
7.121	0
7.122	0
7.123	0
7.124	0
7.125	0
7.126	0
7.127	0
7.128	0
7.129	0
7.130	0
7.131	0
7.132	0
7.133	0
7.134	0
7.135	0
7.136	0
7.137	0
7.138	0
7.139	0
7.140	0
7.141	0
7.142	0
7.143	0
7.144	0
7.145	0
7.146	0
7.147	0
7.148	0
7.149	0
7.150	0
7.151	0
7.152	0
7.153	0
7.154	0
7.155	0
7.156	0
7.157	0
7.158	0
7.159	0
7.160	0
7.161	0
7.162	0
7.163	0
7.164	0
7.165	0
7.166	0
7.167	0
7.168	0
7.169	0
7.170	0
7.171	0
7.172	0
7.173	0
7.174	0
7.175	0
7.176	0
7.177	0
7.178	0
7.179	0
7.180	0
7.181	0
7.182	0
7.183	0
7.184	0
7.185	0
7.186	0
7.187	0
7.188	0
7.189	0
7.190	0
7.191	0
7.192	0
7.193	0
7.194	0
7.195	0
7.196	0
7.197	0
7.198	0
7.199	0
7.200	0
7.201	0
7.202	0
7.203	0
7.204	0
7.205	0
7.206	0
7.207	0
7.208	0
7.209	0
7.210	0
7.211	0
7.212	0
7.213	0
7.214	0
7.215	0
7.216	0
7.217	0
7.218	0
7.219	0
7.220	0
7.221	0
7.222	0
7.223	0
7.224	0
7.225	0
7.226	0
7.227	0
7.228	0
7.229	0
7.230	0
7.231	0
7.232	0
7.233	0
7.234	0
7.235	0
7.236	0
7.237	0
7.238	0
7.239	0
7.240	0
7.241	0
7.242	0
7.243	0
7.244	0
7.245	0
7.246	0
7.247	0
7.248	0
7.249	0
7.250	0
7.251	0
7.252	0
7.253	0
7.254	0
7.255	0
7.256	0
7.257	0
7.258	0
7.259	0
7.260	0
7.261	0
7.262	0
7.263	0
7.264	0
7.265	0
7.266	0
7.267	0
7.268	0
7.269	0
7.270	0
7.271	0
7.272	0
7.273	0
7.274	0
7.275	0
7.276	0
7.277	0
7.278	0
7.279	0
7.280	0
7.281	0
7.282	0
7.283	0
7.284	0
7.285	0
7.286	0
7.287	0
7.288	0
7.289	0
7.290	0
7.291	0
7.292	0
7.293	0
7.294	0
7.295	0
7.296	0
7.297	0
7.298	0
7.299	0
7.300	0
7.301	0
7.302	0
7.303	0
7.304	0
7.305	0
7.306	0
7.307	0
7.308	0
7.309	0
7.310	0
7.311	0
7.312	0
7.313	0
7.314	0
7.315	0
7.316	0
7.317	0
7.318	0
7.319	0
7.320	0
7.321	0
7.322	0
7.323	0
7.324	0
7.325	0
7.326	0
7.327	0
7.328	0
7.329	0
7.330	0
7.331	0
7.332	0
7.333	0
7.334	0
7.335	0
7.336	0
7.337	0
7.338	0
7.339	0
7.340	0
7.341	0
7.342	0
7.343	0
7.344	0
7.345	0
7.346	0
7.347	0
7.348	0
7.349	0
7.350	0
7.351	0
7.352	0
7.353	0
7.354	0
7.355	0
7.356	0
7.357	0
7.358	0
7.359	0
7.360	0
7.361	0
7.362	0
7.363	0
7.364	0
7.365	0
7.366	0
7.367	0
7.368	0
7.369	0
7.370	0
7.371	0
7.372	0
7.373	0
7.374	0
7.375	0
7.376	0
7.377	0
7.378	0
7.379	0
7.380	0
7.381	0
7.382	0
7.383	0
7.384	0
7.385	0
7.386	0
7.387	0
7.388	0
7.389	0
7.390	0
7.391	0
7.392	0
7.393	0
7.394	0
7.395	0
7.396	0
7.397	0
7.398	0
7.399	0
7.400	0
7.401	0
7.402	0
7.403	0
7.404	0
7.405	0
7.406	0
7.407	0
7.408	0
7.409	0
7.410	0
7.411	0
7.412	0
7.413	0
7.414	0
7.415	0
7.416	0
7.417	0
7.418	0
7.419	0
7.420	0
7.421	0
7.422	0
7.423	0
7.424	0
7.425	0
7.426	0
7.427	0
7.428	0
7.429	0
7.430	0
7.431	0
7.432	0
7.433	0
7.434	0
7.435	0
7.436	0
7.437	0
7.438	0
7.439	0
7.440	0
7.441	0
7.442	0
7.443	0
7.444	0
7.445	0
7.446	0
7.447	0
7.448	0
7.449	0
7.450	0
7.451	0
7.452	0
7.453	0
7.454	0
7.455	0
7.456	0
7.457	0
7.458	0
7.459	0
7.460	0
7.461	0
7.462	0
7.463	0
7.464	0
7.465	0
7.466	0
7.467	0
7.468	0
7.469	0
7.470	0
7.471	0
7.472	0
7.473	0
7.474	0
7.475	0
7.476	0
7.477	0
7.478	0
7.479	0
7.480	0
7.481	0
7.482	0
7.483	0
7.484	0
7.485	0
7.486	0
7.487	0
7.488	0
7.489	0
7.490	0
7.491	0
7.492	0
7.493	0
7.494	0
7.495	0
7.496	0
7.497	0
7.498	0
7.499	0
7.500	0
7.501	0
7.502	0
7.503	0
7.504	0
7.505	0
7.506	0
7.507	0
7.508	0
7.509	0
7.510	0
7.511	0
7.512	0
7.513	0
7.514	0
7.515	0
7.516	0
7.517	0
7.518	0
7.519	0
7.520	0
7.521	0
7.522	0
7.523	0
7.524	0
7.525	0
7.526	0
7.527	0
7.528	0
7.529	0
7.530	0
7.531	0
7.532	0
7.533	0
7.534	0
7.535	0
7.536	0
7.537	0
7.538	0
7.539	0
7.540	0
7.541	0
7.542	0
7.543	0
7.544	0
7.545	0
7.546	0
7.547	0
7.548	0
7.549	0
7.550	0
7.551	0
7.552	0
7.553	0
7.554	0
7.555	0
7.556	0
7.557	0
7.558	0
7.559	0
7.560	0
7.561	0
7.562	0
7.563	0
7.564	0
7.565	0
7.566	0
7.567	0
7.568	0
7.569	0
7.570	0
7.571	0
7.572	0
7.573	0
7.574	0
7.575	0
7.576	0
7.577	0
7.578	0
7.579	0
7.580	0
7.581	0
7.582	0
7.583	0
7.584	0
7.585	0
7.586	0
7.587	0
7.588	0
7.589	0
7.590	0
7.591	0
7.592	0
7.593	0
7.594	0
7.595	0
7.596	0
7.597	0
7.598	0
7.599	0
7.600	0
7.601	0
7.602	0
7.603	0
7.604	0
7.605	0
7.606	0
7.607	0
7.608	0
7.609	0
7.610	0
7.611	0
7.612	0
7.613	0
7.614	0
7.615	0
7.616	0
7.617	0
7.618	0
7.619	0
7.620	0
7.621	0
7.622	0
7.623	0
7.624	0
7.625	0
7.626	0
7.627	0
7.628	0
7.629	0
7.630	0
7.631	0
7.632	0
7.633	0
7.634	0
7.635	0
7.636	0
7.637	0
7.638	0
7.639	0
7.640	0
7.641	0
7.642	0
7.643	0
7.644	0
7.645	0
7.646	0
7.647	0
7.648	0
7.649	0
7.650	0
7.651	0
7.652	0
7.653	0
7.654	0
7.655	0
7.656	0
7.657	0
7.658	0
7.659	0
7.660	0
7.661	0
7.662	0
7.663	0
7.664	0
7.665	0
7.666	0
7.667	0
7.668	0
7.669	0
7.670	0
7.671	0
7.672	0
7.673	0
7.674	0
7.675	0
7.676	0
7.677	0
7.678	0
7.679	0
7.680	0
7.681	0
7.682	0
7.683	0
7.684	0
7.685	0
7.686	0
7.687	0
7.688	0
7.689	0
7.690	0
7.691	0
7.692	0
7.693	0
7.694	0
7.695	0
7.696	0
7.697	0
7.698	0
7.699	0
7.700	0
7.701	0
7.702	0
7.703	0
7.704	0
7.705	0
7.706	0
7.707	0
7.708	0
7.709	0
7.710	0
7.711	0
7.712	0
7.713	0
7.714	0
7.715	0
7.716	0
7.717	0
7.718	0
7.719	0
7.720	0
7.721	0
7.722	0
7.723	0
7.724	0
7.725	0
7.726	0
7.727	0
7.728	0
7.729	0
7.730	0
7.731	0
7.732	0
7.733	0
7.734	0
7.735	0
7.736	0
7.737	0
7.738	0
7.739	0
7.740	0
7.741	0
7.742	0
7.743	0
7.744	0
7.745	0
7.746	0
7.747	0
7.748	0
7.749	0
7.750	0
7.751	0
7.752	0
7.753	0
7.754	0
7.755	0
7.756	0
7.757	0
7.758	0
7.759	0
7.760	0
7.761	0
7.762	0
7.763	0
7.764	0
7.765	0
7.766	0
7.767	0
7.768	0
7.769	0
7.770	0
7.771	0
7.772	0
7.773	0
7.774	0
7.775	0
7.776	0
7.777	0
7.778	0
7.779	0
7.780	0
7.781	0
7.782	0
7.783	0
7.784	0
7.785	0
7.786	0
7.787	0
7.788	0
7.789	0
7.790	0
7.791	0
7.792	0
7.793	0
7.794	0
7.795	0
7.796	0
7.797	0
7.798	0
7.799	0
7.800	0
7.801	0
7.802	0
7.803	0
7.804	0
7.805	0
7.806	0
7.807	0
7.808	0
7.809	0
7.810	0
7.811	0
7.812	0
7.813	0
7.814	0
7.815	0
7.816	0
7.817	0
7.818	0
7.819	0
7.820	0
7.821	0
7.822	0
7.823	0
7.824	0
7.825	0
7.826	0
7.827	0
7.828	0
7.829	0
7.830	0
7.831	0
7.832	0
7.833	0
7.834	0
7.835	0
7.836	0
7.837	0
7.838	0
7.839	0
7.840	0
7.841	0
7.842	0
7.843	0
7.844	0
7.845	0
7.846	0
7.847	0
7.848	0
7.849	0
7.850	0
7.851	0
7.852	0
7.853	0
7.854	0
7.855	0
7.856	0
7.857	0
7.858	0
7.859	0
7.860	0
7.861	0
7.862	0
7.863	0
7.864	0
7.865	0
7.866	0
7.867	0
7.868	0
7.869	0
7.870	0
7.871	0
7.872	0
7.873	0
7.874	0
7.875	0
7.876	0
7.877	0
7.878	0
7.879	0
7.880	0
7.881	0
7.882	0
7.883	0
7.884	0
7.885	0
7.886	0
7.887	0
7.888	0
7.889	0
7.890	0
7.891	0
7.892	0
7.893	0
7.894	0
7.895	0
7.896	0
7.897	0
7.898	0
7.899	0
7.900	0
7.901	0
7.902	0
7.903	0
7.904	0
7.905	0
7.906	0
7.907	0
7.908	0
7.909	0
7.910	0
7.911	0
7.912	0
7.913	0
7.914	0
7.915	0
7.916	0
7.917	0
7.918	0
7.919	0
7.920	0
7.921	0
7.922	0
7.923	0
7.924	0
7.925	0
7.926	0
7.927	0
7.928	0
7.929	0
7.930	0
7.931	0
7.932	0
7.933	0
7.934	0
7.935	0
7.936	0
7.937	0
7.938	0
7.939	0
7.940	0
7.941	0
7.942	0
7.943	0
7.944	0
7.945	0
7.946	0
7.947	0
7.948	0
7.949	0
7.950	0
7.951	0
7.952	0
7.953	0
7.954	0
7.955	0
7.956	0
7.957	0
7.958	0
7.959	0
7.960	0
7.961	0
7.962	0
7.963	0
7.964	0
7.965	0
7.966	0
7.967	0
7.968	0
7.969	0
7.970	0
7.971	0
7.972	0
7.973	0
7.974	0
7.975	0
7.976	0
7.977	0
7.978	0
7.979	0
7.980	0
7.981	0
7.982	0
7.983	0
7.984	0
7.985	0
7.986	0
7.987	0
7.988	0
7.989	0
7.990	0
7.991	0
7.992	0
7.993	0
7.994	0
7.995	0
7.996	0
7.997	0
7.998	0
7.999	0
8	0

==> ResultPlots/Weak0_250/deltathetaC_MPC0_250Weak0_02.txt <==
t      deltathetaC
3.900	0
3.901	0
3.902	0
3.903	0
3.904	0
3.905	0
3.906	0
3.907	0
3.908	0
3.909	0
3.910	0
3.911	0
3.912	0
3.913	0
3.914	0
3.915	0
3.916	0
3.917	0
3.918	0
3.919	0
3.920	0
3.921	0
3.922	0
3.923	0
3.924	0
3.925	0
3.926	0
3.927	0
3.928	0
3.929	0
3.930	0
3.931	0
3.932	0
3.933	0
3.934	0
3.935	0
3.936	0
3.937	0
3.938	0
3.939	0
3.940	0
3.941	0
3.942	0
3.943	0
3.944	0
3.945	0
3.946	0
3.947	0
3.948	0
3.949	0
3.950	0
3.951	0
3.952	0
3.953	0
3.954	0
3.955	0
3.956	0
3.957	0
3.958	0
3.959	0
3.960	0
3.961	0
3.962	0
3.963	0
3.964	0
3.965	0
3.966	0
3.967	0
3.968	0
3.969	0
3.970	0
3.971	0
3.972	0
3.973	0
3.974	0
3.975	0
3.976	0
3.977	0
3.978	0
3.979	0
3.980	0
3.981	0
3.982	0
3.983	0
3.984	0
3.985	0
3.986	0
3.987	0
3.988	0
3.989	0
3.990	0
3.991	0
3.992	0
3.993	0
3.994	0
3.995	0
3.996	0
3.997	0
3.998	0
3.999	0
4	0
4.001	0
4.002	0
4.003	0
4.004	0
4.005	0
4.006	0
4.007	0
4.008	0
4.009	0
4.010	0
4.011	0
4.012	0
4.013	0
4.014	0
4.015	0
4.016	0
4.017	0
4.018	0
4.019	0
4.020	0
4.021	0
4.022	0
4.023	0
4.024	0
4.025	0
4.026	0
4.027	0
4.028	0
4.029	0
4.030	0
4.031	0
4.032	0
4.033	0
4.034	0
4.035	0
4.036	0
4.037	0
4.038	0
4.039	0
4.040	0
4.041	0
4.042	0
4.043	0
4.044	0
4.045	0
4.046	0
4.047	0
4.048	0
4.049	0
4.050	0
4.051	0
4.052	0
4.053	0
4.054	0
4.055	0
4.056	0
4.057	0
4.058	0
4.059	0
4.060	0
4.061	0
4.062	0
4.063	0
4.064	0
4.065	0
4.066	0
4.067	0
4.068	0
4.069	0
4.070	0
4.071	0
4.072	0
4.073	0
4.074	0
4.075	0
4.076	0
4.077	0
4.078	0
4.079	0
4.080	0
4.081	0
4.082	0
4.083	0
4.084	0
4.085	0
4.086	0
4.087	0
4.088	0
4.089	0
4.090	0
4.091	0
4.092	0
4.093	0
4.094	0
4.095	0
4.096	0
4.097	0
4.098	0
4.099	0
4.100	0
4.101	0
4.102	0
4.103	0
4.104	0
4.105	0
4.106	0
4.107	0
4.108	0
4.109	0
4.110	0
4.111	0
4.112	0
4.113	0
4.114	0
4.115	0
4.116	0
4.117	0
4.118	0
4.119	0
4.120	0
4.121	0
4.122	0
4.123	0
4.124	0
4.125	0
4.126	0
4.127	0
4.128	0
4.129	0
4.130	0
4.131	0
4.132	0
4.133	0
4.134	0
4.135	0
4.136	0
4.137	0
4.138	0
4.139	0
4.140	0
4.141	0
4.142	0
4.143	0
4.144	0
4.145	0
4.146	0
4.147	0
4.148	0
4.149	0
4.150	0
4.151	0
4.152	0
4.153	0
4.154	0
4.155	0
4.156	0
4.157	0
4.158	0
4.159	0
4.160	0
4.161	0
4.162	0
4.163	0
4.164	0
4.165	0
4.166	0
4.167	0
4.168	0
4.169	0
4.170	0
4.171	0
4.172	0
4.173	0
4.174	0
4.175	0
4.176	0
4.177	0
4.178	0
4.179	0
4.180	0
4.181	0
4.182	0
4.183	0
4.184	0
4.185	0
4.186	0
4.187	0
4.188	0
4.189	0
4.190	0
4.191	0
4.192	0
4.193	0
4.194	0
4.195	0
4.196	0
4.197	0
4.198	0
4.199	0
4.200	0
4.201	0
4.202	0
4.203	0
4.204	0
4.205	0
4.206	0
4.207	0
4.208	0
4.209	0
4.210	0
4.211	0
4.212	0
4.213	0
4.214	0
4.215	0
4.216	0
4.217	0
4.218	0
4.219	0
4.220	0
4.221	0
4.222	0
4.223	0
4.224	0
4.225	0
4.226	0
4.227	0
4.228	0
4.229	0
4.230	0
4.231	0
4.232	0
4.233	0
4.234	0
4.235	0
4.236	0
4.237	0
4.238	0
4.239	0
4.240	0
4.241	0
4.242	0
4.243	0
4.244	0
4.245	0
4.246	0
4.247	0
4.248	0
4.249	0
4.250	0
4.251	0
4.252	0
4.253	0
4.254	0
4.255	0
4.256	0
4.257	0
4.258	0
4.259	0
4.260	0
4.261	0
4.262	0
4.263	0
4.264	0
4.265	0
4.266	0
4.267	0
4.268	0
4.269	0
4.270	0
4.271	0
4.272	0
4.273	0
4.274	0
4.275	0
4.276	0
4.277	0
4.278	0
4.279	0
4.280	0
4.281	0
4.282	0
4.283	0
4.284	0
4.285	0
4.286	0
4.287	0
4.288	0
4.289	0
4.290	0
4.291	0
4.292	0
4.293	0
4.294	0
4.295	0
4.296	0
4.297	0
4.298	0
4.299	0
4.300	-0.0843534899479543
4.301	-0.0843534899479543
4.302	-0.0843534899479543
4.303	-0.0843534899479543
4.304	-0.0843534899479543
4.305	-0.0843534899479543
4.306	-0.0843534899479543
4.307	-0.0843534899479543
4.308	-0.0843534899479543
4.309	-0.0843534899479543
4.310	-0.0843534899479543
4.311	-0.0843534899479543
4.312	-0.0843534899479543
4.313	-0.0843534899479543
4.314	-0.0843534899479543
4.315	-0.0843534899479543
4.316	-0.0843534899479543
4.317	-0.0843534899479543
4.318	-0.0843534899479543
4.319	-0.0843534899479543
4.320	-0.184353489947682
4.321	-0.184353489947682
4.322	-0.184353489947682
4.323	-0.184353489947682
4.324	-0.184353489947682
4.325	-0.184353489947682
4.326	-0.184353489947682
4.327	-0.184353489947682
4.328	-0.184353489947682
4.329	-0.184353489947682
4.330	-0.184353489947682
4.331	-0.184353489947682
4.332	-0.184353489947682
4.333	-0.184353489947682
4.334	-0.184353489947682
4.335	-0.184353489947682
4.336	-0.184353489947682
4.337	-0.184353489947682
4.338	-0.184353489947682
4.339	-0.184353489947682
4.340	-0.284353489947681
4.341	-0.284353489947681
4.342	-0.284353489947681
4.343	-0.284353489947681
4.344	-0.284353489947681
4.345	-0.284353489947681
4.346	-0.284353489947681
4.347	-0.284353489947681
4.348	-0.284353489947681
4.349	-0.284353489947681
4.350	-0.284353489947681
4.351	-0.284353489947681
4.352	-0.284353489947681
4.353	-0.284353489947681
4.354	-0.284353489947681
4.355	-0.284353489947681
4.356	-0.284353489947681
4.357	-0.284353489947681
4.358	-0.284353489947681
4.359	-0.284353489947681
4.360	-0.364604175862665
4.361	-0.364604175862665
4.362	-0.364604175862665
4.363	-0.364604175862665
4.364	-0.364604175862665
4.365	-0.364604175862665
4.366	-0.364604175862665
4.367	-0.364604175862665
4.368	-0.364604175862665
4.369	-0.364604175862665
4.370	-0.364604175862665
4.371	-0.364604175862665
4.372	-0.364604175862665
4.373	-0.364604175862665
4.374	-0.364604175862665
4.375	-0.364604175862665
4.376	-0.364604175862665
4.377	-0.364604175862665
4.378	-0.364604175862665
4.379	-0.364604175862665
4.380	-0.420397496639840
4.381	-0.420397496639840
4.382	-0.420397496639840
4.383	-0.420397496639840
4.384	-0.420397496639840
4.385	-0.420397496639840
4.386	-0.420397496639840
4.387	-0.420397496639840
4.388	-0.420397496639840
4.389	-0.420397496639840
4.390	-0.420397496639840
4.391	-0.420397496639840
4.392	-0.420397496639840
4.393	-0.420397496639840
4.394	-0.420397496639840
4.395	-0.420397496639840
4.396	-0.420397496639840
4.397	-0.420397496639840
4.398	-0.420397496639840
4.399	-0.420397496639840
4.400	-0.420397496639840
4.401	-0.420397496639840
4.402	-0.420397496639840
4.403	-0.420397496639840
4.404	-0.420397496639840
4.405	-0.420397496639840
4.406	-0.420397496639840
4.407	-0.420397496639840
4.408	-0.420397496639840
4.409	-0.420397496639840
4.410	-0.420397496639840
4.411	-0.420397496639840
4.412	-0.420397496639840
4.413	-0.420397496639840
4.414	-0.420397496639840
4.415	-0.420397496639840
4.416	-0.420397496639840
4.417	-0.420397496639840
4.418	-0.420397496639840
4.419	-0.420397496639840
4.420	-0.443188132057968
4.421	-0.443188132057968
4.422	-0.443188132057968
4.423	-0.443188132057968
4.424	-0.443188132057968
4.425	-0.443188132057968
4.426	-0.443188132057968
4.427	-0.443188132057968
4.428	-0.443188132057968
4.429	-0.443188132057968
4.430	-0.443188132057968
4.431	-0.443188132057968
4.432	-0.443188132057968
4.433	-0.443188132057968
4.434	-0.443188132057968
4.435	-0.443188132057968
4.436	-0.443188132057968
4.437	-0.443188132057968
4.438	-0.443188132057968
4.439	-0.443188132057968
4.440	-0.443188132057968
4.441	-0.443188132057968
4.442	-0.443188132057968
4.443	-0.443188132057968
4.444	-0.443188132057968
4.445	-0.443188132057968
4.446	-0.443188132057968
4.447	-0.443188132057968
4.448	-0.443188132057968
4.449	-0.443188132057968
4.450	-0.443188132057968
4.451	-0.443188132057968
4.452	-0.443188132057968
4.453	-0.443188132057968
4.454	-0.443188132057968
4.455	-0.443188132057968
4.456	-0.443188132057968
4.457	-0.443188132057968
4.458	-0.443188132057968
4.459	-0.443188132057968
4.460	-0.443188132057968
4.461	-0.443188132057968
4.462	-0.443188132057968
4.463	-0.443188132057968
4.464	-0.443188132057968
4.465	-0.443188132057968
4.466	-0.443188132057968
4.467	-0.443188132057968
4.468	-0.443188132057968
4.469	-0.443188132057968
4.470	-0.443188132057968
4.471	-0.443188132057968
4.472	-0.443188132057968
4.473	-0.443188132057968
4.474	-0.443188132057968
4.475	-0.443188132057968
4.476	-0.443188132057968
4.477	-0.443188132057968
4.478	-0.443188132057968
4.479	-0.443188132057968
4.480	-0.443188132057968
4.481	-0.443188132057968
4.482	-0.443188132057968
4.483	-0.443188132057968
4.484	-0.443188132057968
4.485	-0.443188132057968
4.486	-0.443188132057968
4.487	-0.443188132057968
4.488	-0.443188132057968
4.489	-0.443188132057968
4.490	-0.443188132057968
4.491	-0.443188132057968
4.492	-0.443188132057968
4.493	-0.443188132057968
4.494	-0.443188132057968
4.495	-0.443188132057968
4.496	-0.443188132057968
4.497	-0.443188132057968
4.498	-0.443188132057968
4.499	-0.443188132057968
4.500	-0.443188132057968
4.501	-0.443188132057968
4.502	-0.443188132057968
4.503	-0.443188132057968
4.504	-0.443188132057968
4.505	-0.443188132057968
4.506	-0.443188132057968
4.507	-0.443188132057968
4.508	-0.443188132057968
4.509	-0.443188132057968
4.510	-0.443188132057968
4.511	-0.443188132057968
4.512	-0.443188132057968
4.513	-0.443188132057968
4.514	-0.443188132057968
4.515	-0.443188132057968
4.516	-0.443188132057968
4.517	-0.443188132057968
4.518	-0.443188132057968
4.519	-0.443188132057968
4.520	-0.443188132057968
4.521	-0.443188132057968
4.522	-0.443188132057968
4.523	-0.443188132057968
4.524	-0.443188132057968
4.525	-0.443188132057968
4.526	-0.443188132057968
4.527	-0.443188132057968
4.528	-0.443188132057968
4.529	-0.443188132057968
4.530	-0.443188132057968
4.531	-0.443188132057968
4.532	-0.443188132057968
4.533	-0.443188132057968
4.534	-0.443188132057968
4.535	-0.443188132057968
4.536	-0.443188132057968
4.537	-0.443188132057968
4.538	-0.443188132057968
4.539	-0.443188132057968
4.540	-0.443188132057968
4.541	-0.443188132057968
4.542	-0.443188132057968
4.543	-0.443188132057968
4.544	-0.443188132057968
4.545	-0.443188132057968
4.546	-0.443188132057968
4.547	-0.443188132057968
4.548	-0.443188132057968
4.549	-0.443188132057968
4.550	-0.443188132057968
4.551	-0.443188132057968
4.552	-0.443188132057968
4.553	-0.443188132057968
4.554	-0.443188132057968
4.555	-0.443188132057968
4.556	-0.443188132057968
4.557	-0.443188132057968
4.558	-0.443188132057968
4.559	-0.443188132057968
4.560	-0.443188132057968
4.561	-0.443188132057968
4.562	-0.443188132057968
4.563	-0.443188132057968
4.564	-0.443188132057968
4.565	-0.443188132057968
4.566	-0.443188132057968
4.567	-0.443188132057968
4.568	-0.443188132057968
4.569	-0.443188132057968
4.570	-0.443188132057968
4.571	-0.443188132057968
4.572	-0.443188132057968
4.573	-0.443188132057968
4.574	-0.443188132057968
4.575	-0.443188132057968
4.576	-0.443188132057968
4.577	-0.443188132057968
4.578	-0.443188132057968
4.579	-0.443188132057968
4.580	-0.443188132057968
4.581	-0.443188132057968
4.582	-0.443188132057968
4.583	-0.443188132057968
4.584	-0.443188132057968
4.585	-0.443188132057968
4.586	-0.443188132057968
4.587	-0.443188132057968
4.588	-0.443188132057968
4.589	-0.443188132057968
4.590	-0.443188132057968
4.591	-0.443188132057968
4.592	-0.443188132057968
4.593	-0.443188132057968
4.594	-0.443188132057968
4.595	-0.443188132057968
4.596	-0.443188132057968
4.597	-0.443188132057968
4.598	-0.443188132057968
4.599	-0.443188132057968
4.600	-0.443188132057968
4.601	-0.443188132057968
4.602	-0.443188132057968
4.603	-0.443188132057968
4.604	-0.443188132057968
4.605	-0.443188132057968
4.606	-0.443188132057968
4.607	-0.443188132057968
4.608	-0.443188132057968
4.609	-0.443188132057968
4.610	-0.443188132057968
4.611	-0.443188132057968
4.612	-0.443188132057968
4.613	-0.443188132057968
4.614	-0.443188132057968
4.615	-0.443188132057968
4.616	-0.443188132057968
4.617	-0.443188132057968
4.618	-0.443188132057968
4.619	-0.443188132057968
4.620	-0.443188132057968
4.621	-0.443188132057968
4.622	-0.443188132057968
4.623	-0.443188132057968
4.624	-0.443188132057968
4.625	-0.443188132057968
4.626	-0.443188132057968
4.627	-0.443188132057968
4.628	-0.443188132057968
4.629	-0.443188132057968
4.630	-0.443188132057968
4.631	-0.443188132057968
4.632	-0.443188132057968
4.633	-0.443188132057968
4.634	-0.443188132057968
4.635	-0.443188132057968
4.636	-0.443188132057968
4.637	-0.443188132057968
4.638	-0.443188132057968
4.639	-0.443188132057968
4.640	-0.443188132057968
4.641	-0.443188132057968
4.642	-0.443188132057968
4.643	-0.443188132057968
4.644	-0.443188132057968
4.645	-0.443188132057968
4.646	-0.443188132057968
4.647	-0.443188132057968
4.648	-0.443188132057968
4.649	-0.443188132057968
4.650	-0.443188132057968
4.651	-0.443188132057968
4.652	-0.443188132057968
4.653	-0.443188132057968
4.654	-0.443188132057968
4.655	-0.443188132057968
4.656	-0.443188132057968
4.657	-0.443188132057968
4.658	-0.443188132057968
4.659	-0.443188132057968
4.660	-0.443188132057968
4.661	-0.443188132057968
4.662	-0.443188132057968
4.663	-0.443188132057968
4.664	-0.443188132057968
4.665	-0.443188132057968
4.666	-0.443188132057968
4.667	-0.443188132057968
4.668	-0.443188132057968
4.669	-0.443188132057968
4.670	-0.443188132057968
4.671	-0.443188132057968
4.672	-0.443188132057968
4.673	-0.443188132057968
4.674	-0.443188132057968
4.675	-0.443188132057968
4.676	-0.443188132057968
4.677	-0.443188132057968
4.678	-0.443188132057968
4.679	-0.443188132057968
4.680	-0.443188132057968
4.681	-0.443188132057968
4.682	-0.443188132057968
4.683	-0.443188132057968
4.684	-0.443188132057968
4.685	-0.443188132057968
4.686	-0.443188132057968
4.687	-0.443188132057968
4.688	-0.443188132057968
4.689	-0.443188132057968
4.690	-0.443188132057968
4.691	-0.443188132057968
4.692	-0.443188132057968
4.693	-0.443188132057968
4.694	-0.443188132057968
4.695	-0.443188132057968
4.696	-0.443188132057968
4.697	-0.443188132057968
4.698	-0.443188132057968
4.699	-0.443188132057968
4.700	-0.443188132057968
4.701	-0.443188132057968
4.702	-0.443188132057968
4.703	-0.443188132057968
4.704	-0.443188132057968
4.705	-0.443188132057968
4.706	-0.443188132057968
4.707	-0.443188132057968
4.708	-0.443188132057968
4.709	-0.443188132057968
4.710	-0.443188132057968
4.711	-0.443188132057968
4.712	-0.443188132057968
4.713	-0.443188132057968
4.714	-0.443188132057968
4.715	-0.443188132057968
4.716	-0.443188132057968
4.717	-0.443188132057968
4.718	-0.443188132057968
4.719	-0.443188132057968
4.720	-0.443188132057968
4.721	-0.443188132057968
4.722	-0.443188132057968
4.723	-0.443188132057968
4.724	-0.443188132057968
4.725	-0.443188132057968
4.726	-0.443188132057968
4.727	-0.443188132057968
4.728	-0.443188132057968
4.729	-0.443188132057968
4.730	-0.443188132057968
4.731	-0.443188132057968
4.732	-0.443188132057968
4.733	-0.443188132057968
4.734	-0.443188132057968
4.735	-0.443188132057968
4.736	-0.443188132057968
4.737	-0.443188132057968
4.738	-0.443188132057968
4.739	-0.443188132057968
4.740	-0.443188132057968
4.741	-0.443188132057968
4.742	-0.443188132057968
4.743	-0.443188132057968
4.744	-0.443188132057968
4.745	-0.443188132057968
4.746	-0.443188132057968
4.747	-0.443188132057968
4.748	-0.443188132057968
4.749	-0.443188132057968
4.750	-0.443188132057968
4.751	-0.443188132057968
4.752	-0.443188132057968
4.753	-0.443188132057968
4.754	-0.443188132057968
4.755	-0.443188132057968
4.756	-0.443188132057968
4.757	-0.443188132057968
4.758	-0.443188132057968
4.759	-0.443188132057968
4.760	-0.443188132057968
4.761	-0.443188132057968
4.762	-0.443188132057968
4.763	-0.443188132057968
4.764	-0.443188132057968
4.765	-0.443188132057968
4.766	-0.443188132057968
4.767	-0.443188132057968
4.768	-0.443188132057968
4.769	-0.443188132057968
4.770	-0.443188132057968
4.771	-0.443188132057968
4.772	-0.443188132057968
4.773	-0.443188132057968
4.774	-0.443188132057968
4.775	-0.443188132057968
4.776	-0.443188132057968
4.777	-0.443188132057968
4.778	-0.443188132057968
4.779	-0.443188132057968
4.780	-0.443188132057968
4.781	-0.443188132057968
4.782	-0.443188132057968
4.783	-0.443188132057968
4.784	-0.443188132057968
4.785	-0.443188132057968
4.786	-0.443188132057968
4.787	-0.443188132057968
4.788	-0.443188132057968
4.789	-0.443188132057968
4.790	-0.443188132057968
4.791	-0.443188132057968
4.792	-0.443188132057968
4.793	-0.443188132057968
4.794	-0.443188132057968
4.795	-0.443188132057968
4.796	-0.443188132057968
4.797	-0.443188132057968
4.798	-0.443188132057968
4.799	-0.443188132057968
4.800	-0.443188132057968
4.801	-0.443188132057968
4.802	-0.443188132057968
4.803	-0.443188132057968
4.804	-0.443188132057968
4.805	-0.443188132057968
4.806	-0.443188132057968
4.807	-0.443188132057968
4.808	-0.443188132057968
4.809	-0.443188132057968
4.810	-0.443188132057968
4.811	-0.443188132057968
4.812	-0.443188132057968
4.813	-0.443188132057968
4.814	-0.443188132057968
4.815	-0.443188132057968
4.816	-0.443188132057968
4.817	-0.443188132057968
4.818	-0.443188132057968
4.819	-0.443188132057968
4.820	-0.443188132057968
4.821	-0.443188132057968
4.822	-0.443188132057968
4.823	-0.443188132057968
4.824	-0.443188132057968
4.825	-0.443188132057968
4.826	-0.443188132057968
4.827	-0.443188132057968
4.828	-0.443188132057968
4.829	-0.443188132057968
4.830	-0.443188132057968
4.831	-0.443188132057968
4.832	-0.443188132057968
4.833	-0.443188132057968
4.834	-0.443188132057968
4.835	-0.443188132057968
4.836	-0.443188132057968
4.837	-0.443188132057968
4.838	-0.443188132057968
4.839	-0.443188132057968
4.840	-0.443188132057968
4.841	-0.443188132057968
4.842	-0.443188132057968
4.843	-0.443188132057968
4.844	-0.443188132057968
4.845	-0.443188132057968
4.846	-0.443188132057968
4.847	-0.443188132057968
4.848	-0.443188132057968
4.849	-0.443188132057968
4.850	-0.443188132057968
4.851	-0.443188132057968
4.852	-0.443188132057968
4.853	-0.443188132057968
4.854	-0.443188132057968
4.855	-0.443188132057968
4.856	-0.443188132057968
4.857	-0.443188132057968
4.858	-0.443188132057968
4.859	-0.443188132057968
4.860	-0.443188132057968
4.861	-0.443188132057968
4.862	-0.443188132057968
4.863	-0.443188132057968
4.864	-0.443188132057968
4.865	-0.443188132057968
4.866	-0.443188132057968
4.867	-0.443188132057968
4.868	-0.443188132057968
4.869	-0.443188132057968
4.870	-0.443188132057968
4.871	-0.443188132057968
4.872	-0.443188132057968
4.873	-0.443188132057968
4.874	-0.443188132057968
4.875	-0.443188132057968
4.876	-0.443188132057968
4.877	-0.443188132057968
4.878	-0.443188132057968
4.879	-0.443188132057968
4.880	-0.443188132057968
4.881	-0.443188132057968
4.882	-0.443188132057968
4.883	-0.443188132057968
4.884	-0.443188132057968
4.885	-0.443188132057968
4.886	-0.443188132057968
4.887	-0.443188132057968
4.888	-0.443188132057968
4.889	-0.443188132057968
4.890	-0.443188132057968
4.891	-0.443188132057968
4.892	-0.443188132057968
4.893	-0.443188132057968
4.894	-0.443188132057968
4.895	-0.443188132057968
4.896	-0.443188132057968
4.897	-0.443188132057968
4.898	-0.443188132057968
4.899	-0.443188132057968
4.900	-0.443188132057968
4.901	-0.443188132057968
4.902	-0.443188132057968
4.903	-0.443188132057968
4.904	-0.443188132057968
4.905	-0.443188132057968
4.906	-0.443188132057968
4.907	-0.443188132057968
4.908	-0.443188132057968
4.909	-0.443188132057968
4.910	-0.443188132057968
4.911	-0.443188132057968
4.912	-0.443188132057968
4.913	-0.443188132057968
4.914	-0.443188132057968
4.915	-0.443188132057968
4.916	-0.443188132057968
4.917	-0.443188132057968
4.918	-0.443188132057968
4.919	-0.443188132057968
4.920	-0.443188132057968
4.921	-0.443188132057968
4.922	-0.443188132057968
4.923	-0.443188132057968
4.924	-0.443188132057968
4.925	-0.443188132057968
4.926	-0.443188132057968
4.927	-0.443188132057968
4.928	-0.443188132057968
4.929	-0.443188132057968
4.930	-0.443188132057968
4.931	-0.443188132057968
4.932	-0.443188132057968
4.933	-0.443188132057968
4.934	-0.443188132057968
4.935	-0.443188132057968
4.936	-0.443188132057968
4.937	-0.443188132057968
4.938	-0.443188132057968
4.939	-0.443188132057968
4.940	-0.443188132057968
4.941	-0.443188132057968
4.942	-0.443188132057968
4.943	-0.443188132057968
4.944	-0.443188132057968
4.945	-0.443188132057968
4.946	-0.443188132057968
4.947	-0.443188132057968
4.948	-0.443188132057968
4.949	-0.443188132057968
4.950	-0.443188132057968
4.951	-0.443188132057968
4.952	-0.443188132057968
4.953	-0.443188132057968
4.954	-0.443188132057968
4.955	-0.443188132057968
4.956	-0.443188132057968
4.957	-0.443188132057968
4.958	-0.443188132057968
4.959	-0.443188132057968
4.960	-0.443188132057968
4.961	-0.443188132057968
4.962	-0.443188132057968
4.963	-0.443188132057968
4.964	-0.443188132057968
4.965	-0.443188132057968
4.966	-0.443188132057968
4.967	-0.443188132057968
4.968	-0.443188132057968
4.969	-0.443188132057968
4.970	-0.443188132057968
4.971	-0.443188132057968
4.972	-0.443188132057968
4.973	-0.443188132057968
4.974	-0.443188132057968
4.975	-0.443188132057968
4.976	-0.443188132057968
4.977	-0.443188132057968
4.978	-0.443188132057968
4.979	-0.443188132057968
4.980	-0.443188132057968
4.981	-0.443188132057968
4.982	-0.443188132057968
4.983	-0.443188132057968
4.984	-0.443188132057968
4.985	-0.443188132057968
4.986	-0.443188132057968
4.987	-0.443188132057968
4.988	-0.443188132057968
4.989	-0.443188132057968
4.990	-0.443188132057968
4.991	-0.443188132057968
4.992	-0.443188132057968
4.993	-0.443188132057968
4.994	-0.443188132057968
4.995	-0.443188132057968
4.996	-0.443188132057968
4.997	-0.443188132057968
4.998	-0.443188132057968
4.999	-0.443188132057968
5	-0.443188132057968
5.001	-0.443188132057968
5.002	-0.443188132057968
5.003	-0.443188132057968
5.004	-0.443188132057968
5.005	-0.443188132057968
5.006	-0.443188132057968
5.007	-0.443188132057968
5.008	-0.443188132057968
5.009	-0.443188132057968
5.010	-0.443188132057968
5.011	-0.443188132057968
5.012	-0.443188132057968
5.013	-0.443188132057968
5.014	-0.443188132057968
5.015	-0.443188132057968
5.016	-0.443188132057968
5.017	-0.443188132057968
5.018	-0.443188132057968
5.019	-0.443188132057968
5.020	-0.443188132057968
5.021	-0.443188132057968
5.022	-0.443188132057968
5.023	-0.443188132057968
5.024	-0.443188132057968
5.025	-0.443188132057968
5.026	-0.443188132057968
5.027	-0.443188132057968
5.028	-0.443188132057968
5.029	-0.443188132057968
5.030	-0.443188132057968
5.031	-0.443188132057968
5.032	-0.443188132057968
5.033	-0.443188132057968
5.034	-0.443188132057968
5.035	-0.443188132057968
5.036	-0.443188132057968
5.037	-0.443188132057968
5.038	-0.443188132057968
5.039	-0.443188132057968
5.040	-0.443188132057968
5.041	-0.443188132057968
5.042	-0.443188132057968
5.043	-0.443188132057968
5.044	-0.443188132057968
5.045	-0.443188132057968
5.046	-0.443188132057968
5.047	-0.443188132057968
5.048	-0.443188132057968
5.049	-0.443188132057968
5.050	-0.443188132057968
5.051	-0.443188132057968
5.052	-0.443188132057968
5.053	-0.443188132057968
5.054	-0.443188132057968
5.055	-0.443188132057968
5.056	-0.443188132057968
5.057	-0.443188132057968
5.058	-0.443188132057968
5.059	-0.443188132057968
5.060	-0.443188132057968
5.061	-0.443188132057968
5.062	-0.443188132057968
5.063	-0.443188132057968
5.064	-0.443188132057968
5.065	-0.443188132057968
5.066	-0.443188132057968
5.067	-0.443188132057968
5.068	-0.443188132057968
5.069	-0.443188132057968
5.070	-0.443188132057968
5.071	-0.443188132057968
5.072	-0.443188132057968
5.073	-0.443188132057968
5.074	-0.443188132057968
5.075	-0.443188132057968
5.076	-0.443188132057968
5.077	-0.443188132057968
5.078	-0.443188132057968
5.079	-0.443188132057968
5.080	-0.443188132057968
5.081	-0.443188132057968
5.082	-0.443188132057968
5.083	-0.443188132057968
5.084	-0.443188132057968
5.085	-0.443188132057968
5.086	-0.443188132057968
5.087	-0.443188132057968
5.088	-0.443188132057968
5.089	-0.443188132057968
5.090	-0.443188132057968
5.091	-0.443188132057968
5.092	-0.443188132057968
5.093	-0.443188132057968
5.094	-0.443188132057968
5.095	-0.443188132057968
5.096	-0.443188132057968
5.097	-0.443188132057968
5.098	-0.443188132057968
5.099	-0.443188132057968
5.100	-0.443188132057968
5.101	-0.443188132057968
5.102	-0.443188132057968
5.103	-0.443188132057968
5.104	-0.443188132057968
5.105	-0.443188132057968
5.106	-0.443188132057968
5.107	-0.443188132057968
5.108	-0.443188132057968
5.109	-0.443188132057968
5.110	-0.443188132057968
5.111	-0.443188132057968
5.112	-0.443188132057968
5.113	-0.443188132057968
5.114	-0.443188132057968
5.115	-0.443188132057968
5.116	-0.443188132057968
5.117	-0.443188132057968
5.118	-0.443188132057968
5.119	-0.443188132057968
5.120	-0.443188132057968
5.121	-0.443188132057968
5.122	-0.443188132057968
5.123	-0.443188132057968
5.124	-0.443188132057968
5.125	-0.443188132057968
5.126	-0.443188132057968
5.127	-0.443188132057968
5.128	-0.443188132057968
5.129	-0.443188132057968
5.130	-0.443188132057968
5.131	-0.443188132057968
5.132	-0.443188132057968
5.133	-0.443188132057968
5.134	-0.443188132057968
5.135	-0.443188132057968
5.136	-0.443188132057968
5.137	-0.443188132057968
5.138	-0.443188132057968
5.139	-0.443188132057968
5.140	-0.443188132057968
5.141	-0.443188132057968
5.142	-0.443188132057968
5.143	-0.443188132057968
5.144	-0.443188132057968
5.145	-0.443188132057968
5.146	-0.443188132057968
5.147	-0.443188132057968
5.148	-0.443188132057968
5.149	-0.443188132057968
5.150	-0.443188132057968
5.151	-0.443188132057968
5.152	-0.443188132057968
5.153	-0.443188132057968
5.154	-0.443188132057968
5.155	-0.443188132057968
5.156	-0.443188132057968
5.157	-0.443188132057968
5.158	-0.443188132057968
5.159	-0.443188132057968
5.160	-0.443188132057968
5.161	-0.443188132057968
5.162	-0.443188132057968
5.163	-0.443188132057968
5.164	-0.443188132057968
5.165	-0.443188132057968
5.166	-0.443188132057968
5.167	-0.443188132057968
5.168	-0.443188132057968
5.169	-0.443188132057968
5.170	-0.443188132057968
5.171	-0.443188132057968
5.172	-0.443188132057968
5.173	-0.443188132057968
5.174	-0.443188132057968
5.175	-0.443188132057968
5.176	-0.443188132057968
5.177	-0.443188132057968
5.178	-0.443188132057968
5.179	-0.443188132057968
5.180	-0.443188132057968
5.181	-0.443188132057968
5.182	-0.443188132057968
5.183	-0.443188132057968
5.184	-0.443188132057968
5.185	-0.443188132057968
5.186	-0.443188132057968
5.187	-0.443188132057968
5.188	-0.443188132057968
5.189	-0.443188132057968
5.190	-0.443188132057968
5.191	-0.443188132057968
5.192	-0.443188132057968
5.193	-0.443188132057968
5.194	-0.443188132057968
5.195	-0.443188132057968
5.196	-0.443188132057968
5.197	-0.443188132057968
5.198	-0.443188132057968
5.199	-0.443188132057968
5.200	-0.443188132057968
5.201	-0.443188132057968
5.202	-0.443188132057968
5.203	-0.443188132057968
5.204	-0.443188132057968
5.205	-0.443188132057968
5.206	-0.443188132057968
5.207	-0.443188132057968
5.208	-0.443188132057968
5.209	-0.443188132057968
5.210	-0.443188132057968
5.211	-0.443188132057968
5.212	-0.443188132057968
5.213	-0.443188132057968
5.214	-0.443188132057968
5.215	-0.443188132057968
5.216	-0.443188132057968
5.217	-0.443188132057968
5.218	-0.443188132057968
5.219	-0.443188132057968
5.220	-0.443188132057968
5.221	-0.443188132057968
5.222	-0.443188132057968
5.223	-0.443188132057968
5.224	-0.443188132057968
5.225	-0.443188132057968
5.226	-0.443188132057968
5.227	-0.443188132057968
5.228	-0.443188132057968
5.229	-0.443188132057968
5.230	-0.443188132057968
5.231	-0.443188132057968
5.232	-0.443188132057968
5.233	-0.443188132057968
5.234	-0.443188132057968
5.235	-0.443188132057968
5.236	-0.443188132057968
5.237	-0.443188132057968
5.238	-0.443188132057968
5.239	-0.443188132057968
5.240	-0.443188132057968
5.241	-0.443188132057968
5.242	-0.443188132057968
5.243	-0.443188132057968
5.244	-0.443188132057968
5.245	-0.443188132057968
5.246	-0.443188132057968
5.247	-0.443188132057968
5.248	-0.443188132057968
5.249	-0.443188132057968
5.250	-0.443188132057968
5.251	-0.443188132057968
5.252	-0.443188132057968
5.253	-0.443188132057968
5.254	-0.443188132057968
5.255	-0.443188132057968
5.256	-0.443188132057968
5.257	-0.443188132057968
5.258	-0.443188132057968
5.259	-0.443188132057968
5.260	-0.443188132057968
5.261	-0.443188132057968
5.262	-0.443188132057968
5.263	-0.443188132057968
5.264	-0.443188132057968
5.265	-0.443188132057968
5.266	-0.443188132057968
5.267	-0.443188132057968
5.268	-0.443188132057968
5.269	-0.443188132057968
5.270	-0.443188132057968
5.271	-0.443188132057968
5.272	-0.443188132057968
5.273	-0.443188132057968
5.274	-0.443188132057968
5.275	-0.443188132057968
5.276	-0.443188132057968
5.277	-0.443188132057968
5.278	-0.443188132057968
5.279	-0.443188132057968
5.280	-0.443188132057968
5.281	-0.443188132057968
5.282	-0.443188132057968
5.283	-0.443188132057968
5.284	-0.443188132057968
5.285	-0.443188132057968
5.286	-0.443188132057968
5.287	-0.443188132057968
5.288	-0.443188132057968
5.289	-0.443188132057968
5.290	-0.443188132057968
5.291	-0.443188132057968
5.292	-0.443188132057968
5.293	-0.443188132057968
5.294	-0.443188132057968
5.295	-0.443188132057968
5.296	-0.443188132057968
5.297	-0.443188132057968
5.298	-0.443188132057968
5.299	-0.443188132057968
5.300	-0.443188132057968
5.301	-0.443188132057968
5.302	-0.443188132057968
5.303	-0.443188132057968
5.304	-0.443188132057968
5.305	-0.443188132057968
5.306	-0.443188132057968
5.307	-0.443188132057968
5.308	-0.443188132057968
5.309	-0.443188132057968
5.310	-0.443188132057968
5.311	-0.443188132057968
5.312	-0.443188132057968
5.313	-0.443188132057968
5.314	-0.443188132057968
5.315	-0.443188132057968
5.316	-0.443188132057968
5.317	-0.443188132057968
5.318	-0.443188132057968
5.319	-0.443188132057968
5.320	-0.443188132057968
5.321	-0.443188132057968
5.322	-0.443188132057968
5.323	-0.443188132057968
5.324	-0.443188132057968
5.325	-0.443188132057968
5.326	-0.443188132057968
5.327	-0.443188132057968
5.328	-0.443188132057968
5.329	-0.443188132057968
5.330	-0.443188132057968
5.331	-0.443188132057968
5.332	-0.443188132057968
5.333	-0.443188132057968
5.334	-0.443188132057968
5.335	-0.443188132057968
5.336	-0.443188132057968
5.337	-0.443188132057968
5.338	-0.443188132057968
5.339	-0.443188132057968
5.340	-0.443188132057968
5.341	-0.443188132057968
5.342	-0.443188132057968
5.343	-0.443188132057968
5.344	-0.443188132057968
5.345	-0.443188132057968
5.346	-0.443188132057968
5.347	-0.443188132057968
5.348	-0.443188132057968
5.349	-0.443188132057968
5.350	-0.443188132057968
5.351	-0.443188132057968
5.352	-0.443188132057968
5.353	-0.443188132057968
5.354	-0.443188132057968
5.355	-0.443188132057968
5.356	-0.443188132057968
5.357	-0.443188132057968
5.358	-0.443188132057968
5.359	-0.443188132057968
5.360	-0.443188132057968
5.361	-0.443188132057968
5.362	-0.443188132057968
5.363	-0.443188132057968
5.364	-0.443188132057968
5.365	-0.443188132057968
5.366	-0.443188132057968
5.367	-0.443188132057968
5.368	-0.443188132057968
5.369	-0.443188132057968
5.370	-0.443188132057968
5.371	-0.443188132057968
5.372	-0.443188132057968
5.373	-0.443188132057968
5.374	-0.443188132057968
5.375	-0.443188132057968
5.376	-0.443188132057968
5.377	-0.443188132057968
5.378	-0.443188132057968
5.379	-0.443188132057968
5.380	-0.443188132057968
5.381	-0.443188132057968
5.382	-0.443188132057968
5.383	-0.443188132057968
5.384	-0.443188132057968
5.385	-0.443188132057968
5.386	-0.443188132057968
5.387	-0.443188132057968
5.388	-0.443188132057968
5.389	-0.443188132057968
5.390	-0.443188132057968
5.391	-0.443188132057968
5.392	-0.443188132057968
5.393	-0.443188132057968
5.394	-0.443188132057968
5.395	-0.443188132057968
5.396	-0.443188132057968
5.397	-0.443188132057968
5.398	-0.443188132057968
5.399	-0.443188132057968
5.400	-0.443188132057968
5.401	-0.443188132057968
5.402	-0.443188132057968
5.403	-0.443188132057968
5.404	-0.443188132057968
5.405	-0.443188132057968
5.406	-0.443188132057968
5.407	-0.443188132057968
5.408	-0.443188132057968
5.409	-0.443188132057968
5.410	-0.443188132057968
5.411	-0.443188132057968
5.412	-0.443188132057968
5.413	-0.443188132057968
5.414	-0.443188132057968
5.415	-0.443188132057968
5.416	-0.443188132057968
5.417	-0.443188132057968
5.418	-0.443188132057968
5.419	-0.443188132057968
5.420	-0.443188132057968
5.421	-0.443188132057968
5.422	-0.443188132057968
5.423	-0.443188132057968
5.424	-0.443188132057968
5.425	-0.443188132057968
5.426	-0.443188132057968
5.427	-0.443188132057968
5.428	-0.443188132057968
5.429	-0.443188132057968
5.430	-0.443188132057968
5.431	-0.443188132057968
5.432	-0.443188132057968
5.433	-0.443188132057968
5.434	-0.443188132057968
5.435	-0.443188132057968
5.436	-0.443188132057968
5.437	-0.443188132057968
5.438	-0.443188132057968
5.439	-0.443188132057968
5.440	-0.443188132057968
5.441	-0.443188132057968
5.442	-0.443188132057968
5.443	-0.443188132057968
5.444	-0.443188132057968
5.445	-0.443188132057968
5.446	-0.443188132057968
5.447	-0.443188132057968
5.448	-0.443188132057968
5.449	-0.443188132057968
5.450	-0.443188132057968
5.451	-0.443188132057968
5.452	-0.443188132057968
5.453	-0.443188132057968
5.454	-0.443188132057968
5.455	-0.443188132057968
5.456	-0.443188132057968
5.457	-0.443188132057968
5.458	-0.443188132057968
5.459	-0.443188132057968
5.460	-0.443188132057968
5.461	-0.443188132057968
5.462	-0.443188132057968
5.463	-0.443188132057968
5.464	-0.443188132057968
5.465	-0.443188132057968
5.466	-0.443188132057968
5.467	-0.443188132057968
5.468	-0.443188132057968
5.469	-0.443188132057968
5.470	-0.443188132057968
5.471	-0.443188132057968
5.472	-0.443188132057968
5.473	-0.443188132057968
5.474	-0.443188132057968
5.475	-0.443188132057968
5.476	-0.443188132057968
5.477	-0.443188132057968
5.478	-0.443188132057968
5.479	-0.443188132057968
5.480	-0.443188132057968
5.481	-0.443188132057968
5.482	-0.443188132057968
5.483	-0.443188132057968
5.484	-0.443188132057968
5.485	-0.443188132057968
5.486	-0.443188132057968
5.487	-0.443188132057968
5.488	-0.443188132057968
5.489	-0.443188132057968
5.490	-0.443188132057968
5.491	-0.443188132057968
5.492	-0.443188132057968
5.493	-0.443188132057968
5.494	-0.443188132057968
5.495	-0.443188132057968
5.496	-0.443188132057968
5.497	-0.443188132057968
5.498	-0.443188132057968
5.499	-0.443188132057968
5.500	-0.443188132057968
5.501	-0.443188132057968
5.502	-0.443188132057968
5.503	-0.443188132057968
5.504	-0.443188132057968
5.505	-0.443188132057968
5.506	-0.443188132057968
5.507	-0.443188132057968
5.508	-0.443188132057968
5.509	-0.443188132057968
5.510	-0.443188132057968
5.511	-0.443188132057968
5.512	-0.443188132057968
5.513	-0.443188132057968
5.514	-0.443188132057968
5.515	-0.443188132057968
5.516	-0.443188132057968
5.517	-0.443188132057968
5.518	-0.443188132057968
5.519	-0.443188132057968
5.520	-0.443188132057968
5.521	-0.443188132057968
5.522	-0.443188132057968
5.523	-0.443188132057968
5.524	-0.443188132057968
5.525	-0.443188132057968
5.526	-0.443188132057968
5.527	-0.443188132057968
5.528	-0.443188132057968
5.529	-0.443188132057968
5.530	-0.443188132057968
5.531	-0.443188132057968
5.532	-0.443188132057968
5.533	-0.443188132057968
5.534	-0.443188132057968
5.535	-0.443188132057968
5.536	-0.443188132057968
5.537	-0.443188132057968
5.538	-0.443188132057968
5.539	-0.443188132057968
5.540	-0.443188132057968
5.541	-0.443188132057968
5.542	-0.443188132057968
5.543	-0.443188132057968
5.544	-0.443188132057968
5.545	-0.443188132057968
5.546	-0.443188132057968
5.547	-0.443188132057968
5.548	-0.443188132057968
5.549	-0.443188132057968
5.550	-0.443188132057968
5.551	-0.443188132057968
5.552	-0.443188132057968
5.553	-0.443188132057968
5.554	-0.443188132057968
5.555	-0.443188132057968
5.556	-0.443188132057968
5.557	-0.443188132057968
5.558	-0.443188132057968
5.559	-0.443188132057968
5.560	-0.443188132057968
5.561	-0.443188132057968
5.562	-0.443188132057968
5.563	-0.443188132057968
5.564	-0.443188132057968
5.565	-0.443188132057968
5.566	-0.443188132057968
5.567	-0.443188132057968
5.568	-0.443188132057968
5.569	-0.443188132057968
5.570	-0.443188132057968
5.571	-0.443188132057968
5.572	-0.443188132057968
5.573	-0.443188132057968
5.574	-0.443188132057968
5.575	-0.443188132057968
5.576	-0.443188132057968
5.577	-0.443188132057968
5.578	-0.443188132057968
5.579	-0.443188132057968
5.580	-0.443188132057968
5.581	-0.443188132057968
5.582	-0.443188132057968
5.583	-0.443188132057968
5.584	-0.443188132057968
5.585	-0.443188132057968
5.586	-0.443188132057968
5.587	-0.443188132057968
5.588	-0.443188132057968
5.589	-0.443188132057968
5.590	-0.443188132057968
5.591	-0.443188132057968
5.592	-0.443188132057968
5.593	-0.443188132057968
5.594	-0.443188132057968
5.595	-0.443188132057968
5.596	-0.443188132057968
5.597	-0.443188132057968
5.598	-0.443188132057968
5.599	-0.443188132057968
5.600	-0.443188132057968
5.601	-0.443188132057968
5.602	-0.443188132057968
5.603	-0.443188132057968
5.604	-0.443188132057968
5.605	-0.443188132057968
5.606	-0.443188132057968
5.607	-0.443188132057968
5.608	-0.443188132057968
5.609	-0.443188132057968
5.610	-0.443188132057968
5.611	-0.443188132057968
5.612	-0.443188132057968
5.613	-0.443188132057968
5.614	-0.443188132057968
5.615	-0.443188132057968
5.616	-0.443188132057968
5.617	-0.443188132057968
5.618	-0.443188132057968
5.619	-0.443188132057968
5.620	-0.443188132057968
5.621	-0.443188132057968
5.622	-0.443188132057968
5.623	-0.443188132057968
5.624	-0.443188132057968
5.625	-0.443188132057968
5.626	-0.443188132057968
5.627	-0.443188132057968
5.628	-0.443188132057968
5.629	-0.443188132057968
5.630	-0.443188132057968
5.631	-0.443188132057968
5.632	-0.443188132057968
5.633	-0.443188132057968
5.634	-0.443188132057968
5.635	-0.443188132057968
5.636	-0.443188132057968
5.637	-0.443188132057968
5.638	-0.443188132057968
5.639	-0.443188132057968
5.640	-0.443188132057968
5.641	-0.443188132057968
5.642	-0.443188132057968
5.643	-0.443188132057968
5.644	-0.443188132057968
5.645	-0.443188132057968
5.646	-0.443188132057968
5.647	-0.443188132057968
5.648	-0.443188132057968
5.649	-0.443188132057968
5.650	-0.443188132057968
5.651	-0.443188132057968
5.652	-0.443188132057968
5.653	-0.443188132057968
5.654	-0.443188132057968
5.655	-0.443188132057968
5.656	-0.443188132057968
5.657	-0.443188132057968
5.658	-0.443188132057968
5.659	-0.443188132057968
5.660	-0.443188132057968
5.661	-0.443188132057968
5.662	-0.443188132057968
5.663	-0.443188132057968
5.664	-0.443188132057968
5.665	-0.443188132057968
5.666	-0.443188132057968
5.667	-0.443188132057968
5.668	-0.443188132057968
5.669	-0.443188132057968
5.670	-0.443188132057968
5.671	-0.443188132057968
5.672	-0.443188132057968
5.673	-0.443188132057968
5.674	-0.443188132057968
5.675	-0.443188132057968
5.676	-0.443188132057968
5.677	-0.443188132057968
5.678	-0.443188132057968
5.679	-0.443188132057968
5.680	-0.443188132057968
5.681	-0.443188132057968
5.682	-0.443188132057968
5.683	-0.443188132057968
5.684	-0.443188132057968
5.685	-0.443188132057968
5.686	-0.443188132057968
5.687	-0.443188132057968
5.688	-0.443188132057968
5.689	-0.443188132057968
5.690	-0.443188132057968
5.691	-0.443188132057968
5.692	-0.443188132057968
5.693	-0.443188132057968
5.694	-0.443188132057968
5.695	-0.443188132057968
5.696	-0.443188132057968
5.697	-0.443188132057968
5.698	-0.443188132057968
5.699	-0.443188132057968
5.700	-0.443188132057968
5.701	-0.443188132057968
5.702	-0.443188132057968
5.703	-0.443188132057968
5.704	-0.443188132057968
5.705	-0.443188132057968
5.706	-0.443188132057968
5.707	-0.443188132057968
5.708	-0.443188132057968
5.709	-0.443188132057968
5.710	-0.443188132057968
5.711	-0.443188132057968
5.712	-0.443188132057968
5.713	-0.443188132057968
5.714	-0.443188132057968
5.715	-0.443188132057968
5.716	-0.443188132057968
5.717	-0.443188132057968
5.718	-0.443188132057968
5.719	-0.443188132057968
5.720	-0.443188132057968
5.721	-0.443188132057968
5.722	-0.443188132057968
5.723	-0.443188132057968
5.724	-0.443188132057968
5.725	-0.443188132057968
5.726	-0.443188132057968
5.727	-0.443188132057968
5.728	-0.443188132057968
5.729	-0.443188132057968
5.730	-0.443188132057968
5.731	-0.443188132057968
5.732	-0.443188132057968
5.733	-0.443188132057968
5.734	-0.443188132057968
5.735	-0.443188132057968
5.736	-0.443188132057968
5.737	-0.443188132057968
5.738	-0.443188132057968
5.739	-0.443188132057968
5.740	-0.443188132057968
5.741	-0.443188132057968
5.742	-0.443188132057968
5.743	-0.443188132057968
5.744	-0.443188132057968
5.745	-0.443188132057968
5.746	-0.443188132057968
5.747	-0.443188132057968
5.748	-0.443188132057968
5.749	-0.443188132057968
5.750	-0.443188132057968
5.751	-0.443188132057968
5.752	-0.443188132057968
5.753	-0.443188132057968
5.754	-0.443188132057968
5.755	-0.443188132057968
5.756	-0.443188132057968
5.757	-0.443188132057968
5.758	-0.443188132057968
5.759	-0.443188132057968
5.760	-0.443188132057968
5.761	-0.443188132057968
5.762	-0.443188132057968
5.763	-0.443188132057968
5.764	-0.443188132057968
5.765	-0.443188132057968
5.766	-0.443188132057968
5.767	-0.443188132057968
5.768	-0.443188132057968
5.769	-0.443188132057968
5.770	-0.443188132057968
5.771	-0.443188132057968
5.772	-0.443188132057968
5.773	-0.443188132057968
5.774	-0.443188132057968
5.775	-0.443188132057968
5.776	-0.443188132057968
5.777	-0.443188132057968
5.778	-0.443188132057968
5.779	-0.443188132057968
5.780	-0.443188132057968
5.781	-0.443188132057968
5.782	-0.443188132057968
5.783	-0.443188132057968
5.784	-0.443188132057968
5.785	-0.443188132057968
5.786	-0.443188132057968
5.787	-0.443188132057968
5.788	-0.443188132057968
5.789	-0.443188132057968
5.790	-0.443188132057968
5.791	-0.443188132057968
5.792	-0.443188132057968
5.793	-0.443188132057968
5.794	-0.443188132057968
5.795	-0.443188132057968
5.796	-0.443188132057968
5.797	-0.443188132057968
5.798	-0.443188132057968
5.799	-0.443188132057968
5.800	-0.443188132057968
5.801	-0.443188132057968
5.802	-0.443188132057968
5.803	-0.443188132057968
5.804	-0.443188132057968
5.805	-0.443188132057968
5.806	-0.443188132057968
5.807	-0.443188132057968
5.808	-0.443188132057968
5.809	-0.443188132057968
5.810	-0.443188132057968
5.811	-0.443188132057968
5.812	-0.443188132057968
5.813	-0.443188132057968
5.814	-0.443188132057968
5.815	-0.443188132057968
5.816	-0.443188132057968
5.817	-0.443188132057968
5.818	-0.443188132057968
5.819	-0.443188132057968
5.820	-0.443188132057968
5.821	-0.443188132057968
5.822	-0.443188132057968
5.823	-0.443188132057968
5.824	-0.443188132057968
5.825	-0.443188132057968
5.826	-0.443188132057968
5.827	-0.443188132057968
5.828	-0.443188132057968
5.829	-0.443188132057968
5.830	-0.443188132057968
5.831	-0.443188132057968
5.832	-0.443188132057968
5.833	-0.443188132057968
5.834	-0.443188132057968
5.835	-0.443188132057968
5.836	-0.443188132057968
5.837	-0.443188132057968
5.838	-0.443188132057968
5.839	-0.443188132057968
5.840	-0.443188132057968
5.841	-0.443188132057968
5.842	-0.443188132057968
5.843	-0.443188132057968
5.844	-0.443188132057968
5.845	-0.443188132057968
5.846	-0.443188132057968
5.847	-0.443188132057968
5.848	-0.443188132057968
5.849	-0.443188132057968
5.850	-0.443188132057968
5.851	-0.443188132057968
5.852	-0.443188132057968
5.853	-0.443188132057968
5.854	-0.443188132057968
5.855	-0.443188132057968
5.856	-0.443188132057968
5.857	-0.443188132057968
5.858	-0.443188132057968
5.859	-0.443188132057968
5.860	-0.443188132057968
5.861	-0.443188132057968
5.862	-0.443188132057968
5.863	-0.443188132057968
5.864	-0.443188132057968
5.865	-0.443188132057968
5.866	-0.443188132057968
5.867	-0.443188132057968
5.868	-0.443188132057968
5.869	-0.443188132057968
5.870	-0.443188132057968
5.871	-0.443188132057968
5.872	-0.443188132057968
5.873	-0.443188132057968
5.874	-0.443188132057968
5.875	-0.443188132057968
5.876	-0.443188132057968
5.877	-0.443188132057968
5.878	-0.443188132057968
5.879	-0.443188132057968
5.880	-0.443188132057968
5.881	-0.443188132057968
5.882	-0.443188132057968
5.883	-0.443188132057968
5.884	-0.443188132057968
5.885	-0.443188132057968
5.886	-0.443188132057968
5.887	-0.443188132057968
5.888	-0.443188132057968
5.889	-0.443188132057968
5.890	-0.443188132057968
5.891	-0.443188132057968
5.892	-0.443188132057968
5.893	-0.443188132057968
5.894	-0.443188132057968
5.895	-0.443188132057968
5.896	-0.443188132057968
5.897	-0.443188132057968
5.898	-0.443188132057968
5.899	-0.443188132057968
5.900	-0.443188132057968
5.901	-0.443188132057968
5.902	-0.443188132057968
5.903	-0.443188132057968
5.904	-0.443188132057968
5.905	-0.443188132057968
5.906	-0.443188132057968
5.907	-0.443188132057968
5.908	-0.443188132057968
5.909	-0.443188132057968
5.910	-0.443188132057968
5.911	-0.443188132057968
5.912	-0.443188132057968
5.913	-0.443188132057968
5.914	-0.443188132057968
5.915	-0.443188132057968
5.916	-0.443188132057968
5.917	-0.443188132057968
5.918	-0.443188132057968
5.919	-0.443188132057968
5.920	-0.443188132057968
5.921	-0.443188132057968
5.922	-0.443188132057968
5.923	-0.443188132057968
5.924	-0.443188132057968
5.925	-0.443188132057968
5.926	-0.443188132057968
5.927	-0.443188132057968
5.928	-0.443188132057968
5.929	-0.443188132057968
5.930	-0.443188132057968
5.931	-0.443188132057968
5.932	-0.443188132057968
5.933	-0.443188132057968
5.934	-0.443188132057968
5.935	-0.443188132057968
5.936	-0.443188132057968
5.937	-0.443188132057968
5.938	-0.443188132057968
5.939	-0.443188132057968
5.940	-0.443188132057968
5.941	-0.443188132057968
5.942	-0.443188132057968
5.943	-0.443188132057968
5.944	-0.443188132057968
5.945	-0.443188132057968
5.946	-0.443188132057968
5.947	-0.443188132057968
5.948	-0.443188132057968
5.949	-0.443188132057968
5.950	-0.443188132057968
5.951	-0.443188132057968
5.952	-0.443188132057968
5.953	-0.443188132057968
5.954	-0.443188132057968
5.955	-0.443188132057968
5.956	-0.443188132057968
5.957	-0.443188132057968
5.958	-0.443188132057968
5.959	-0.443188132057968
5.960	-0.443188132057968
5.961	-0.443188132057968
5.962	-0.443188132057968
5.963	-0.443188132057968
5.964	-0.443188132057968
5.965	-0.443188132057968
5.966	-0.443188132057968
5.967	-0.443188132057968
5.968	-0.443188132057968
5.969	-0.443188132057968
5.970	-0.443188132057968
5.971	-0.443188132057968
5.972	-0.443188132057968
5.973	-0.443188132057968
5.974	-0.443188132057968
5.975	-0.443188132057968
5.976	-0.443188132057968
5.977	-0.443188132057968
5.978	-0.443188132057968
5.979	-0.443188132057968
5.980	-0.443188132057968
5.981	-0.443188132057968
5.982	-0.443188132057968
5.983	-0.443188132057968
5.984	-0.443188132057968
5.985	-0.443188132057968
5.986	-0.443188132057968
5.987	-0.443188132057968
5.988	-0.443188132057968
5.989	-0.443188132057968
5.990	-0.443188132057968
5.991	-0.443188132057968
5.992	-0.443188132057968
5.993	-0.443188132057968
5.994	-0.443188132057968
5.995	-0.443188132057968
5.996	-0.443188132057968
5.997	-0.443188132057968
5.998	-0.443188132057968
5.999	-0.443188132057968
6	-0.443188132057968
6.001	-0.443188132057968
6.002	-0.443188132057968
6.003	-0.443188132057968
6.004	-0.443188132057968
6.005	-0.443188132057968
6.006	-0.443188132057968
6.007	-0.443188132057968
6.008	-0.443188132057968
6.009	-0.443188132057968
6.010	-0.443188132057968
6.011	-0.443188132057968
6.012	-0.443188132057968
6.013	-0.443188132057968
6.014	-0.443188132057968
6.015	-0.443188132057968
6.016	-0.443188132057968
6.017	-0.443188132057968
6.018	-0.443188132057968
6.019	-0.443188132057968
6.020	-0.443188132057968
6.021	-0.443188132057968
6.022	-0.443188132057968
6.023	-0.443188132057968
6.024	-0.443188132057968
6.025	-0.443188132057968
6.026	-0.443188132057968
6.027	-0.443188132057968
6.028	-0.443188132057968
6.029	-0.443188132057968
6.030	-0.443188132057968
6.031	-0.443188132057968
6.032	-0.443188132057968
6.033	-0.443188132057968
6.034	-0.443188132057968
6.035	-0.443188132057968
6.036	-0.443188132057968
6.037	-0.443188132057968
6.038	-0.443188132057968
6.039	-0.443188132057968
6.040	-0.443188132057968
6.041	-0.443188132057968
6.042	-0.443188132057968
6.043	-0.443188132057968
6.044	-0.443188132057968
6.045	-0.443188132057968
6.046	-0.443188132057968
6.047	-0.443188132057968
6.048	-0.443188132057968
6.049	-0.443188132057968
6.050	-0.443188132057968
6.051	-0.443188132057968
6.052	-0.443188132057968
6.053	-0.443188132057968
6.054	-0.443188132057968
6.055	-0.443188132057968
6.056	-0.443188132057968
6.057	-0.443188132057968
6.058	-0.443188132057968
6.059	-0.443188132057968
6.060	-0.443188132057968
6.061	-0.443188132057968
6.062	-0.443188132057968
6.063	-0.443188132057968
6.064	-0.443188132057968
6.065	-0.443188132057968
6.066	-0.443188132057968
6.067	-0.443188132057968
6.068	-0.443188132057968
6.069	-0.443188132057968
6.070	-0.443188132057968
6.071	-0.443188132057968
6.072	-0.443188132057968
6.073	-0.443188132057968
6.074	-0.443188132057968
6.075	-0.443188132057968
6.076	-0.443188132057968
6.077	-0.443188132057968
6.078	-0.443188132057968
6.079	-0.443188132057968
6.080	-0.443188132057968
6.081	-0.443188132057968
6.082	-0.443188132057968
6.083	-0.443188132057968
6.084	-0.443188132057968
6.085	-0.443188132057968
6.086	-0.443188132057968
6.087	-0.443188132057968
6.088	-0.443188132057968
6.089	-0.443188132057968
6.090	-0.443188132057968
6.091	-0.443188132057968
6.092	-0.443188132057968
6.093	-0.443188132057968
6.094	-0.443188132057968
6.095	-0.443188132057968
6.096	-0.443188132057968
6.097	-0.443188132057968
6.098	-0.443188132057968
6.099	-0.443188132057968
6.100	-0.443188132057968
6.101	-0.443188132057968
6.102	-0.443188132057968
6.103	-0.443188132057968
6.104	-0.443188132057968
6.105	-0.443188132057968
6.106	-0.443188132057968
6.107	-0.443188132057968
6.108	-0.443188132057968
6.109	-0.443188132057968
6.110	-0.443188132057968
6.111	-0.443188132057968
6.112	-0.443188132057968
6.113	-0.443188132057968
6.114	-0.443188132057968
6.115	-0.443188132057968
6.116	-0.443188132057968
6.117	-0.443188132057968
6.118	-0.443188132057968
6.119	-0.443188132057968
6.120	-0.443188132057968
6.121	-0.443188132057968
6.122	-0.443188132057968
6.123	-0.443188132057968
6.124	-0.443188132057968
6.125	-0.443188132057968
6.126	-0.443188132057968
6.127	-0.443188132057968
6.128	-0.443188132057968
6.129	-0.443188132057968
6.130	-0.443188132057968
6.131	-0.443188132057968
6.132	-0.443188132057968
6.133	-0.443188132057968
6.134	-0.443188132057968
6.135	-0.443188132057968
6.136	-0.443188132057968
6.137	-0.443188132057968
6.138	-0.443188132057968
6.139	-0.443188132057968
6.140	-0.443188132057968
6.141	-0.443188132057968
6.142	-0.443188132057968
6.143	-0.443188132057968
6.144	-0.443188132057968
6.145	-0.443188132057968
6.146	-0.443188132057968
6.147	-0.443188132057968
6.148	-0.443188132057968
6.149	-0.443188132057968
6.150	-0.443188132057968
6.151	-0.443188132057968
6.152	-0.443188132057968
6.153	-0.443188132057968
6.154	-0.443188132057968
6.155	-0.443188132057968
6.156	-0.443188132057968
6.157	-0.443188132057968
6.158	-0.443188132057968
6.159	-0.443188132057968
6.160	-0.443188132057968
6.161	-0.443188132057968
6.162	-0.443188132057968
6.163	-0.443188132057968
6.164	-0.443188132057968
6.165	-0.443188132057968
6.166	-0.443188132057968
6.167	-0.443188132057968
6.168	-0.443188132057968
6.169	-0.443188132057968
6.170	-0.443188132057968
6.171	-0.443188132057968
6.172	-0.443188132057968
6.173	-0.443188132057968
6.174	-0.443188132057968
6.175	-0.443188132057968
6.176	-0.443188132057968
6.177	-0.443188132057968
6.178	-0.443188132057968
6.179	-0.443188132057968
6.180	-0.443188132057968
6.181	-0.443188132057968
6.182	-0.443188132057968
6.183	-0.443188132057968
6.184	-0.443188132057968
6.185	-0.443188132057968
6.186	-0.443188132057968
6.187	-0.443188132057968
6.188	-0.443188132057968
6.189	-0.443188132057968
6.190	-0.443188132057968
6.191	-0.443188132057968
6.192	-0.443188132057968
6.193	-0.443188132057968
6.194	-0.443188132057968
6.195	-0.443188132057968
6.196	-0.443188132057968
6.197	-0.443188132057968
6.198	-0.443188132057968
6.199	-0.443188132057968
6.200	-0.443188132057968
6.201	-0.443188132057968
6.202	-0.443188132057968
6.203	-0.443188132057968
6.204	-0.443188132057968
6.205	-0.443188132057968
6.206	-0.443188132057968
6.207	-0.443188132057968
6.208	-0.443188132057968
6.209	-0.443188132057968
6.210	-0.443188132057968
6.211	-0.443188132057968
6.212	-0.443188132057968
6.213	-0.443188132057968
6.214	-0.443188132057968
6.215	-0.443188132057968
6.216	-0.443188132057968
6.217	-0.443188132057968
6.218	-0.443188132057968
6.219	-0.443188132057968
6.220	-0.443188132057968
6.221	-0.443188132057968
6.222	-0.443188132057968
6.223	-0.443188132057968
6.224	-0.443188132057968
6.225	-0.443188132057968
6.226	-0.443188132057968
6.227	-0.443188132057968
6.228	-0.443188132057968
6.229	-0.443188132057968
6.230	-0.443188132057968
6.231	-0.443188132057968
6.232	-0.443188132057968
6.233	-0.443188132057968
6.234	-0.443188132057968
6.235	-0.443188132057968
6.236	-0.443188132057968
6.237	-0.443188132057968
6.238	-0.443188132057968
6.239	-0.443188132057968
6.240	-0.443188132057968
6.241	-0.443188132057968
6.242	-0.443188132057968
6.243	-0.443188132057968
6.244	-0.443188132057968
6.245	-0.443188132057968
6.246	-0.443188132057968
6.247	-0.443188132057968
6.248	-0.443188132057968
6.249	-0.443188132057968
6.250	-0.443188132057968
6.251	-0.443188132057968
6.252	-0.443188132057968
6.253	-0.443188132057968
6.254	-0.443188132057968
6.255	-0.443188132057968
6.256	-0.443188132057968
6.257	-0.443188132057968
6.258	-0.443188132057968
6.259	-0.443188132057968
6.260	-0.443188132057968
6.261	-0.443188132057968
6.262	-0.443188132057968
6.263	-0.443188132057968
6.264	-0.443188132057968
6.265	-0.443188132057968
6.266	-0.443188132057968
6.267	-0.443188132057968
6.268	-0.443188132057968
6.269	-0.443188132057968
6.270	-0.443188132057968
6.271	-0.443188132057968
6.272	-0.443188132057968
6.273	-0.443188132057968
6.274	-0.443188132057968
6.275	-0.443188132057968
6.276	-0.443188132057968
6.277	-0.443188132057968
6.278	-0.443188132057968
6.279	-0.443188132057968
6.280	-0.443188132057968
6.281	-0.443188132057968
6.282	-0.443188132057968
6.283	-0.443188132057968
6.284	-0.443188132057968
6.285	-0.443188132057968
6.286	-0.443188132057968
6.287	-0.443188132057968
6.288	-0.443188132057968
6.289	-0.443188132057968
6.290	-0.443188132057968
6.291	-0.443188132057968
6.292	-0.443188132057968
6.293	-0.443188132057968
6.294	-0.443188132057968
6.295	-0.443188132057968
6.296	-0.443188132057968
6.297	-0.443188132057968
6.298	-0.443188132057968
6.299	-0.443188132057968
6.300	-0.443188132057968
6.301	-0.443188132057968
6.302	-0.443188132057968
6.303	-0.443188132057968
6.304	-0.443188132057968
6.305	-0.443188132057968
6.306	-0.443188132057968
6.307	-0.443188132057968
6.308	-0.443188132057968
6.309	-0.443188132057968
6.310	-0.443188132057968
6.311	-0.443188132057968
6.312	-0.443188132057968
6.313	-0.443188132057968
6.314	-0.443188132057968
6.315	-0.443188132057968
6.316	-0.443188132057968
6.317	-0.443188132057968
6.318	-0.443188132057968
6.319	-0.443188132057968
6.320	-0.443188132057968
6.321	-0.443188132057968
6.322	-0.443188132057968
6.323	-0.443188132057968
6.324	-0.443188132057968
6.325	-0.443188132057968
6.326	-0.443188132057968
6.327	-0.443188132057968
6.328	-0.443188132057968
6.329	-0.443188132057968
6.330	-0.443188132057968
6.331	-0.443188132057968
6.332	-0.443188132057968
6.333	-0.443188132057968
6.334	-0.443188132057968
6.335	-0.443188132057968
6.336	-0.443188132057968
6.337	-0.443188132057968
6.338	-0.443188132057968
6.339	-0.443188132057968
6.340	-0.443188132057968
6.341	-0.443188132057968
6.342	-0.443188132057968
6.343	-0.443188132057968
6.344	-0.443188132057968
6.345	-0.443188132057968
6.346	-0.443188132057968
6.347	-0.443188132057968
6.348	-0.443188132057968
6.349	-0.443188132057968
6.350	-0.443188132057968
6.351	-0.443188132057968
6.352	-0.443188132057968
6.353	-0.443188132057968
6.354	-0.443188132057968
6.355	-0.443188132057968
6.356	-0.443188132057968
6.357	-0.443188132057968
6.358	-0.443188132057968
6.359	-0.443188132057968
6.360	-0.443188132057968
6.361	-0.443188132057968
6.362	-0.443188132057968
6.363	-0.443188132057968
6.364	-0.443188132057968
6.365	-0.443188132057968
6.366	-0.443188132057968
6.367	-0.443188132057968
6.368	-0.443188132057968
6.369	-0.443188132057968
6.370	-0.443188132057968
6.371	-0.443188132057968
6.372	-0.443188132057968
6.373	-0.443188132057968
6.374	-0.443188132057968
6.375	-0.443188132057968
6.376	-0.443188132057968
6.377	-0.443188132057968
6.378	-0.443188132057968
6.379	-0.443188132057968
6.380	-0.443188132057968
6.381	-0.443188132057968
6.382	-0.443188132057968
6.383	-0.443188132057968
6.384	-0.443188132057968
6.385	-0.443188132057968
6.386	-0.443188132057968
6.387	-0.443188132057968
6.388	-0.443188132057968
6.389	-0.443188132057968
6.390	-0.443188132057968
6.391	-0.443188132057968
6.392	-0.443188132057968
6.393	-0.443188132057968
6.394	-0.443188132057968
6.395	-0.443188132057968
6.396	-0.443188132057968
6.397	-0.443188132057968
6.398	-0.443188132057968
6.399	-0.443188132057968
6.400	-0.443188132057968
6.401	-0.443188132057968
6.402	-0.443188132057968
6.403	-0.443188132057968
6.404	-0.443188132057968
6.405	-0.443188132057968
6.406	-0.443188132057968
6.407	-0.443188132057968
6.408	-0.443188132057968
6.409	-0.443188132057968
6.410	-0.443188132057968
6.411	-0.443188132057968
6.412	-0.443188132057968
6.413	-0.443188132057968
6.414	-0.443188132057968
6.415	-0.443188132057968
6.416	-0.443188132057968
6.417	-0.443188132057968
6.418	-0.443188132057968
6.419	-0.443188132057968
6.420	-0.443188132057968
6.421	-0.443188132057968
6.422	-0.443188132057968
6.423	-0.443188132057968
6.424	-0.443188132057968
6.425	-0.443188132057968
6.426	-0.443188132057968
6.427	-0.443188132057968
6.428	-0.443188132057968
6.429	-0.443188132057968
6.430	-0.443188132057968
6.431	-0.443188132057968
6.432	-0.443188132057968
6.433	-0.443188132057968
6.434	-0.443188132057968
6.435	-0.443188132057968
6.436	-0.443188132057968
6.437	-0.443188132057968
6.438	-0.443188132057968
6.439	-0.443188132057968
6.440	-0.443188132057968
6.441	-0.443188132057968
6.442	-0.443188132057968
6.443	-0.443188132057968
6.444	-0.443188132057968
6.445	-0.443188132057968
6.446	-0.443188132057968
6.447	-0.443188132057968
6.448	-0.443188132057968
6.449	-0.443188132057968
6.450	-0.443188132057968
6.451	-0.443188132057968
6.452	-0.443188132057968
6.453	-0.443188132057968
6.454	-0.443188132057968
6.455	-0.443188132057968
6.456	-0.443188132057968
6.457	-0.443188132057968
6.458	-0.443188132057968
6.459	-0.443188132057968
6.460	-0.443188132057968
6.461	-0.443188132057968
6.462	-0.443188132057968
6.463	-0.443188132057968
6.464	-0.443188132057968
6.465	-0.443188132057968
6.466	-0.443188132057968
6.467	-0.443188132057968
6.468	-0.443188132057968
6.469	-0.443188132057968
6.470	-0.443188132057968
6.471	-0.443188132057968
6.472	-0.443188132057968
6.473	-0.443188132057968
6.474	-0.443188132057968
6.475	-0.443188132057968
6.476	-0.443188132057968
6.477	-0.443188132057968
6.478	-0.443188132057968
6.479	-0.443188132057968
6.480	-0.443188132057968
6.481	-0.443188132057968
6.482	-0.443188132057968
6.483	-0.443188132057968
6.484	-0.443188132057968
6.485	-0.443188132057968
6.486	-0.443188132057968
6.487	-0.443188132057968
6.488	-0.443188132057968
6.489	-0.443188132057968
6.490	-0.443188132057968
6.491	-0.443188132057968
6.492	-0.443188132057968
6.493	-0.443188132057968
6.494	-0.443188132057968
6.495	-0.443188132057968
6.496	-0.443188132057968
6.497	-0.443188132057968
6.498	-0.443188132057968
6.499	-0.443188132057968
6.500	-0.443188132057968
6.501	-0.443188132057968
6.502	-0.443188132057968
6.503	-0.443188132057968
6.504	-0.443188132057968
6.505	-0.443188132057968
6.506	-0.443188132057968
6.507	-0.443188132057968
6.508	-0.443188132057968
6.509	-0.443188132057968
6.510	-0.443188132057968
6.511	-0.443188132057968
6.512	-0.443188132057968
6.513	-0.443188132057968
6.514	-0.443188132057968
6.515	-0.443188132057968
6.516	-0.443188132057968
6.517	-0.443188132057968
6.518	-0.443188132057968
6.519	-0.443188132057968
6.520	-0.443188132057968
6.521	-0.443188132057968
6.522	-0.443188132057968
6.523	-0.443188132057968
6.524	-0.443188132057968
6.525	-0.443188132057968
6.526	-0.443188132057968
6.527	-0.443188132057968
6.528	-0.443188132057968
6.529	-0.443188132057968
6.530	-0.443188132057968
6.531	-0.443188132057968
6.532	-0.443188132057968
6.533	-0.443188132057968
6.534	-0.443188132057968
6.535	-0.443188132057968
6.536	-0.443188132057968
6.537	-0.443188132057968
6.538	-0.443188132057968
6.539	-0.443188132057968
6.540	-0.443188132057968
6.541	-0.443188132057968
6.542	-0.443188132057968
6.543	-0.443188132057968
6.544	-0.443188132057968
6.545	-0.443188132057968
6.546	-0.443188132057968
6.547	-0.443188132057968
6.548	-0.443188132057968
6.549	-0.443188132057968
6.550	-0.443188132057968
6.551	-0.443188132057968
6.552	-0.443188132057968
6.553	-0.443188132057968
6.554	-0.443188132057968
6.555	-0.443188132057968
6.556	-0.443188132057968
6.557	-0.443188132057968
6.558	-0.443188132057968
6.559	-0.443188132057968
6.560	-0.443188132057968
6.561	-0.443188132057968
6.562	-0.443188132057968
6.563	-0.443188132057968
6.564	-0.443188132057968
6.565	-0.443188132057968
6.566	-0.443188132057968
6.567	-0.443188132057968
6.568	-0.443188132057968
6.569	-0.443188132057968
6.570	-0.443188132057968
6.571	-0.443188132057968
6.572	-0.443188132057968
6.573	-0.443188132057968
6.574	-0.443188132057968
6.575	-0.443188132057968
6.576	-0.443188132057968
6.577	-0.443188132057968
6.578	-0.443188132057968
6.579	-0.443188132057968
6.580	-0.443188132057968
6.581	-0.443188132057968
6.582	-0.443188132057968
6.583	-0.443188132057968
6.584	-0.443188132057968
6.585	-0.443188132057968
6.586	-0.443188132057968
6.587	-0.443188132057968
6.588	-0.443188132057968
6.589	-0.443188132057968
6.590	-0.443188132057968
6.591	-0.443188132057968
6.592	-0.443188132057968
6.593	-0.443188132057968
6.594	-0.443188132057968
6.595	-0.443188132057968
6.596	-0.443188132057968
6.597	-0.443188132057968
6.598	-0.443188132057968
6.599	-0.443188132057968
6.600	-0.443188132057968
6.601	-0.443188132057968
6.602	-0.443188132057968
6.603	-0.443188132057968
6.604	-0.443188132057968
6.605	-0.443188132057968
6.606	-0.443188132057968
6.607	-0.443188132057968
6.608	-0.443188132057968
6.609	-0.443188132057968
6.610	-0.443188132057968
6.611	-0.443188132057968
6.612	-0.443188132057968
6.613	-0.443188132057968
6.614	-0.443188132057968
6.615	-0.443188132057968
6.616	-0.443188132057968
6.617	-0.443188132057968
6.618	-0.443188132057968
6.619	-0.443188132057968
6.620	-0.443188132057968
6.621	-0.443188132057968
6.622	-0.443188132057968
6.623	-0.443188132057968
6.624	-0.443188132057968
6.625	-0.443188132057968
6.626	-0.443188132057968
6.627	-0.443188132057968
6.628	-0.443188132057968
6.629	-0.443188132057968
6.630	-0.443188132057968
6.631	-0.443188132057968
6.632	-0.443188132057968
6.633	-0.443188132057968
6.634	-0.443188132057968
6.635	-0.443188132057968
6.636	-0.443188132057968
6.637	-0.443188132057968
6.638	-0.443188132057968
6.639	-0.443188132057968
6.640	-0.443188132057968
6.641	-0.443188132057968
6.642	-0.443188132057968
6.643	-0.443188132057968
6.644	-0.443188132057968
6.645	-0.443188132057968
6.646	-0.443188132057968
6.647	-0.443188132057968
6.648	-0.443188132057968
6.649	-0.443188132057968
6.650	-0.443188132057968
6.651	-0.443188132057968
6.652	-0.443188132057968
6.653	-0.443188132057968
6.654	-0.443188132057968
6.655	-0.443188132057968
6.656	-0.443188132057968
6.657	-0.443188132057968
6.658	-0.443188132057968
6.659	-0.443188132057968
6.660	-0.443188132057968
6.661	-0.443188132057968
6.662	-0.443188132057968
6.663	-0.443188132057968
6.664	-0.443188132057968
6.665	-0.443188132057968
6.666	-0.443188132057968
6.667	-0.443188132057968
6.668	-0.443188132057968
6.669	-0.443188132057968
6.670	-0.443188132057968
6.671	-0.443188132057968
6.672	-0.443188132057968
6.673	-0.443188132057968
6.674	-0.443188132057968
6.675	-0.443188132057968
6.676	-0.443188132057968
6.677	-0.443188132057968
6.678	-0.443188132057968
6.679	-0.443188132057968
6.680	-0.443188132057968
6.681	-0.443188132057968
6.682	-0.443188132057968
6.683	-0.443188132057968
6.684	-0.443188132057968
6.685	-0.443188132057968
6.686	-0.443188132057968
6.687	-0.443188132057968
6.688	-0.443188132057968
6.689	-0.443188132057968
6.690	-0.443188132057968
6.691	-0.443188132057968
6.692	-0.443188132057968
6.693	-0.443188132057968
6.694	-0.443188132057968
6.695	-0.443188132057968
6.696	-0.443188132057968
6.697	-0.443188132057968
6.698	-0.443188132057968
6.699	-0.443188132057968
6.700	-0.443188132057968
6.701	-0.443188132057968
6.702	-0.443188132057968
6.703	-0.443188132057968
6.704	-0.443188132057968
6.705	-0.443188132057968
6.706	-0.443188132057968
6.707	-0.443188132057968
6.708	-0.443188132057968
6.709	-0.443188132057968
6.710	-0.443188132057968
6.711	-0.443188132057968
6.712	-0.443188132057968
6.713	-0.443188132057968
6.714	-0.443188132057968
6.715	-0.443188132057968
6.716	-0.443188132057968
6.717	-0.443188132057968
6.718	-0.443188132057968
6.719	-0.443188132057968
6.720	-0.443188132057968
6.721	-0.443188132057968
6.722	-0.443188132057968
6.723	-0.443188132057968
6.724	-0.443188132057968
6.725	-0.443188132057968
6.726	-0.443188132057968
6.727	-0.443188132057968
6.728	-0.443188132057968
6.729	-0.443188132057968
6.730	-0.443188132057968
6.731	-0.443188132057968
6.732	-0.443188132057968
6.733	-0.443188132057968
6.734	-0.443188132057968
6.735	-0.443188132057968
6.736	-0.443188132057968
6.737	-0.443188132057968
6.738	-0.443188132057968
6.739	-0.443188132057968
6.740	-0.443188132057968
6.741	-0.443188132057968
6.742	-0.443188132057968
6.743	-0.443188132057968
6.744	-0.443188132057968
6.745	-0.443188132057968
6.746	-0.443188132057968
6.747	-0.443188132057968
6.748	-0.443188132057968
6.749	-0.443188132057968
6.750	-0.443188132057968
6.751	-0.443188132057968
6.752	-0.443188132057968
6.753	-0.443188132057968
6.754	-0.443188132057968
6.755	-0.443188132057968
6.756	-0.443188132057968
6.757	-0.443188132057968
6.758	-0.443188132057968
6.759	-0.443188132057968
6.760	-0.443188132057968
6.761	-0.443188132057968
6.762	-0.443188132057968
6.763	-0.443188132057968
6.764	-0.443188132057968
6.765	-0.443188132057968
6.766	-0.443188132057968
6.767	-0.443188132057968
6.768	-0.443188132057968
6.769	-0.443188132057968
6.770	-0.443188132057968
6.771	-0.443188132057968
6.772	-0.443188132057968
6.773	-0.443188132057968
6.774	-0.443188132057968
6.775	-0.443188132057968
6.776	-0.443188132057968
6.777	-0.443188132057968
6.778	-0.443188132057968
6.779	-0.443188132057968
6.780	-0.443188132057968
6.781	-0.443188132057968
6.782	-0.443188132057968
6.783	-0.443188132057968
6.784	-0.443188132057968
6.785	-0.443188132057968
6.786	-0.443188132057968
6.787	-0.443188132057968
6.788	-0.443188132057968
6.789	-0.443188132057968
6.790	-0.443188132057968
6.791	-0.443188132057968
6.792	-0.443188132057968
6.793	-0.443188132057968
6.794	-0.443188132057968
6.795	-0.443188132057968
6.796	-0.443188132057968
6.797	-0.443188132057968
6.798	-0.443188132057968
6.799	-0.443188132057968
6.800	-0.443188132057968
6.801	-0.443188132057968
6.802	-0.443188132057968
6.803	-0.443188132057968
6.804	-0.443188132057968
6.805	-0.443188132057968
6.806	-0.443188132057968
6.807	-0.443188132057968
6.808	-0.443188132057968
6.809	-0.443188132057968
6.810	-0.443188132057968
6.811	-0.443188132057968
6.812	-0.443188132057968
6.813	-0.443188132057968
6.814	-0.443188132057968
6.815	-0.443188132057968
6.816	-0.443188132057968
6.817	-0.443188132057968
6.818	-0.443188132057968
6.819	-0.443188132057968
6.820	-0.443188132057968
6.821	-0.443188132057968
6.822	-0.443188132057968
6.823	-0.443188132057968
6.824	-0.443188132057968
6.825	-0.443188132057968
6.826	-0.443188132057968
6.827	-0.443188132057968
6.828	-0.443188132057968
6.829	-0.443188132057968
6.830	-0.443188132057968
6.831	-0.443188132057968
6.832	-0.443188132057968
6.833	-0.443188132057968
6.834	-0.443188132057968
6.835	-0.443188132057968
6.836	-0.443188132057968
6.837	-0.443188132057968
6.838	-0.443188132057968
6.839	-0.443188132057968
6.840	-0.443188132057968
6.841	-0.443188132057968
6.842	-0.443188132057968
6.843	-0.443188132057968
6.844	-0.443188132057968
6.845	-0.443188132057968
6.846	-0.443188132057968
6.847	-0.443188132057968
6.848	-0.443188132057968
6.849	-0.443188132057968
6.850	-0.443188132057968
6.851	-0.443188132057968
6.852	-0.443188132057968
6.853	-0.443188132057968
6.854	-0.443188132057968
6.855	-0.443188132057968
6.856	-0.443188132057968
6.857	-0.443188132057968
6.858	-0.443188132057968
6.859	-0.443188132057968
6.860	-0.443188132057968
6.861	-0.443188132057968
6.862	-0.443188132057968
6.863	-0.443188132057968
6.864	-0.443188132057968
6.865	-0.443188132057968
6.866	-0.443188132057968
6.867	-0.443188132057968
6.868	-0.443188132057968
6.869	-0.443188132057968
6.870	-0.443188132057968
6.871	-0.443188132057968
6.872	-0.443188132057968
6.873	-0.443188132057968
6.874	-0.443188132057968
6.875	-0.443188132057968
6.876	-0.443188132057968
6.877	-0.443188132057968
6.878	-0.443188132057968
6.879	-0.443188132057968
6.880	-0.443188132057968
6.881	-0.443188132057968
6.882	-0.443188132057968
6.883	-0.443188132057968
6.884	-0.443188132057968
6.885	-0.443188132057968
6.886	-0.443188132057968
6.887	-0.443188132057968
6.888	-0.443188132057968
6.889	-0.443188132057968
6.890	-0.443188132057968
6.891	-0.443188132057968
6.892	-0.443188132057968
6.893	-0.443188132057968
6.894	-0.443188132057968
6.895	-0.443188132057968
6.896	-0.443188132057968
6.897	-0.443188132057968
6.898	-0.443188132057968
6.899	-0.443188132057968
6.900	-0.443188132057968
6.901	-0.443188132057968
6.902	-0.443188132057968
6.903	-0.443188132057968
6.904	-0.443188132057968
6.905	-0.443188132057968
6.906	-0.443188132057968
6.907	-0.443188132057968
6.908	-0.443188132057968
6.909	-0.443188132057968
6.910	-0.443188132057968
6.911	-0.443188132057968
6.912	-0.443188132057968
6.913	-0.443188132057968
6.914	-0.443188132057968
6.915	-0.443188132057968
6.916	-0.443188132057968
6.917	-0.443188132057968
6.918	-0.443188132057968
6.919	-0.443188132057968
6.920	-0.443188132057968
6.921	-0.443188132057968
6.922	-0.443188132057968
6.923	-0.443188132057968
6.924	-0.443188132057968
6.925	-0.443188132057968
6.926	-0.443188132057968
6.927	-0.443188132057968
6.928	-0.443188132057968
6.929	-0.443188132057968
6.930	-0.443188132057968
6.931	-0.443188132057968
6.932	-0.443188132057968
6.933	-0.443188132057968
6.934	-0.443188132057968
6.935	-0.443188132057968
6.936	-0.443188132057968
6.937	-0.443188132057968
6.938	-0.443188132057968
6.939	-0.443188132057968
6.940	-0.443188132057968
6.941	-0.443188132057968
6.942	-0.443188132057968
6.943	-0.443188132057968
6.944	-0.443188132057968
6.945	-0.443188132057968
6.946	-0.443188132057968
6.947	-0.443188132057968
6.948	-0.443188132057968
6.949	-0.443188132057968
6.950	-0.443188132057968
6.951	-0.443188132057968
6.952	-0.443188132057968
6.953	-0.443188132057968
6.954	-0.443188132057968
6.955	-0.443188132057968
6.956	-0.443188132057968
6.957	-0.443188132057968
6.958	-0.443188132057968
6.959	-0.443188132057968
6.960	-0.443188132057968
6.961	-0.443188132057968
6.962	-0.443188132057968
6.963	-0.443188132057968
6.964	-0.443188132057968
6.965	-0.443188132057968
6.966	-0.443188132057968
6.967	-0.443188132057968
6.968	-0.443188132057968
6.969	-0.443188132057968
6.970	-0.443188132057968
6.971	-0.443188132057968
6.972	-0.443188132057968
6.973	-0.443188132057968
6.974	-0.443188132057968
6.975	-0.443188132057968
6.976	-0.443188132057968
6.977	-0.443188132057968
6.978	-0.443188132057968
6.979	-0.443188132057968
6.980	-0.443188132057968
6.981	-0.443188132057968
6.982	-0.443188132057968
6.983	-0.443188132057968
6.984	-0.443188132057968
6.985	-0.443188132057968
6.986	-0.443188132057968
6.987	-0.443188132057968
6.988	-0.443188132057968
6.989	-0.443188132057968
6.990	-0.443188132057968
6.991	-0.443188132057968
6.992	-0.443188132057968
6.993	-0.443188132057968
6.994	-0.443188132057968
6.995	-0.443188132057968
6.996	-0.443188132057968
6.997	-0.443188132057968
6.998	-0.443188132057968
6.999	-0.443188132057968
7	-0.443188132057968
7.001	-0.443188132057968
7.002	-0.443188132057968
7.003	-0.443188132057968
7.004	-0.443188132057968
7.005	-0.443188132057968
7.006	-0.443188132057968
7.007	-0.443188132057968
7.008	-0.443188132057968
7.009	-0.443188132057968
7.010	-0.443188132057968
7.011	-0.443188132057968
7.012	-0.443188132057968
7.013	-0.443188132057968
7.014	-0.443188132057968
7.015	-0.443188132057968
7.016	-0.443188132057968
7.017	-0.443188132057968
7.018	-0.443188132057968
7.019	-0.443188132057968
7.020	-0.443188132057968
7.021	-0.443188132057968
7.022	-0.443188132057968
7.023	-0.443188132057968
7.024	-0.443188132057968
7.025	-0.443188132057968
7.026	-0.443188132057968
7.027	-0.443188132057968
7.028	-0.443188132057968
7.029	-0.443188132057968
7.030	-0.443188132057968
7.031	-0.443188132057968
7.032	-0.443188132057968
7.033	-0.443188132057968
7.034	-0.443188132057968
7.035	-0.443188132057968
7.036	-0.443188132057968
7.037	-0.443188132057968
7.038	-0.443188132057968
7.039	-0.443188132057968
7.040	-0.443188132057968
7.041	-0.443188132057968
7.042	-0.443188132057968
7.043	-0.443188132057968
7.044	-0.443188132057968
7.045	-0.443188132057968
7.046	-0.443188132057968
7.047	-0.443188132057968
7.048	-0.443188132057968
7.049	-0.443188132057968
7.050	-0.443188132057968
7.051	-0.443188132057968
7.052	-0.443188132057968
7.053	-0.443188132057968
7.054	-0.443188132057968
7.055	-0.443188132057968
7.056	-0.443188132057968
7.057	-0.443188132057968
7.058	-0.443188132057968
7.059	-0.443188132057968
7.060	-0.443188132057968
7.061	-0.443188132057968
7.062	-0.443188132057968
7.063	-0.443188132057968
7.064	-0.443188132057968
7.065	-0.443188132057968
7.066	-0.443188132057968
7.067	-0.443188132057968
7.068	-0.443188132057968
7.069	-0.443188132057968
7.070	-0.443188132057968
7.071	-0.443188132057968
7.072	-0.443188132057968
7.073	-0.443188132057968
7.074	-0.443188132057968
7.075	-0.443188132057968
7.076	-0.443188132057968
7.077	-0.443188132057968
7.078	-0.443188132057968
7.079	-0.443188132057968
7.080	-0.443188132057968
7.081	-0.443188132057968
7.082	-0.443188132057968
7.083	-0.443188132057968
7.084	-0.443188132057968
7.085	-0.443188132057968
7.086	-0.443188132057968
7.087	-0.443188132057968
7.088	-0.443188132057968
7.089	-0.443188132057968
7.090	-0.443188132057968
7.091	-0.443188132057968
7.092	-0.443188132057968
7.093	-0.443188132057968
7.094	-0.443188132057968
7.095	-0.443188132057968
7.096	-0.443188132057968
7.097	-0.443188132057968
7.098	-0.443188132057968
7.099	-0.443188132057968
7.100	-0.443188132057968
7.101	-0.443188132057968
7.102	-0.443188132057968
7.103	-0.443188132057968
7.104	-0.443188132057968
7.105	-0.443188132057968
7.106	-0.443188132057968
7.107	-0.443188132057968
7.108	-0.443188132057968
7.109	-0.443188132057968
7.110	-0.443188132057968
7.111	-0.443188132057968
7.112	-0.443188132057968
7.113	-0.443188132057968
7.114	-0.443188132057968
7.115	-0.443188132057968
7.116	-0.443188132057968
7.117	-0.443188132057968
7.118	-0.443188132057968
7.119	-0.443188132057968
7.120	-0.443188132057968
7.121	-0.443188132057968
7.122	-0.443188132057968
7.123	-0.443188132057968
7.124	-0.443188132057968
7.125	-0.443188132057968
7.126	-0.443188132057968
7.127	-0.443188132057968
7.128	-0.443188132057968
7.129	-0.443188132057968
7.130	-0.443188132057968
7.131	-0.443188132057968
7.132	-0.443188132057968
7.133	-0.443188132057968
7.134	-0.443188132057968
7.135	-0.443188132057968
7.136	-0.443188132057968
7.137	-0.443188132057968
7.138	-0.443188132057968
7.139	-0.443188132057968
7.140	-0.443188132057968
7.141	-0.443188132057968
7.142	-0.443188132057968
7.143	-0.443188132057968
7.144	-0.443188132057968
7.145	-0.443188132057968
7.146	-0.443188132057968
7.147	-0.443188132057968
7.148	-0.443188132057968
7.149	-0.443188132057968
7.150	-0.443188132057968
7.151	-0.443188132057968
7.152	-0.443188132057968
7.153	-0.443188132057968
7.154	-0.443188132057968
7.155	-0.443188132057968
7.156	-0.443188132057968
7.157	-0.443188132057968
7.158	-0.443188132057968
7.159	-0.443188132057968
7.160	-0.443188132057968
7.161	-0.443188132057968
7.162	-0.443188132057968
7.163	-0.443188132057968
7.164	-0.443188132057968
7.165	-0.443188132057968
7.166	-0.443188132057968
7.167	-0.443188132057968
7.168	-0.443188132057968
7.169	-0.443188132057968
7.170	-0.443188132057968
7.171	-0.443188132057968
7.172	-0.443188132057968
7.173	-0.443188132057968
7.174	-0.443188132057968
7.175	-0.443188132057968
7.176	-0.443188132057968
7.177	-0.443188132057968
7.178	-0.443188132057968
7.179	-0.443188132057968
7.180	-0.443188132057968
7.181	-0.443188132057968
7.182	-0.443188132057968
7.183	-0.443188132057968
7.184	-0.443188132057968
7.185	-0.443188132057968
7.186	-0.443188132057968
7.187	-0.443188132057968
7.188	-0.443188132057968
7.189	-0.443188132057968
7.190	-0.443188132057968
7.191	-0.443188132057968
7.192	-0.443188132057968
7.193	-0.443188132057968
7.194	-0.443188132057968
7.195	-0.443188132057968
7.196	-0.443188132057968
7.197	-0.443188132057968
7.198	-0.443188132057968
7.199	-0.443188132057968
7.200	-0.443188132057968
7.201	-0.443188132057968
7.202	-0.443188132057968
7.203	-0.443188132057968
7.204	-0.443188132057968
7.205	-0.443188132057968
7.206	-0.443188132057968
7.207	-0.443188132057968
7.208	-0.443188132057968
7.209	-0.443188132057968
7.210	-0.443188132057968
7.211	-0.443188132057968
7.212	-0.443188132057968
7.213	-0.443188132057968
7.214	-0.443188132057968
7.215	-0.443188132057968
7.216	-0.443188132057968
7.217	-0.443188132057968
7.218	-0.443188132057968
7.219	-0.443188132057968
7.220	-0.443188132057968
7.221	-0.443188132057968
7.222	-0.443188132057968
7.223	-0.443188132057968
7.224	-0.443188132057968
7.225	-0.443188132057968
7.226	-0.443188132057968
7.227	-0.443188132057968
7.228	-0.443188132057968
7.229	-0.443188132057968
7.230	-0.443188132057968
7.231	-0.443188132057968
7.232	-0.443188132057968
7.233	-0.443188132057968
7.234	-0.443188132057968
7.235	-0.443188132057968
7.236	-0.443188132057968
7.237	-0.443188132057968
7.238	-0.443188132057968
7.239	-0.443188132057968
7.240	-0.443188132057968
7.241	-0.443188132057968
7.242	-0.443188132057968
7.243	-0.443188132057968
7.244	-0.443188132057968
7.245	-0.443188132057968
7.246	-0.443188132057968
7.247	-0.443188132057968
7.248	-0.443188132057968
7.249	-0.443188132057968
7.250	-0.443188132057968
7.251	-0.443188132057968
7.252	-0.443188132057968
7.253	-0.443188132057968
7.254	-0.443188132057968
7.255	-0.443188132057968
7.256	-0.443188132057968
7.257	-0.443188132057968
7.258	-0.443188132057968
7.259	-0.443188132057968
7.260	-0.443188132057968
7.261	-0.443188132057968
7.262	-0.443188132057968
7.263	-0.443188132057968
7.264	-0.443188132057968
7.265	-0.443188132057968
7.266	-0.443188132057968
7.267	-0.443188132057968
7.268	-0.443188132057968
7.269	-0.443188132057968
7.270	-0.443188132057968
7.271	-0.443188132057968
7.272	-0.443188132057968
7.273	-0.443188132057968
7.274	-0.443188132057968
7.275	-0.443188132057968
7.276	-0.443188132057968
7.277	-0.443188132057968
7.278	-0.443188132057968
7.279	-0.443188132057968
7.280	-0.443188132057968
7.281	-0.443188132057968
7.282	-0.443188132057968
7.283	-0.443188132057968
7.284	-0.443188132057968
7.285	-0.443188132057968
7.286	-0.443188132057968
7.287	-0.443188132057968
7.288	-0.443188132057968
7.289	-0.443188132057968
7.290	-0.443188132057968
7.291	-0.443188132057968
7.292	-0.443188132057968
7.293	-0.443188132057968
7.294	-0.443188132057968
7.295	-0.443188132057968
7.296	-0.443188132057968
7.297	-0.443188132057968
7.298	-0.443188132057968
7.299	-0.443188132057968
7.300	-0.443188132057968
7.301	-0.443188132057968
7.302	-0.443188132057968
7.303	-0.443188132057968
7.304	-0.443188132057968
7.305	-0.443188132057968
7.306	-0.443188132057968
7.307	-0.443188132057968
7.308	-0.443188132057968
7.309	-0.443188132057968
7.310	-0.443188132057968
7.311	-0.443188132057968
7.312	-0.443188132057968
7.313	-0.443188132057968
7.314	-0.443188132057968
7.315	-0.443188132057968
7.316	-0.443188132057968
7.317	-0.443188132057968
7.318	-0.443188132057968
7.319	-0.443188132057968
7.320	-0.443188132057968
7.321	-0.443188132057968
7.322	-0.443188132057968
7.323	-0.443188132057968
7.324	-0.443188132057968
7.325	-0.443188132057968
7.326	-0.443188132057968
7.327	-0.443188132057968
7.328	-0.443188132057968
7.329	-0.443188132057968
7.330	-0.443188132057968
7.331	-0.443188132057968
7.332	-0.443188132057968
7.333	-0.443188132057968
7.334	-0.443188132057968
7.335	-0.443188132057968
7.336	-0.443188132057968
7.337	-0.443188132057968
7.338	-0.443188132057968
7.339	-0.443188132057968
7.340	-0.443188132057968
7.341	-0.443188132057968
7.342	-0.443188132057968
7.343	-0.443188132057968
7.344	-0.443188132057968
7.345	-0.443188132057968
7.346	-0.443188132057968
7.347	-0.443188132057968
7.348	-0.443188132057968
7.349	-0.443188132057968
7.350	-0.443188132057968
7.351	-0.443188132057968
7.352	-0.443188132057968
7.353	-0.443188132057968
7.354	-0.443188132057968
7.355	-0.443188132057968
7.356	-0.443188132057968
7.357	-0.443188132057968
7.358	-0.443188132057968
7.359	-0.443188132057968
7.360	-0.443188132057968
7.361	-0.443188132057968
7.362	-0.443188132057968
7.363	-0.443188132057968
7.364	-0.443188132057968
7.365	-0.443188132057968
7.366	-0.443188132057968
7.367	-0.443188132057968
7.368	-0.443188132057968
7.369	-0.443188132057968
7.370	-0.443188132057968
7.371	-0.443188132057968
7.372	-0.443188132057968
7.373	-0.443188132057968
7.374	-0.443188132057968
7.375	-0.443188132057968
7.376	-0.443188132057968
7.377	-0.443188132057968
7.378	-0.443188132057968
7.379	-0.443188132057968
7.380	-0.443188132057968
7.381	-0.443188132057968
7.382	-0.443188132057968
7.383	-0.443188132057968
7.384	-0.443188132057968
7.385	-0.443188132057968
7.386	-0.443188132057968
7.387	-0.443188132057968
7.388	-0.443188132057968
7.389	-0.443188132057968
7.390	-0.443188132057968
7.391	-0.443188132057968
7.392	-0.443188132057968
7.393	-0.443188132057968
7.394	-0.443188132057968
7.395	-0.443188132057968
7.396	-0.443188132057968
7.397	-0.443188132057968
7.398	-0.443188132057968
7.399	-0.443188132057968
7.400	-0.443188132057968
7.401	-0.443188132057968
7.402	-0.443188132057968
7.403	-0.443188132057968
7.404	-0.443188132057968
7.405	-0.443188132057968
7.406	-0.443188132057968
7.407	-0.443188132057968
7.408	-0.443188132057968
7.409	-0.443188132057968
7.410	-0.443188132057968
7.411	-0.443188132057968
7.412	-0.443188132057968
7.413	-0.443188132057968
7.414	-0.443188132057968
7.415	-0.443188132057968
7.416	-0.443188132057968
7.417	-0.443188132057968
7.418	-0.443188132057968
7.419	-0.443188132057968
7.420	-0.443188132057968
7.421	-0.443188132057968
7.422	-0.443188132057968
7.423	-0.443188132057968
7.424	-0.443188132057968
7.425	-0.443188132057968
7.426	-0.443188132057968
7.427	-0.443188132057968
7.428	-0.443188132057968
7.429	-0.443188132057968
7.430	-0.443188132057968
7.431	-0.443188132057968
7.432	-0.443188132057968
7.433	-0.443188132057968
7.434	-0.443188132057968
7.435	-0.443188132057968
7.436	-0.443188132057968
7.437	-0.443188132057968
7.438	-0.443188132057968
7.439	-0.443188132057968
7.440	-0.443188132057968
7.441	-0.443188132057968
7.442	-0.443188132057968
7.443	-0.443188132057968
7.444	-0.443188132057968
7.445	-0.443188132057968
7.446	-0.443188132057968
7.447	-0.443188132057968
7.448	-0.443188132057968
7.449	-0.443188132057968
7.450	-0.443188132057968
7.451	-0.443188132057968
7.452	-0.443188132057968
7.453	-0.443188132057968
7.454	-0.443188132057968
7.455	-0.443188132057968
7.456	-0.443188132057968
7.457	-0.443188132057968
7.458	-0.443188132057968
7.459	-0.443188132057968
7.460	-0.443188132057968
7.461	-0.443188132057968
7.462	-0.443188132057968
7.463	-0.443188132057968
7.464	-0.443188132057968
7.465	-0.443188132057968
7.466	-0.443188132057968
7.467	-0.443188132057968
7.468	-0.443188132057968
7.469	-0.443188132057968
7.470	-0.443188132057968
7.471	-0.443188132057968
7.472	-0.443188132057968
7.473	-0.443188132057968
7.474	-0.443188132057968
7.475	-0.443188132057968
7.476	-0.443188132057968
7.477	-0.443188132057968
7.478	-0.443188132057968
7.479	-0.443188132057968
7.480	-0.443188132057968
7.481	-0.443188132057968
7.482	-0.443188132057968
7.483	-0.443188132057968
7.484	-0.443188132057968
7.485	-0.443188132057968
7.486	-0.443188132057968
7.487	-0.443188132057968
7.488	-0.443188132057968
7.489	-0.443188132057968
7.490	-0.443188132057968
7.491	-0.443188132057968
7.492	-0.443188132057968
7.493	-0.443188132057968
7.494	-0.443188132057968
7.495	-0.443188132057968
7.496	-0.443188132057968
7.497	-0.443188132057968
7.498	-0.443188132057968
7.499	-0.443188132057968
7.500	-0.443188132057968
7.501	-0.443188132057968
7.502	-0.443188132057968
7.503	-0.443188132057968
7.504	-0.443188132057968
7.505	-0.443188132057968
7.506	-0.443188132057968
7.507	-0.443188132057968
7.508	-0.443188132057968
7.509	-0.443188132057968
7.510	-0.443188132057968
7.511	-0.443188132057968
7.512	-0.443188132057968
7.513	-0.443188132057968
7.514	-0.443188132057968
7.515	-0.443188132057968
7.516	-0.443188132057968
7.517	-0.443188132057968
7.518	-0.443188132057968
7.519	-0.443188132057968
7.520	-0.443188132057968
7.521	-0.443188132057968
7.522	-0.443188132057968
7.523	-0.443188132057968
7.524	-0.443188132057968
7.525	-0.443188132057968
7.526	-0.443188132057968
7.527	-0.443188132057968
7.528	-0.443188132057968
7.529	-0.443188132057968
7.530	-0.443188132057968
7.531	-0.443188132057968
7.532	-0.443188132057968
7.533	-0.443188132057968
7.534	-0.443188132057968
7.535	-0.443188132057968
7.536	-0.443188132057968
7.537	-0.443188132057968
7.538	-0.443188132057968
7.539	-0.443188132057968
7.540	-0.443188132057968
7.541	-0.443188132057968
7.542	-0.443188132057968
7.543	-0.443188132057968
7.544	-0.443188132057968
7.545	-0.443188132057968
7.546	-0.443188132057968
7.547	-0.443188132057968
7.548	-0.443188132057968
7.549	-0.443188132057968
7.550	-0.443188132057968
7.551	-0.443188132057968
7.552	-0.443188132057968
7.553	-0.443188132057968
7.554	-0.443188132057968
7.555	-0.443188132057968
7.556	-0.443188132057968
7.557	-0.443188132057968
7.558	-0.443188132057968
7.559	-0.443188132057968
7.560	-0.443188132057968
7.561	-0.443188132057968
7.562	-0.443188132057968
7.563	-0.443188132057968
7.564	-0.443188132057968
7.565	-0.443188132057968
7.566	-0.443188132057968
7.567	-0.443188132057968
7.568	-0.443188132057968
7.569	-0.443188132057968
7.570	-0.443188132057968
7.571	-0.443188132057968
7.572	-0.443188132057968
7.573	-0.443188132057968
7.574	-0.443188132057968
7.575	-0.443188132057968
7.576	-0.443188132057968
7.577	-0.443188132057968
7.578	-0.443188132057968
7.579	-0.443188132057968
7.580	-0.443188132057968
7.581	-0.443188132057968
7.582	-0.443188132057968
7.583	-0.443188132057968
7.584	-0.443188132057968
7.585	-0.443188132057968
7.586	-0.443188132057968
7.587	-0.443188132057968
7.588	-0.443188132057968
7.589	-0.443188132057968
7.590	-0.443188132057968
7.591	-0.443188132057968
7.592	-0.443188132057968
7.593	-0.443188132057968
7.594	-0.443188132057968
7.595	-0.443188132057968
7.596	-0.443188132057968
7.597	-0.443188132057968
7.598	-0.443188132057968
7.599	-0.443188132057968
7.600	-0.443188132057968
7.601	-0.443188132057968
7.602	-0.443188132057968
7.603	-0.443188132057968
7.604	-0.443188132057968
7.605	-0.443188132057968
7.606	-0.443188132057968
7.607	-0.443188132057968
7.608	-0.443188132057968
7.609	-0.443188132057968
7.610	-0.443188132057968
7.611	-0.443188132057968
7.612	-0.443188132057968
7.613	-0.443188132057968
7.614	-0.443188132057968
7.615	-0.443188132057968
7.616	-0.443188132057968
7.617	-0.443188132057968
7.618	-0.443188132057968
7.619	-0.443188132057968
7.620	-0.443188132057968
7.621	-0.443188132057968
7.622	-0.443188132057968
7.623	-0.443188132057968
7.624	-0.443188132057968
7.625	-0.443188132057968
7.626	-0.443188132057968
7.627	-0.443188132057968
7.628	-0.443188132057968
7.629	-0.443188132057968
7.630	-0.443188132057968
7.631	-0.443188132057968
7.632	-0.443188132057968
7.633	-0.443188132057968
7.634	-0.443188132057968
7.635	-0.443188132057968
7.636	-0.443188132057968
7.637	-0.443188132057968
7.638	-0.443188132057968
7.639	-0.443188132057968
7.640	-0.443188132057968
7.641	-0.443188132057968
7.642	-0.443188132057968
7.643	-0.443188132057968
7.644	-0.443188132057968
7.645	-0.443188132057968
7.646	-0.443188132057968
7.647	-0.443188132057968
7.648	-0.443188132057968
7.649	-0.443188132057968
7.650	-0.443188132057968
7.651	-0.443188132057968
7.652	-0.443188132057968
7.653	-0.443188132057968
7.654	-0.443188132057968
7.655	-0.443188132057968
7.656	-0.443188132057968
7.657	-0.443188132057968
7.658	-0.443188132057968
7.659	-0.443188132057968
7.660	-0.443188132057968
7.661	-0.443188132057968
7.662	-0.443188132057968
7.663	-0.443188132057968
7.664	-0.443188132057968
7.665	-0.443188132057968
7.666	-0.443188132057968
7.667	-0.443188132057968
7.668	-0.443188132057968
7.669	-0.443188132057968
7.670	-0.443188132057968
7.671	-0.443188132057968
7.672	-0.443188132057968
7.673	-0.443188132057968
7.674	-0.443188132057968
7.675	-0.443188132057968
7.676	-0.443188132057968
7.677	-0.443188132057968
7.678	-0.443188132057968
7.679	-0.443188132057968
7.680	-0.443188132057968
7.681	-0.443188132057968
7.682	-0.443188132057968
7.683	-0.443188132057968
7.684	-0.443188132057968
7.685	-0.443188132057968
7.686	-0.443188132057968
7.687	-0.443188132057968
7.688	-0.443188132057968
7.689	-0.443188132057968
7.690	-0.443188132057968
7.691	-0.443188132057968
7.692	-0.443188132057968
7.693	-0.443188132057968
7.694	-0.443188132057968
7.695	-0.443188132057968
7.696	-0.443188132057968
7.697	-0.443188132057968
7.698	-0.443188132057968
7.699	-0.443188132057968
7.700	-0.443188132057968
7.701	-0.443188132057968
7.702	-0.443188132057968
7.703	-0.443188132057968
7.704	-0.443188132057968
7.705	-0.443188132057968
7.706	-0.443188132057968
7.707	-0.443188132057968
7.708	-0.443188132057968
7.709	-0.443188132057968
7.710	-0.443188132057968
7.711	-0.443188132057968
7.712	-0.443188132057968
7.713	-0.443188132057968
7.714	-0.443188132057968
7.715	-0.443188132057968
7.716	-0.443188132057968
7.717	-0.443188132057968
7.718	-0.443188132057968
7.719	-0.443188132057968
7.720	-0.443188132057968
7.721	-0.443188132057968
7.722	-0.443188132057968
7.723	-0.443188132057968
7.724	-0.443188132057968
7.725	-0.443188132057968
7.726	-0.443188132057968
7.727	-0.443188132057968
7.728	-0.443188132057968
7.729	-0.443188132057968
7.730	-0.443188132057968
7.731	-0.443188132057968
7.732	-0.443188132057968
7.733	-0.443188132057968
7.734	-0.443188132057968
7.735	-0.443188132057968
7.736	-0.443188132057968
7.737	-0.443188132057968
7.738	-0.443188132057968
7.739	-0.443188132057968
7.740	-0.443188132057968
7.741	-0.443188132057968
7.742	-0.443188132057968
7.743	-0.443188132057968
7.744	-0.443188132057968
7.745	-0.443188132057968
7.746	-0.443188132057968
7.747	-0.443188132057968
7.748	-0.443188132057968
7.749	-0.443188132057968
7.750	-0.443188132057968
7.751	-0.443188132057968
7.752	-0.443188132057968
7.753	-0.443188132057968
7.754	-0.443188132057968
7.755	-0.443188132057968
7.756	-0.443188132057968
7.757	-0.443188132057968
7.758	-0.443188132057968
7.759	-0.443188132057968
7.760	-0.443188132057968
7.761	-0.443188132057968
7.762	-0.443188132057968
7.763	-0.443188132057968
7.764	-0.443188132057968
7.765	-0.443188132057968
7.766	-0.443188132057968
7.767	-0.443188132057968
7.768	-0.443188132057968
7.769	-0.443188132057968
7.770	-0.443188132057968
7.771	-0.443188132057968
7.772	-0.443188132057968
7.773	-0.443188132057968
7.774	-0.443188132057968
7.775	-0.443188132057968
7.776	-0.443188132057968
7.777	-0.443188132057968
7.778	-0.443188132057968
7.779	-0.443188132057968
7.780	-0.443188132057968
7.781	-0.443188132057968
7.782	-0.443188132057968
7.783	-0.443188132057968
7.784	-0.443188132057968
7.785	-0.443188132057968
7.786	-0.443188132057968
7.787	-0.443188132057968
7.788	-0.443188132057968
7.789	-0.443188132057968
7.790	-0.443188132057968
7.791	-0.443188132057968
7.792	-0.443188132057968
7.793	-0.443188132057968
7.794	-0.443188132057968
7.795	-0.443188132057968
7.796	-0.443188132057968
7.797	-0.443188132057968
7.798	-0.443188132057968
7.799	-0.443188132057968
7.800	-0.443188132057968
7.801	-0.443188132057968
7.802	-0.443188132057968
7.803	-0.443188132057968
7.804	-0.443188132057968
7.805	-0.443188132057968
7.806	-0.443188132057968
7.807	-0.443188132057968
7.808	-0.443188132057968
7.809	-0.443188132057968
7.810	-0.443188132057968
7.811	-0.443188132057968
7.812	-0.443188132057968
7.813	-0.443188132057968
7.814	-0.443188132057968
7.815	-0.443188132057968
7.816	-0.443188132057968
7.817	-0.443188132057968
7.818	-0.443188132057968
7.819	-0.443188132057968
7.820	-0.443188132057968
7.821	-0.443188132057968
7.822	-0.443188132057968
7.823	-0.443188132057968
7.824	-0.443188132057968
7.825	-0.443188132057968
7.826	-0.443188132057968
7.827	-0.443188132057968
7.828	-0.443188132057968
7.829	-0.443188132057968
7.830	-0.443188132057968
7.831	-0.443188132057968
7.832	-0.443188132057968
7.833	-0.443188132057968
7.834	-0.443188132057968
7.835	-0.443188132057968
7.836	-0.443188132057968
7.837	-0.443188132057968
7.838	-0.443188132057968
7.839	-0.443188132057968
7.840	-0.443188132057968
7.841	-0.443188132057968
7.842	-0.443188132057968
7.843	-0.443188132057968
7.844	-0.443188132057968
7.845	-0.443188132057968
7.846	-0.443188132057968
7.847	-0.443188132057968
7.848	-0.443188132057968
7.849	-0.443188132057968
7.850	-0.443188132057968
7.851	-0.443188132057968
7.852	-0.443188132057968
7.853	-0.443188132057968
7.854	-0.443188132057968
7.855	-0.443188132057968
7.856	-0.443188132057968
7.857	-0.443188132057968
7.858	-0.443188132057968
7.859	-0.443188132057968
7.860	-0.443188132057968
7.861	-0.443188132057968
7.862	-0.443188132057968
7.863	-0.443188132057968
7.864	-0.443188132057968
7.865	-0.443188132057968
7.866	-0.443188132057968
7.867	-0.443188132057968
7.868	-0.443188132057968
7.869	-0.443188132057968
7.870	-0.443188132057968
7.871	-0.443188132057968
7.872	-0.443188132057968
7.873	-0.443188132057968
7.874	-0.443188132057968
7.875	-0.443188132057968
7.876	-0.443188132057968
7.877	-0.443188132057968
7.878	-0.443188132057968
7.879	-0.443188132057968
7.880	-0.443188132057968
7.881	-0.443188132057968
7.882	-0.443188132057968
7.883	-0.443188132057968
7.884	-0.443188132057968
7.885	-0.443188132057968
7.886	-0.443188132057968
7.887	-0.443188132057968
7.888	-0.443188132057968
7.889	-0.443188132057968
7.890	-0.443188132057968
7.891	-0.443188132057968
7.892	-0.443188132057968
7.893	-0.443188132057968
7.894	-0.443188132057968
7.895	-0.443188132057968
7.896	-0.443188132057968
7.897	-0.443188132057968
7.898	-0.443188132057968
7.899	-0.443188132057968
7.900	-0.443188132057968
7.901	-0.443188132057968
7.902	-0.443188132057968
7.903	-0.443188132057968
7.904	-0.443188132057968
7.905	-0.443188132057968
7.906	-0.443188132057968
7.907	-0.443188132057968
7.908	-0.443188132057968
7.909	-0.443188132057968
7.910	-0.443188132057968
7.911	-0.443188132057968
7.912	-0.443188132057968
7.913	-0.443188132057968
7.914	-0.443188132057968
7.915	-0.443188132057968
7.916	-0.443188132057968
7.917	-0.443188132057968
7.918	-0.443188132057968
7.919	-0.443188132057968
7.920	-0.443188132057968
7.921	-0.443188132057968
7.922	-0.443188132057968
7.923	-0.443188132057968
7.924	-0.443188132057968
7.925	-0.443188132057968
7.926	-0.443188132057968
7.927	-0.443188132057968
7.928	-0.443188132057968
7.929	-0.443188132057968
7.930	-0.443188132057968
7.931	-0.443188132057968
7.932	-0.443188132057968
7.933	-0.443188132057968
7.934	-0.443188132057968
7.935	-0.443188132057968
7.936	-0.443188132057968
7.937	-0.443188132057968
7.938	-0.443188132057968
7.939	-0.443188132057968
7.940	-0.443188132057968
7.941	-0.443188132057968
7.942	-0.443188132057968
7.943	-0.443188132057968
7.944	-0.443188132057968
7.945	-0.443188132057968
7.946	-0.443188132057968
7.947	-0.443188132057968
7.948	-0.443188132057968
7.949	-0.443188132057968
7.950	-0.443188132057968
7.951	-0.443188132057968
7.952	-0.443188132057968
7.953	-0.443188132057968
7.954	-0.443188132057968
7.955	-0.443188132057968
7.956	-0.443188132057968
7.957	-0.443188132057968
7.958	-0.443188132057968
7.959	-0.443188132057968
7.960	-0.443188132057968
7.961	-0.443188132057968
7.962	-0.443188132057968
7.963	-0.443188132057968
7.964	-0.443188132057968
7.965	-0.443188132057968
7.966	-0.443188132057968
7.967	-0.443188132057968
7.968	-0.443188132057968
7.969	-0.443188132057968
7.970	-0.443188132057968
7.971	-0.443188132057968
7.972	-0.443188132057968
7.973	-0.443188132057968
7.974	-0.443188132057968
7.975	-0.443188132057968
7.976	-0.443188132057968
7.977	-0.443188132057968
7.978	-0.443188132057968
7.979	-0.443188132057968
7.980	-0.443188132057968
7.981	-0.443188132057968
7.982	-0.443188132057968
7.983	-0.443188132057968
7.984	-0.443188132057968
7.985	-0.443188132057968
7.986	-0.443188132057968
7.987	-0.443188132057968
7.988	-0.443188132057968
7.989	-0.443188132057968
7.990	-0.443188132057968
7.991	-0.443188132057968
7.992	-0.443188132057968
7.993	-0.443188132057968
7.994	-0.443188132057968
7.995	-0.443188132057968
7.996	-0.443188132057968
7.997	-0.443188132057968
7.998	-0.443188132057968
7.999	-0.443188132057968
8	-0.443188132057968

==> ResultPlots/Weak0_250/onlyCompensating0_250Weak.txt <==
t       Angle               Freq
3.909	1.19067188890358	1.00000005638189
3.919	1.19067209844388	1.00000005489520
3.929	1.19067230266592	1.00000005348872
3.939	1.19067250156400	1.00000005215397
3.949	1.19067269545212	1.00000005075323
3.959	1.19067288445626	1.00000004951183
3.969	1.19067306856869	1.00000004820011
3.979	1.19067324811022	1.00000004696314
3.989	1.19067342282983	1.00000004578994
3.999	1.19067359305996	1.00000004455150
4.009	1.19315428466030	1.00150716880701
4.019	1.20201681170488	1.00317191519698
4.029	1.21690313979411	1.00470448517611
4.039	1.23733522842258	1.00611568093761
4.049	1.26287445663138	1.00741551862187
4.059	1.29311876513316	1.00861329477212
4.069	1.32769980479884	1.00971760006393
4.079	1.36628032617250	1.01073635795279
4.089	1.40855180600443	1.01167688531003
4.099	1.45423223191619	1.01254594375058
4.109	1.50306408230790	1.01334976862591
4.119	1.55481244734983	1.01409412360916
4.129	1.60926327251036	1.01478432133545
4.139	1.66622175086604	1.01542525732198
4.149	1.72551079243385	1.01602144475054
4.159	1.78696961222158	1.01657702395155
4.169	1.85045240519639	1.01709580081630
4.179	1.91582708380315	1.01758125757856
4.189	1.98297411918884	1.01803657025564
4.199	2.05178542033786	1.01846463720358
4.209	2.12216328980639	1.01886807858550
4.219	2.19401944596439	1.01924926475390
4.229	2.26727406798932	1.01961032533363
4.239	2.34185493171754	1.01995315557839
4.249	2.41769655793246	1.02027944324817
4.259	2.49520171657719	1.02087498350980
4.269	2.57531688740323	1.02164904744364
4.279	2.65864600332566	1.02258558513074
4.289	2.74404773253968	1.02265563426446
4.299	2.82973495283386	1.02283935162795
4.309	2.91534025443843	1.02254710620675
4.319	3.00001994677814	1.02241373294074
4.329	3.08442840926659	1.02238952651857
4.339	3.16906288048926	1.02253882936938
